Breakup dynamics in primary jet atomization using mesh- and interface- refined Cahn-Hilliard Navier-Stokes

We present a technique to perform interface-resolved simulations of complex breakup dynamics in two-phase flows using the Cahn-Hilliard Navier-Stokes equations. The method dynamically decreases the interface thickness parameter in relevant regions and simultaneously increases local mesh resolution, preventing numerical artifacts. We perform a detailed numerical simulation of pulsed jet atomization that shows a complex cascade of break-up mechanisms involving sheet rupture and filament formation. To understand the effect of refinement on the breakup, we analyze the droplet size distribution. The proposed approach opens up resolved simulations for various multiphase flow phenomena.

==> Data/dropStat.csv <==
filename,NumElements,Volume,Area,D_30,D_32,psi,D_30_micron,D_32_micron
STL_component/conn_1.stl,1372712,0.003110484787947,0.416007009441383,1.81110301326575E-05,4.48620054569382E-06,0.247705432150122,18.1110301326575,4.48620054569382
STL_component/conn_2.stl,874894,0.002030215528418,0.248908781556313,1.57101804807153E-05,4.89387842981946E-06,0.311510006891826,15.7101804807153,4.89387842981946
STL_component/conn_3.stl,776288,0.00208975664165,0.287314777052052,1.58622831242771E-05,4.36404280300127E-06,0.275120723089486,15.8622831242771,4.36404280300127
STL_component/conn_4.stl,641138,0.001336635449778,0.196592227533394,1.36669451339816E-05,4.07941493887593E-06,0.298487694132381,13.6669451339816,4.07941493887593
STL_component/conn_5.stl,635694,0.001414016637438,0.176367309028166,1.39257512208569E-05,4.81047189038568E-06,0.345437155532473,13.9257512208569,4.81047189038567
STL_component/conn_6.stl,551174,0.000966334839782,0.152564917245075,1.22661895559465E-05,3.8003553788059E-06,0.309823630351735,12.2661895559465,3.8003553788059
STL_component/conn_7.stl,548460,0.00116648540104,0.154572339352319,1.30605127806463E-05,4.52792034821311E-06,0.346687792758244,13.0605127806463,4.52792034821311
STL_component/conn_8.stl,501990,0.000721050242126,0.141775796290825,1.11255707939895E-05,3.05150918982065E-06,0.274278888366717,11.1255707939895,3.05150918982065
STL_component/conn_9.stl,394594,0.001038712315352,0.110976406066066,1.25650885293665E-05,5.61585485873439E-06,0.4469411294325,12.5650885293665,5.61585485873439
STL_component/conn_10.stl,344938,0.000607317879205,0.097460948195546,1.0506848774576E-05,3.73883831698135E-06,0.355847732959515,10.506848774576,3.73883831698135
STL_component/conn_11.stl,339406,0.001367545156661,0.178649082281821,1.37714927499699E-05,4.59295443064138E-06,0.333511734278146,13.7714927499699,4.59295443064138
STL_component/conn_12.stl,339179,0.001652784904879,0.1949740795711,1.46691822787418E-05,5.08616809531252E-06,0.346724718438004,14.6691822787418,5.08616809531252
STL_component/conn_14.stl,264390,0.000709431153944,0.074404786049001,1.10654873138883E-05,5.72085096899608E-06,0.516999460278252,11.0654873138883,5.72085096899608
STL_component/conn_15.stl,253970,0.000514075856278,0.073016020883037,9.93900391694025E-06,4.22435391625387E-06,0.425027895305866,9.93900391694025,4.22435391625387
STL_component/conn_16.stl,215480,0.000241979416095,0.060435337878446,7.73143188490332E-06,2.40236349714547E-06,0.310726852788603,7.73143188490332,2.40236349714547
STL_component/conn_17.stl,202584,0.000328981560623,0.057303923556253,8.56493973260469E-06,3.44459723041124E-06,0.402174135247967,8.56493973260469,3.44459723041124
STL_component/conn_18.stl,200574,0.000921151884477,0.085661386833866,1.20719531374348E-05,6.45204509422749E-06,0.534465717417328,12.0719531374348,6.45204509422749
STL_component/conn_19.stl,186080,0.00035277184512,0.052418278245282,8.76661157914933E-06,4.03796374390101E-06,0.460607123681055,8.76661157914933,4.03796374390101
STL_component/conn_20.stl,163008,0.000348664476741,0.045020174319393,8.73245507245311E-06,4.64677645537918E-06,0.532127152882541,8.73245507245311,4.64677645537918
STL_component/conn_21.stl,161010,0.00038942374509,0.04584415837769,9.06027268882141E-06,5.09670709033708E-06,0.562533520279738,9.06027268882141,5.09670709033708
STL_component/conn_22.stl,156016,0.000248189757579,0.043734305393326,7.79701573828353E-06,3.40496672367228E-06,0.436701276227238,7.79701573828353,3.40496672367228
STL_component/conn_23.stl,155854,0.000449621102958,0.04585618407984,9.50493945403884E-06,5.88301593750409E-06,0.618943020726374,9.50493945403884,5.88301593750409
STL_component/conn_24.stl,143318,0.000421606367476,0.041105233235214,9.30328187665369E-06,6.15405388987806E-06,0.661492790551845,9.30328187665369,6.15405388987806
STL_component/conn_25.stl,139802,0.000274894454934,0.039056804055601,8.06719309744276E-06,4.22299460871904E-06,0.523477566200528,8.06719309744276,4.22299460871904
STL_component/conn_26.stl,132812,0.000148373518373,0.036818473098372,6.56829410873836E-06,2.41791968900274E-06,0.368119887595468,6.56829410873836,2.41791968900274
STL_component/conn_27.stl,130152,0.000362576754049,0.036035234535999,8.84708998938019E-06,6.03703722843485E-06,0.682375474385538,8.84708998938019,6.03703722843485
STL_component/conn_28.stl,125940,0.000351347300995,0.04383117544632,8.7547953745829E-06,4.80955343886104E-06,0.549362176165103,8.7547953745829,4.80955343886104
STL_component/conn_29.stl,125928,0.000209528469005,0.036681186070524,7.36910603672983E-06,3.42729052330942E-06,0.465089049638691,7.36910603672983,3.42729052330942
STL_component/conn_30.stl,124200,0.00016818235123,0.034807229881952,6.84847591054431E-06,2.89909340904559E-06,0.423319501581655,6.84847591054431,2.89909340904559
STL_component/conn_31.stl,123848,0.000242963939791,0.034568742080682,7.74190313094685E-06,4.21705723437805E-06,0.544705502387538,7.74190313094685,4.21705723437805
STL_component/conn_32.stl,119050,0.000366690198823,0.033412292704024,8.88042109672521E-06,6.58482556832827E-06,0.741499248358451,8.88042109672521,6.58482556832827
STL_component/conn_33.stl,116438,0.000363942726185,0.032973154818667,8.85818624580043E-06,6.62252783854323E-06,0.747616685264763,8.85818624580043,6.62252783854323
STL_component/conn_34.stl,106368,0.000105630735859,0.030110026008726,5.86494433213191E-06,2.10489494418885E-06,0.358894275032909,5.86494433213191,2.10489494418885
STL_component/conn_35.stl,106116,0.000253347591384,0.029747498535988,7.85065789106875E-06,5.10996091474831E-06,0.650895884861016,7.85065789106875,5.10996091474831
STL_component/conn_36.stl,101708,0.00046966229117,0.056359166958155,9.64411447314426E-06,5.00002732317667E-06,0.518453750948325,9.64411447314426,5.00002732317667
STL_component/conn_37.stl,100910,0.000164115481943,0.028435462120211,6.79282318268259E-06,3.46290447995133E-06,0.509788697103077,6.79282318268259,3.46290447995133
STL_component/conn_38.stl,98830,0.000361037085468,0.049679611960143,8.83454927615155E-06,4.36038533180696E-06,0.493560587587373,8.83454927615155,4.36038533180696
STL_component/conn_39.stl,96920,0.000121981997268,0.029318371328858,6.15317177481267E-06,2.4963596217407E-06,0.405702898131216,6.15317177481267,2.49635962174069
STL_component/conn_40.stl,91568,0.000166467417885,0.025178716484609,6.82511866971083E-06,3.96686029615158E-06,0.58121484594196,6.82511866971083,3.96686029615158
STL_component/conn_41.stl,91268,0.000485083538283,0.057456369992841,9.74853386733738E-06,5.06558494742823E-06,0.519625311494332,9.74853386733738,5.06558494742823
STL_component/conn_42.stl,90416,0.000220041458102,0.025012925078748,7.49034745744319E-06,5.27826611423738E-06,0.704675736903545,7.49034745744319,5.27826611423738
STL_component/conn_43.stl,90172,0.000234699380865,0.025015242066222,7.65310679775855E-06,5.62935302189833E-06,0.735564414643614,7.65310679775855,5.62935302189833
STL_component/conn_44.stl,87296,0.000149814945963,0.024369906704856,6.58949561351026E-06,3.68852325396489E-06,0.559758055897694,6.58949561351026,3.68852325396489
STL_component/conn_45.stl,86974,0.000186602262638,0.024768536335006,7.08988886675241E-06,4.52030576487433E-06,0.637570750378334,7.08988886675241,4.52030576487433
STL_component/conn_46.stl,86812,0.0001442789592,0.024438747806729,6.50730944578867E-06,3.54221812855011E-06,0.544344503371131,6.50730944578867,3.54221812855011
STL_component/conn_47.stl,85770,8.56034529009526E-05,0.023948863231091,5.46802997703548E-06,2.14465593815293E-06,0.392217297117976,5.46802997703548,2.14465593815292
STL_component/conn_48.stl,85662,0.000219037298122,0.023869490270822,7.47893600527818E-06,5.50587286876603E-06,0.736183979229174,7.47893600527817,5.50587286876603
STL_component/conn_49.stl,85422,0.000228769855576,0.023799670642853,7.58810605033386E-06,5.76738709563162E-06,0.760056206038114,7.58810605033386,5.76738709563162
STL_component/conn_50.stl,84500,0.000150575387874,0.023037472875137,6.60062595423187E-06,3.92166420396875E-06,0.594135197352676,6.60062595423187,3.92166420396875
STL_component/conn_51.stl,84118,0.000115991634787,0.023396542754108,6.05075194446391E-06,2.9745839632724E-06,0.491605669935614,6.05075194446391,2.9745839632724
STL_component/conn_52.stl,82982,0.000371615267429,0.051267809911243,8.92000248377881E-06,4.34910640503638E-06,0.487567846863867,8.92000248377881,4.34910640503638
STL_component/conn_53.stl,82086,0.000965071767407,0.08208515583898,1.22608429481042E-05,7.05417507618387E-06,0.575341769407023,12.2608429481042,7.05417507618387
STL_component/conn_54.stl,82062,0.000171630694223,0.022901792480721,6.89496573530213E-06,4.49652212247226E-06,0.652145680644957,6.89496573530213,4.49652212247226
STL_component/conn_55.stl,81128,0.000160486570135,0.022891438525563,6.74238205038998E-06,4.20646094274109E-06,0.623883504569099,6.74238205038998,4.20646094274109
STL_component/conn_56.stl,80410,0.000146543075293,0.025622309079083,6.54117185827951E-06,3.43161285364751E-06,0.52461744286751,6.54117185827951,3.43161285364751
STL_component/conn_57.stl,77386,9.28809858009805E-05,0.021482423036945,5.61878910046335E-06,2.59414831300678E-06,0.461691703785938,5.61878910046335,2.59414831300678
STL_component/conn_58.stl,76692,0.000166820449245,0.021880860133758,6.82993999287402E-06,4.57442115782256E-06,0.669760080263554,6.82993999287402,4.57442115782256
STL_component/conn_59.stl,75620,0.000177142671963,0.021858266402898,6.96800076392847E-06,4.86249006296969E-06,0.69783144803048,6.96800076392847,4.86249006296969
STL_component/conn_60.stl,74302,0.000110929309337,0.023176531181704,5.96141325524047E-06,2.87176648999778E-06,0.481725786661964,5.96141325524047,2.87176648999778
STL_component/conn_61.stl,72514,0.000170429084091,0.020303084999799,6.87883716881063E-06,5.03654742399484E-06,0.732180061890557,6.87883716881063,5.03654742399484
STL_component/conn_62.stl,72058,0.00011326903019,0.01990649027551,6.00303469305847E-06,3.41403317074743E-06,0.568717881090243,6.00303469305847,3.41403317074743
STL_component/conn_63.stl,71280,7.29071458212685E-05,0.019732484037868,5.18311078298238E-06,2.21686673653516E-06,0.427709695847859,5.18311078298238,2.21686673653516
STL_component/conn_64.stl,70730,0.000144790234355,0.020221447822034,6.51498694183067E-06,4.29613850488327E-06,0.659423962510058,6.51498694183067,4.29613850488327
STL_component/conn_65.stl,68306,9.0270880573033E-05,0.018301419478354,5.56565589864298E-06,2.95947144470851E-06,0.531738127294232,5.56565589864298,2.95947144470851
STL_component/conn_66.stl,67576,0.00018125785608,0.031185036943247,7.02154589451671E-06,3.48740050704832E-06,0.496671325579701,7.02154589451671,3.48740050704832
STL_component/conn_67.stl,66250,0.000110760966047,0.01852595771016,5.9583961025023E-06,3.58721425730485E-06,0.602043602941799,5.9583961025023,3.58721425730485
STL_component/conn_68.stl,66122,0.000852870500833,0.075726930650733,1.17659813857292E-05,6.75746786648719E-06,0.574322501876746,11.7659813857292,6.75746786648719
STL_component/conn_69.stl,66034,0.00013024725849,0.01848510347667,6.28912156554049E-06,4.22763957975865E-06,0.672214638515311,6.28912156554049,4.22763957975865
STL_component/conn_70.stl,65792,0.000268970640412,0.027361119648066,8.00882403231734E-06,5.89823758394126E-06,0.736467371506802,8.00882403231734,5.89823758394126
STL_component/conn_71.stl,65418,0.000188528634413,0.018065303339279,7.11420266854264E-06,6.26157106380097E-06,0.880150785061015,7.11420266854264,6.26157106380097
STL_component/conn_72.stl,65152,0.000187678764058,0.01889411978846,7.10349650010967E-06,5.95991026283976E-06,0.839010797393614,7.10349650010966,5.95991026283976
STL_component/conn_73.stl,65010,0.000135976453908,0.018376269290229,6.38001494842031E-06,4.43974079050274E-06,0.695882505980965,6.38001494842031,4.43974079050274
STL_component/conn_74.stl,64122,0.000175102921792,0.017983097556402,6.9411525645708E-06,5.84225007652381E-06,0.841682994600057,6.9411525645708,5.84225007652381
STL_component/conn_75.stl,64110,6.22671206023813E-05,0.017920036419637,4.91760211593696E-06,2.08483239021156E-06,0.423953044809183,4.91760211593696,2.08483239021156
STL_component/conn_76.stl,63516,0.000170315715105,0.018422789137417,6.87731156891864E-06,5.54690325666615E-06,0.806551106646798,6.87731156891864,5.54690325666615
STL_component/conn_77.stl,62806,6.27230146129518E-05,0.017348382662449,4.9295744915299E-06,2.16929782447276E-06,0.440057824098224,4.9295744915299,2.16929782447276
STL_component/conn_78.stl,62574,0.000218650365382,0.01798753498124,7.47452952457682E-06,7.29339619721715E-06,0.975766591493941,7.47452952457682,7.29339619721715
STL_component/conn_79.stl,62330,0.000104889627309,0.017308963230095,5.85119591770975E-06,3.63590675818031E-06,0.621395490650988,5.85119591770975,3.63590675818031
STL_component/conn_80.stl,61362,8.30596483273485E-05,0.017584128420226,5.41332151318283E-06,2.83413472680773E-06,0.523548198625536,5.41332151318283,2.83413472680773
STL_component/conn_81.stl,60446,0.000877898548341,0.077910983389542,1.18799670526382E-05,6.76078142116453E-06,0.569090923502447,11.8799670526382,6.76078142116453
STL_component/conn_82.stl,60026,7.99691317084766E-05,0.016383308808454,5.34533078826282E-06,2.92868062160486E-06,0.547895114000353,5.34533078826282,2.92868062160486
STL_component/conn_83.stl,59902,0.000124988309216,0.018909563593448,6.20331150607356E-06,3.96587605838579E-06,0.639315961241486,6.20331150607356,3.96587605838579
STL_component/conn_84.stl,59326,0.000162813256583,0.016987711011293,6.77480886182836E-06,5.75050716867461E-06,0.848807292715662,6.77480886182836,5.75050716867461
STL_component/conn_85.stl,59174,9.54011070267452E-05,0.016326542253579,5.66915412291721E-06,3.50598818335217E-06,0.618432328233841,5.66915412291721,3.50598818335217
STL_component/conn_86.stl,57912,6.28153924936916E-05,0.016438667423044,4.93199338178046E-06,2.29271841362171E-06,0.464866482199947,4.93199338178046,2.29271841362171
STL_component/conn_87.stl,57512,6.33139343447078E-05,0.016259618431614,4.94500679922676E-06,2.3363623670875E-06,0.472468989820769,4.94500679922676,2.3363623670875
STL_component/conn_88.stl,56790,0.000157204461487,0.015735592033991,6.69610232541622E-06,5.99422485588517E-06,0.895181191173416,6.69610232541622,5.99422485588517
STL_component/conn_89.stl,56614,0.000110421700448,0.015492836565743,5.95230627269604E-06,4.27636475657363E-06,0.718438292765586,5.95230627269604,4.27636475657363
STL_component/conn_90.stl,55882,5.92629403576844E-05,0.016002559064744,4.83720906076435E-06,2.2220048725175E-06,0.459356799469483,4.83720906076435,2.2220048725175
STL_component/conn_91.stl,55592,0.000101998869202,0.015646879809919,5.79694141828295E-06,3.91127958192954E-06,0.674714353606157,5.79694141828295,3.91127958192954
STL_component/conn_92.stl,55268,0.000104585189836,0.015581427013087,5.84552948677012E-06,4.02730211095578E-06,0.688954203390909,5.84552948677012,4.02730211095578
STL_component/conn_93.stl,54432,6.48807070812685E-05,0.014824969221431,4.98546475855499E-06,2.62586880736907E-06,0.526704918104799,4.98546475855499,2.62586880736907
STL_component/conn_94.stl,54296,0.000170798301176,0.015102714423656,6.88380101709714E-06,6.7854676868778E-06,0.985715256734599,6.88380101709714,6.7854676868778
STL_component/conn_95.stl,54234,9.678007941129E-05,0.015151767208836,5.69633843399882E-06,3.83242738925596E-06,0.672787867796262,5.69633843399882,3.83242738925596
STL_component/conn_96.stl,53860,8.31843039979709E-05,0.014777809970356,5.41602825842918E-06,3.37740047401498E-06,0.623593584239261,5.41602825842918,3.37740047401498
STL_component/conn_97.stl,53826,5.51521721611548E-05,0.015035127334624,4.72267434775484E-06,2.20093269316633E-06,0.466035244249407,4.72267434775484,2.20093269316633
STL_component/conn_98.stl,53122,5.63773950858624E-05,0.014766041979569,4.75739042751755E-06,2.29082628224422E-06,0.481530014647042,4.75739042751755,2.29082628224422
STL_component/conn_99.stl,53032,0.000159796853332,0.014969683185677,6.73270935733894E-06,6.4048190472725E-06,0.951298906181205,6.73270935733894,6.4048190472725
STL_component/conn_100.stl,52968,0.000127670409127,0.01616281304966,6.24736973388559E-06,4.73941295001556E-06,0.758625333843952,6.24736973388559,4.73941295001556
STL_component/conn_101.stl,52628,8.00705000316048E-05,0.014676684858902,5.34758840283993E-06,3.2733754577979E-06,0.612121803551582,5.34758840283993,3.2733754577979
STL_component/conn_102.stl,52356,0.000132357194873,0.01462622007977,6.3228999621141E-06,5.42958580486085E-06,0.85871765129832,6.32289996211409,5.42958580486085
STL_component/conn_103.stl,51096,0.000387040829332,0.038952232189709,9.04175468294732E-06,5.96177637441519E-06,0.659360553727371,9.04175468294732,5.96177637441519
STL_component/conn_104.stl,50808,6.5436690412809E-05,0.013829411297821,4.99966494908563E-06,2.83902281898819E-06,0.567842615035115,4.99966494908563,2.83902281898819
STL_component/conn_105.stl,49796,5.27924974855945E-05,0.013703255917171,4.65433739042902E-06,2.31153082762368E-06,0.496640151695279,4.65433739042902,2.31153082762367
STL_component/conn_106.stl,49326,6.42172503321143E-05,0.013503948582816,4.96841305809896E-06,2.85326546994554E-06,0.574281050424031,4.96841305809896,2.85326546994554
STL_component/conn_107.stl,49296,6.92878714710043E-05,0.013730897455226,5.09588399020038E-06,3.02767703408776E-06,0.594141671967047,5.09588399020038,3.02767703408776
STL_component/conn_108.stl,49220,6.17497943993898E-05,0.013673279345275,4.90394545705893E-06,2.70965550429117E-06,0.552546011781348,4.90394545705893,2.70965550429117
STL_component/conn_109.stl,49148,6.73213431640444E-05,0.013664342371583,5.04721009812917E-06,2.956073903888E-06,0.585684734024391,5.04721009812917,2.956073903888
STL_component/conn_110.stl,48214,7.3436789903009E-05,0.013723738657852,5.19563165448266E-06,3.21064653301272E-06,0.617951145601835,5.19563165448266,3.21064653301272
STL_component/conn_111.stl,48104,5.2943232773399E-05,0.013286038317006,4.65876293229451E-06,2.39092639251089E-06,0.513210572690232,4.65876293229451,2.39092639251089
STL_component/conn_112.stl,47990,0.000131138663613,0.013384515565537,6.30343642649507E-06,5.87867358983699E-06,0.932614084141043,6.30343642649507,5.87867358983699
STL_component/conn_113.stl,47742,7.66666780023289E-05,0.013323114537133,5.27071266431131E-06,3.45264665204139E-06,0.65506258298232,5.27071266431131,3.45264665204139
STL_component/conn_114.stl,47252,9.28662783449696E-05,0.013210660056343,5.61849251139279E-06,4.21778826866618E-06,0.750697497614109,5.61849251139279,4.21778826866618
STL_component/conn_115.stl,46936,8.74999217743365E-05,0.013833535351545,5.50811519209241E-06,3.79512190705036E-06,0.68900554449165,5.50811519209241,3.79512190705036
STL_component/conn_116.stl,46376,0.000136642856102,0.013225191469275,6.39042049802794E-06,6.19920806831229E-06,0.970078271097393,6.39042049802794,6.19920806831229
STL_component/conn_117.stl,46290,0.000126683548452,0.014334203153152,6.23123120578416E-06,5.30271046524044E-06,0.850989201029514,6.23123120578416,5.30271046524044
STL_component/conn_118.stl,46234,6.8595408009695E-05,0.012850688863215,5.07885102119599E-06,3.20272673658985E-06,0.630600646331946,5.07885102119599,3.20272673658985
STL_component/conn_119.stl,46184,0.000130378241919,0.012882094963272,6.29122908200092E-06,6.07253287409237E-06,0.965237920117354,6.29122908200092,6.07253287409237
STL_component/conn_120.stl,45420,8.71106461524838E-05,0.012366359096238,5.4999347559551E-06,4.22649765260251E-06,0.768463234591327,5.4999347559551,4.22649765260251
STL_component/conn_121.stl,44844,4.64538952159859E-05,0.012610566194133,4.46006482699121E-06,2.21023677291822E-06,0.49556158007893,4.46006482699121,2.21023677291822
STL_component/conn_122.stl,44664,0.000105885117542,0.012456642424242,5.86964857647791E-06,5.10017614387836E-06,0.868906558446593,5.86964857647791,5.10017614387836
STL_component/conn_123.stl,44528,5.3104638795473E-05,0.012382667289515,4.66349246047901E-06,2.57317608010534E-06,0.551770181234738,4.66349246047901,2.57317608010534
STL_component/conn_124.stl,43896,5.36073448250901E-05,0.012406805589918,4.67816165560591E-06,2.59248093007857E-06,0.554166598106322,4.67816165560591,2.59248093007857
STL_component/conn_125.stl,43628,6.36818056436379E-05,0.012932261284756,4.95456559127434E-06,2.95455547524563E-06,0.596329874096127,4.95456559127434,2.95455547524563
STL_component/conn_126.stl,43560,6.50658528565302E-05,0.011912946914838,4.99020248499001E-06,3.27706586732891E-06,0.656699979046135,4.99020248499001,3.27706586732891
STL_component/conn_127.stl,42964,0.000108412431994,0.011770083228907,5.91598169503746E-06,5.52650800602669E-06,0.93416583940118,5.91598169503746,5.52650800602669
STL_component/conn_128.stl,42856,0.000101263677383,0.011923936107281,5.78298000622466E-06,5.09548238793544E-06,0.881117068094785,5.78298000622466,5.09548238793544
STL_component/conn_129.stl,42720,6.09960538063859E-05,0.012189987833956,4.88391059922332E-06,3.00226979569958E-06,0.614726607849256,4.88391059922332,3.00226979569958
STL_component/conn_130.stl,42476,0.000153141991915,0.015292486810689,6.63791810137822E-06,6.00851884237436E-06,0.905181225590419,6.63791810137822,6.00851884237436
STL_component/conn_131.stl,42038,0.000114541602764,0.011911012685008,6.02543229955289E-06,5.76986722085755E-06,0.957585602826489,6.02543229955289,5.76986722085755
STL_component/conn_132.stl,41820,0.000158615583007,0.023230166694306,6.71607818279001E-06,4.0968001244367E-06,0.609998873291079,6.71607818279001,4.0968001244367
STL_component/conn_133.stl,41820,0.000111406472591,0.011799614860794,5.96994871637747E-06,5.66492079133648E-06,0.948906106311399,5.96994871637747,5.66492079133648
STL_component/conn_134.stl,41734,7.75656887601489E-05,0.011498425955587,5.29123451266921E-06,4.04745949018147E-06,0.764936704372171,5.2912345126692,4.04745949018147
STL_component/conn_135.stl,41634,0.000130838110113,0.015458584900061,6.29861717891546E-06,5.07826987885849E-06,0.80625155246106,6.29861717891546,5.07826987885849
STL_component/conn_136.stl,41510,4.14519763975556E-05,0.011615577071161,4.29386981782476E-06,2.14119244236981E-06,0.498662636086745,4.29386981782476,2.14119244236981
STL_component/conn_137.stl,41200,0.000116360275686,0.020584910598574,6.05715526765514E-06,3.39161858768142E-06,0.559935883729523,6.05715526765514,3.39161858768142
STL_component/conn_138.stl,41150,7.6538922911611E-05,0.011542578462227,5.26778338324947E-06,3.97860442510751E-06,0.755271076209911,5.26778338324947,3.97860442510751
STL_component/conn_139.stl,40838,6.58705187625724E-05,0.011324620358851,5.01068945059144E-06,3.48994579996278E-06,0.696500119270183,5.01068945059144,3.48994579996278
STL_component/conn_140.stl,40792,6.47912953118894E-05,0.011310613532444,4.98317355793782E-06,3.43701754777714E-06,0.68972463186682,4.98317355793782,3.43701754777714
STL_component/conn_141.stl,40749,0.00012246742822,0.014154828910992,6.16132321418955E-06,5.19119357741206E-06,0.842545245063061,6.16132321418955,5.19119357741206
STL_component/conn_142.stl,40142,5.38826120850097E-05,0.011268881378565,4.68615525469738E-06,2.86892426718616E-06,0.61221280799657,4.68615525469738,2.86892426718616
STL_component/conn_143.stl,39984,0.000345319493687,0.031413500989027,8.70443976675109E-06,6.59562575608317E-06,0.757731219104635,8.70443976675109,6.59562575608317
STL_component/conn_144.stl,39686,7.75661455081079E-05,0.010939616510733,5.29124489851488E-06,4.2542338901188E-06,0.804013794809016,5.29124489851488,4.2542338901188
STL_component/conn_145.stl,39676,5.99370136287004E-05,0.010856328323861,4.8554798856336E-06,3.31255716522315E-06,0.682230643159361,4.8554798856336,3.31255716522315
STL_component/conn_146.stl,39540,9.57642144624115E-05,0.010929014981029,5.67633749826435E-06,5.25742976628609E-06,0.926201052684702,5.67633749826435,5.25742976628609
STL_component/conn_147.stl,39198,0.00010213783174,0.011043697500672,5.79957279431097E-06,5.54911061628491E-06,0.956813684919733,5.79957279431097,5.54911061628491
STL_component/conn_148.stl,38866,3.8301699239282E-05,0.010551372077793,4.18221613430392E-06,2.17801243043426E-06,0.520779500745904,4.18221613430392,2.17801243043426
STL_component/conn_149.stl,38784,3.5776524249274E-05,0.010884321608015,4.08820979576255E-06,1.97218672165639E-06,0.482408393938239,4.08820979576255,1.97218672165639
STL_component/conn_150.stl,38596,3.53065876491798E-05,0.010765403403736,4.07023084405822E-06,1.96778065763477E-06,0.483456770150362,4.07023084405822,1.96778065763477
STL_component/conn_151.stl,38576,0.000104147701614,0.010784057314931,5.8373673225738E-06,5.79453717128323E-06,0.992662762350943,5.8373673225738,5.79453717128323
STL_component/conn_152.stl,38374,6.29973141457394E-05,0.010539284830013,4.93675002696821E-06,3.58642821567969E-06,0.72647555498819,4.93675002696821,3.58642821567969
STL_component/conn_153.stl,38236,9.04487071508263E-05,0.010788689142725,5.56930813715853E-06,5.03019630768514E-06,0.903199496921993,5.56930813715853,5.03019630768514
STL_component/conn_154.stl,38068,5.15888115307998E-05,0.010432995073825,4.61869162616368E-06,2.96686490307434E-06,0.642360465519678,4.61869162616368,2.96686490307434
STL_component/conn_155.stl,37764,0.000150364969676,0.018848866564075,6.59754988870533E-06,4.7864406859116E-06,0.72548760777175,6.59754988870533,4.7864406859116
STL_component/conn_156.stl,37660,5.07791623643098E-05,0.010714023413453,4.59440176490771E-06,2.84370271025638E-06,0.618949507632688,4.59440176490771,2.84370271025638
STL_component/conn_157.stl,37460,0.000101124563043,0.010579547068731,5.78033060567934E-06,5.73509786682051E-06,0.992174714225794,5.78033060567934,5.73509786682051
STL_component/conn_158.stl,37376,0.000139613650418,0.016450190268163,6.43640089784201E-06,5.09223230159481E-06,0.791161455356538,6.43640089784201,5.09223230159481
STL_component/conn_159.stl,37264,5.86458761708704E-05,0.010203775383762,4.82036160884139E-06,3.44848101600889E-06,0.715398821881696,4.82036160884139,3.44848101600889
STL_component/conn_160.stl,37092,5.24672163809243E-05,0.011636856531007,4.64475845271977E-06,2.7052262563067E-06,0.582425605947848,4.64475845271977,2.7052262563067
STL_component/conn_161.stl,37016,4.14615915251552E-05,0.010311450309033,4.2942017916571E-06,2.41255634944983E-06,0.561817181981763,4.2942017916571,2.41255634944983
STL_component/conn_162.stl,36904,6.33278140206924E-05,0.012297451403484,4.94536812083283E-06,3.08980187566751E-06,0.62478703307271,4.94536812083283,3.08980187566751
STL_component/conn_163.stl,36832,9.60006997738254E-05,0.010275134877857,5.68100614193246E-06,5.60580669246713E-06,0.986763005075762,5.68100614193246,5.60580669246713
STL_component/conn_164.stl,36396,4.46694710015634E-05,0.010603509111124,4.40220972653979E-06,2.52762385735317E-06,0.574171612523316,4.40220972653979,2.52762385735317
STL_component/conn_165.stl,36302,7.29453974612779E-05,0.010067335116926,5.18401708565932E-06,4.34745024064829E-06,0.838625754663263,5.18401708565932,4.34745024064829
STL_component/conn_166.stl,36214,6.68515147796895E-05,0.010400639152516,5.03544136653245E-06,3.8565811465646E-06,0.765887410028636,5.03544136653245,3.8565811465646
STL_component/conn_167.stl,36016,0.000125965978504,0.018843258734822,6.21944379461818E-06,4.01096159459337E-06,0.644906799875599,6.21944379461818,4.01096159459337
STL_component/conn_168.stl,35768,9.27105412357944E-05,0.009998425040809,5.61535000949311E-06,5.56350870406446E-06,0.990767929810073,5.61535000949311,5.56350870406446
STL_component/conn_169.stl,35750,7.26110433615265E-05,0.009922262533352,5.17608442894944E-06,4.39079553382858E-06,0.84828514567328,5.17608442894944,4.39079553382858
STL_component/conn_170.stl,35732,0.000534843011456,0.059062151980388,1.00710766429004E-05,5.43335784615723E-06,0.539501191264139,10.0710766429004,5.43335784615723
STL_component/conn_171.stl,35666,8.35055123509488E-05,0.009879954264654,5.42299046575751E-06,5.07120843563194E-06,0.935131357440726,5.42299046575751,5.07120843563194
STL_component/conn_172.stl,35530,5.30197283416374E-05,0.010097913399554,4.66100560618983E-06,3.15033767336411E-06,0.675892272942229,4.66100560618983,3.15033767336411
STL_component/conn_173.stl,35462,3.81136591872176E-05,0.009882416624952,4.17536078458109E-06,2.31402868146544E-06,0.554210474460258,4.17536078458109,2.31402868146544
STL_component/conn_174.stl,35272,8.48512866554818E-05,0.00991761436437,5.45196764669979E-06,5.133368784351E-06,0.941562591160708,5.45196764669979,5.133368784351
STL_component/conn_175.stl,35184,5.30952078861745E-05,0.00966449758482,4.66321637927276E-06,3.29630427780758E-06,0.70687354171664,4.66321637927276,3.29630427780758
STL_component/conn_176.stl,34852,8.56830679023622E-05,0.009825296121354,5.46972462177354E-06,5.23239606282032E-06,0.956610510516657,5.46972462177354,5.23239606282032
STL_component/conn_177.stl,34828,8.83518197624245E-05,0.009745571053048,5.52593313511628E-06,5.43950596316014E-06,0.984359714487511,5.52593313511628,5.43950596316014
STL_component/conn_178.stl,34788,4.15437453866733E-05,0.009568816342578,4.29703616192864E-06,2.60494572574156E-06,0.606219177027447,4.29703616192864,2.60494572574156
STL_component/conn_179.stl,34712,8.25438564670344E-05,0.009571051424497,5.40209284839686E-06,5.17459489909955E-06,0.957887071606919,5.40209284839686,5.17459489909955
STL_component/conn_180.stl,34340,0.00010006816007,0.011029080056103,5.76013193192869E-06,5.44387163177647E-06,0.945094955481979,5.76013193192869,5.44387163177647
STL_component/conn_181.stl,34266,7.61172597947131E-05,0.009573837043722,5.25809192421369E-06,4.7703293536606E-06,0.907235822883406,5.25809192421369,4.7703293536606
STL_component/conn_182.stl,34246,3.97295074026816E-05,0.010907200346855,4.2335515533425E-06,2.18550165794671E-06,0.516233623332448,4.2335515533425,2.18550165794671
STL_component/conn_183.stl,33490,4.73583858721416E-05,0.00941340229101,4.48882584795857E-06,3.0185718877033E-06,0.672463577324144,4.48882584795857,3.0185718877033
STL_component/conn_184.stl,33396,5.08242689985487E-05,0.009207186836288,4.595761749713E-06,3.31203894754721E-06,0.720672464745162,4.595761749713,3.31203894754721
STL_component/conn_185.stl,33350,8.00407278401634E-05,0.009338590630667,5.34692553215156E-06,5.14257863990665E-06,0.961782356792488,5.34692553215156,5.14257863990665
STL_component/conn_186.stl,33218,4.51858162317066E-05,0.009309022944143,4.41910685616165E-06,2.9123883249297E-06,0.659044558035272,4.41910685616165,2.9123883249297
STL_component/conn_187.stl,33140,5.22596436060012E-05,0.009169020070077,4.63862510123062E-06,3.41975324777945E-06,0.737234239273227,4.63862510123062,3.41975324777945
STL_component/conn_188.stl,33078,4.86319406344368E-05,0.009187412522209,4.52870806915151E-06,3.17599370988599E-06,0.701302371755891,4.52870806915151,3.17599370988599
STL_component/conn_189.stl,32990,8.06091939677609E-05,0.009210265211221,5.35955401334258E-06,5.25126207242432E-06,0.979794598459373,5.35955401334258,5.25126207242432
STL_component/conn_190.stl,32890,3.51475341497984E-05,0.009074760667562,4.06410961586974E-06,2.32386519737757E-06,0.571801800892187,4.06410961586974,2.32386519737757
STL_component/conn_191.stl,32786,3.50575328701854E-05,0.008986374568027,4.06063770117667E-06,2.34071254907979E-06,0.57643964355685,4.06063770117667,2.34071254907979
STL_component/conn_192.stl,32662,8.0363049396939E-05,0.009216261980693,5.35409322111258E-06,5.23182063825578E-06,0.977162784096728,5.35409322111258,5.23182063825578
STL_component/conn_193.stl,32646,4.39079954772722E-05,0.009245853175863,4.37705156365844E-06,2.8493635779486E-06,0.65097784124961,4.37705156365844,2.8493635779486
STL_component/conn_194.stl,32304,6.46751897856103E-05,0.008951953860501,4.98019517465198E-06,4.33482058510006E-06,0.870411787707292,4.98019517465198,4.33482058510006
STL_component/conn_195.stl,32138,4.12338234599565E-05,0.009230717210847,4.28632399033415E-06,2.68021362921841E-06,0.625294223036433,4.28632399033415,2.68021362921841
STL_component/conn_196.stl,32100,5.9256761308284E-05,0.00962348496339,4.83704093774947E-06,3.69450951710603E-06,0.763795379169351,4.83704093774947,3.69450951710603
STL_component/conn_197.stl,32062,4.4049204356264E-05,0.00894408522434,4.38173876724845E-06,2.95497213530964E-06,0.674383456493743,4.38173876724845,2.95497213530964
STL_component/conn_198.stl,31960,4.36444997224933E-05,0.010240559305917,4.3682782996027E-06,2.5571552345158E-06,0.585392014686513,4.3682782996027,2.5571552345158
STL_component/conn_199.stl,31660,3.08244041261506E-05,0.008865530911774,3.89014111683265E-06,2.08612915117439E-06,0.536260533621184,3.89014111683265,2.08612915117439
STL_component/conn_200.stl,31424,3.57785865158668E-05,0.008906184351635,4.08828834649447E-06,2.41036464797394E-06,0.589577946487245,4.08828834649447,2.41036464797394
STL_component/conn_201.stl,31000,0.000281229213528,0.033416036350738,8.12869078526938E-06,5.04959733541411E-06,0.621206719360622,8.12869078526938,5.04959733541411
STL_component/conn_202.stl,30928,5.24305745581467E-05,0.008931096764038,4.64367693895048E-06,3.52233836067678E-06,0.758523559451763,4.64367693895048,3.52233836067678
STL_component/conn_203.stl,30878,4.66059819395476E-05,0.008779174159583,4.46492683575191E-06,3.18521863849868E-06,0.713386524722812,4.4649268357519,3.18521863849868
STL_component/conn_204.stl,30618,4.90716993804044E-05,0.008709431068229,4.54231754775445E-06,3.38059046539196E-06,0.744243534242382,4.54231754775445,3.38059046539196
STL_component/conn_205.stl,30584,3.97986481900136E-05,0.008419340228093,4.23600599648543E-06,2.83623042507893E-06,0.66955297689194,4.23600599648543,2.83623042507893
STL_component/conn_206.stl,30496,9.13530725489099E-05,0.012974404702611,5.58780847711838E-06,4.22461336652447E-06,0.756041189282688,5.58780847711838,4.22461336652447
STL_component/conn_207.stl,30464,5.01333677850834E-05,0.008712279143563,4.57484185603358E-06,3.45260065424721E-06,0.754692897131232,4.57484185603358,3.45260065424721
STL_component/conn_208.stl,30366,8.85802560573685E-05,0.011214815709604,5.53069152541532E-06,4.73910182838841E-06,0.856873287293406,5.53069152541532,4.73910182838841
STL_component/conn_209.stl,30324,4.27555558732599E-05,0.008334472299692,4.33841718390217E-06,3.07797933708467E-06,0.709470575698807,4.33841718390217,3.07797933708467
STL_component/conn_210.stl,30250,6.07153247492157E-05,0.008447671568907,4.8764064831639E-06,4.31233560068925E-06,0.884326525193883,4.8764064831639,4.31233560068925
STL_component/conn_211.stl,30236,4.47315680275794E-05,0.00844767488026,4.40424868477855E-06,3.17708022585771E-06,0.721367128254578,4.40424868477855,3.17708022585771
STL_component/conn_212.stl,30088,3.94031466339954E-05,0.008290107854145,4.22192739914347E-06,2.85181910734443E-06,0.675478007490844,4.22192739914347,2.85181910734443
STL_component/conn_213.stl,29976,5.24901713421516E-05,0.00819211868287,4.64543573091469E-06,3.8444392744391E-06,0.827573449968303,4.64543573091469,3.8444392744391
STL_component/conn_214.stl,29750,5.24869817276245E-05,0.008591032739511,4.64534163425463E-06,3.66570469365557E-06,0.7891141238407,4.64534163425463,3.66570469365557
STL_component/conn_215.stl,29718,3.84354402086391E-05,0.008568671900943,4.18707826738819E-06,2.69134638270437E-06,0.642774319187296,4.18707826738819,2.69134638270437
STL_component/conn_216.stl,29710,3.98210468030434E-05,0.008314585365761,4.23680051982919E-06,2.87358022448287E-06,0.678242983363003,4.23680051982919,2.87358022448287
STL_component/conn_217.stl,29696,5.64168246602271E-05,0.008283616511449,4.75849925352611E-06,4.08639085951768E-06,0.858756225818383,4.75849925352611,4.08639085951768
STL_component/conn_218.stl,29570,0.000145728502121,0.015265801000687,6.52902943019083E-06,5.72764581880939E-06,0.877258385806048,6.52902943019083,5.72764581880939
STL_component/conn_219.stl,29564,6.06781713028287E-05,0.008171962227002,4.87541160926891E-06,4.45509924916221E-06,0.913789358972764,4.87541160926891,4.45509924916221
STL_component/conn_220.stl,29480,5.79003373014707E-05,0.008084162042802,4.79984806606193E-06,4.29731643143061E-06,0.895302595474938,4.79984806606193,4.2973164314306
STL_component/conn_221.stl,29476,5.48430232685477E-05,0.00793233057651,4.71383368029484E-06,4.14831601428373E-06,0.880030203786118,4.71383368029484,4.14831601428373
STL_component/conn_222.stl,29402,5.78691610148828E-05,0.0082660795609,4.79898642280898E-06,4.2004793630548E-06,0.875284694095081,4.79898642280898,4.2004793630548
STL_component/conn_223.stl,29390,1.98946641646615E-05,0.008107632413259,3.36185772515055E-06,1.47229152610278E-06,0.437939867320486,3.36185772515055,1.47229152610278
STL_component/conn_224.stl,29294,0.000473536937022,0.038986593974906,9.67056272353847E-06,7.28768874747177E-06,0.7535951066977,9.67056272353847,7.28768874747177
STL_component/conn_225.stl,29112,6.57418835747877E-05,0.008034599443689,5.0074256181689E-06,4.90940841809564E-06,0.98042563034434,5.0074256181689,4.90940841809564
STL_component/conn_226.stl,29074,5.1674049710841E-05,0.008173577792076,4.6212339877723E-06,3.79325071776562E-06,0.820830697558811,4.6212339877723,3.79325071776562
STL_component/conn_227.stl,29022,0.00018485644839,0.022663281782985,7.06770901461518E-06,4.89398976266247E-06,0.692443584270699,7.06770901461518,4.89398976266247
STL_component/conn_228.stl,28958,4.9461392810948E-05,0.009303875427242,4.554309838137E-06,3.18972840067008E-06,0.700375800952287,4.554309838137,3.18972840067008
STL_component/conn_229.stl,28438,5.28815211931536E-05,0.007960225695769,4.65695211603737E-06,3.98593129498269E-06,0.855909873167076,4.65695211603737,3.98593129498269
STL_component/conn_230.stl,28432,4.12790111008831E-05,0.007838412144265,4.28788919532379E-06,3.15974794444186E-06,0.736900558878191,4.28788919532379,3.15974794444186
STL_component/conn_231.stl,28388,4.54635965128592E-05,0.007820682852441,4.42814386499255E-06,3.48795091456753E-06,0.787677867049921,4.42814386499255,3.48795091456753
STL_component/conn_232.stl,28200,6.17472453421646E-05,0.008180417489342,4.90387797716023E-06,4.5289066546502E-06,0.923535755935107,4.90387797716023,4.5289066546502
STL_component/conn_233.stl,28146,3.20908334741569E-05,0.007679776320673,3.94270355865389E-06,2.50716938625729E-06,0.635901063561898,3.94270355865389,2.50716938625729
STL_component/conn_234.stl,28128,4.55080476067509E-05,0.007917547130389,4.42958657035022E-06,3.44864743011733E-06,0.778548375869007,4.42958657035022,3.44864743011733
STL_component/conn_235.stl,28076,2.06874890236349E-05,0.007800891122554,3.40593524031078E-06,1.5911635246766E-06,0.467173745949265,3.40593524031078,1.5911635246766
STL_component/conn_236.stl,27598,5.4866489757854E-05,0.007582226658667,4.71450591015918E-06,4.34171851313388E-06,0.920927578811178,4.71450591015918,4.34171851313388
STL_component/conn_237.stl,27474,0.000148223964419,0.02026111497315,6.56608651673153E-06,4.38941187438849E-06,0.668497416719001,6.56608651673153,4.38941187438849
STL_component/conn_238.stl,27408,5.08233943330715E-05,0.007775503620883,4.59573538581715E-06,3.92180855243171E-06,0.853358216518461,4.59573538581715,3.92180855243171
STL_component/conn_239.stl,27336,4.85897684392007E-05,0.007573042660906,4.52739863622413E-06,3.84968926875566E-06,0.850309322875602,4.52739863622413,3.84968926875566
STL_component/conn_240.stl,27162,4.55974290281789E-05,0.0075007419623,4.4324846937911E-06,3.64743348783577E-06,0.822886877183128,4.4324846937911,3.64743348783577
STL_component/conn_241.stl,27120,5.78191658550726E-05,0.00753282315909,4.79760402145405E-06,4.60537819358985E-06,0.959932952572868,4.79760402145405,4.60537819358985
STL_component/conn_242.stl,27080,6.05187258369018E-05,0.007879951676811,4.8711374518445E-06,4.60805306826881E-06,0.945991180463186,4.87113745184449,4.60805306826881
STL_component/conn_243.stl,26932,5.19692736910911E-05,0.007364189752844,4.63001795280593E-06,4.23421520373139E-06,0.91451377659677,4.63001795280593,4.23421520373139
STL_component/conn_244.stl,26928,4.09545058463293E-05,0.007489189107717,4.27662354471756E-06,3.28109000245133E-06,0.767215063038247,4.27662354471756,3.28109000245133
STL_component/conn_245.stl,26928,3.40387597467012E-05,0.007330967537253,4.0209163205117E-06,2.78588818518684E-06,0.692849082925533,4.0209163205117,2.78588818518684
STL_component/conn_246.stl,26916,6.11315711256673E-05,0.007538798777989,4.88752484899226E-06,4.86535637248919E-06,0.995464273392361,4.88752484899226,4.86535637248919
STL_component/conn_247.stl,26730,5.98316306228523E-05,0.007445992571578,4.85263253408907E-06,4.82124821219119E-06,0.993532516283191,4.85263253408907,4.82124821219119
STL_component/conn_248.stl,26634,2.6958151999446E-05,0.007335670380092,3.72017895639681E-06,2.2049642856861E-06,0.5927038219209,3.72017895639681,2.2049642856861
STL_component/conn_249.stl,26628,5.57420380680823E-05,0.007389085502097,4.73945139488314E-06,4.5263006946339E-06,0.95502629260438,4.73945139488314,4.5263006946339
STL_component/conn_250.stl,26622,5.31145181417226E-05,0.007370835988556,4.66378163421264E-06,4.32362230478521E-06,0.927063624306061,4.66378163421264,4.32362230478521
STL_component/conn_251.stl,26622,3.29301331744894E-05,0.007375940852467,3.97678050913178E-06,2.67871994907389E-06,0.673590092016096,3.97678050913178,2.67871994907389
STL_component/conn_252.stl,26566,3.89169883626196E-05,0.007429449734713,4.20449203476464E-06,3.14292361498471E-06,0.7475156544471,4.20449203476463,3.14292361498471
STL_component/conn_253.stl,26316,5.0909287828464E-05,0.00723063783323,4.59832291866839E-06,4.22446448039498E-06,0.918696784700436,4.59832291866839,4.22446448039498
STL_component/conn_254.stl,26308,3.98888774325285E-05,0.00728903187246,4.23920479133678E-06,3.28347123161085E-06,0.77454885838989,4.23920479133678,3.28347123161085
STL_component/conn_255.stl,26224,5.79327064841562E-05,0.007315926895511,4.80074235109533E-06,4.75122624746562E-06,0.989685740244233,4.80074235109533,4.75122624746562
STL_component/conn_256.stl,26092,2.79693787727088E-05,0.00716383202738,3.76612501966108E-06,2.34254895975874E-06,0.62200509742227,3.76612501966108,2.34254895975874
STL_component/conn_257.stl,26044,0.000112323281235,0.013787681357036,5.98628036728509E-06,4.88798420820704E-06,0.816531119210483,5.98628036728509,4.88798420820704
STL_component/conn_258.stl,25942,2.92664985229788E-05,0.007179751917568,3.82346730870518E-06,2.44575290558738E-06,0.639668841948499,3.82346730870518,2.44575290558738
STL_component/conn_259.stl,25914,2.15609114765465E-05,0.007042148963493,3.45320873967559E-06,1.83701693233022E-06,0.531973903350772,3.45320873967559,1.83701693233022
STL_component/conn_260.stl,25584,8.32609956147101E-05,0.00956601927766,5.41769217962911E-06,5.22229737561715E-06,0.963933941328993,5.41769217962911,5.22229737561715
STL_component/conn_261.stl,25568,5.04237835409313E-05,0.007004777887319,4.58365866448324E-06,4.31909057092715E-06,0.942280149347482,4.58365866448324,4.31909057092715
STL_component/conn_262.stl,25368,2.94645919920199E-05,0.007048122466709,3.83207443609535E-06,2.50829285085724E-06,0.654552225612047,3.83207443609535,2.50829285085724
STL_component/conn_263.stl,25280,4.7860104239809E-05,0.006909617327424,4.50462185219241E-06,4.15595555920479E-06,0.922598099368113,4.50462185219241,4.15595555920479
STL_component/conn_264.stl,25184,3.98111323507668E-05,0.006989228498988,4.23644887125364E-06,3.4176417917826E-06,0.80672324761735,4.23644887125364,3.4176417917826
STL_component/conn_265.stl,24972,4.50197863107571E-05,0.00716024355166,4.41368771878459E-06,3.77247946827086E-06,0.854722787073321,4.41368771878459,3.77247946827086
STL_component/conn_266.stl,24924,3.07871671019839E-05,0.0068310330184,3.88857400733985E-06,2.70417376280202E-06,0.695415275033412,3.88857400733985,2.70417376280202
STL_component/conn_267.stl,24840,3.44179974478244E-05,0.006866485774424,4.035794014671E-06,3.00747706281051E-06,0.74520083331252,4.035794014671,3.00747706281051
STL_component/conn_268.stl,24716,3.02335311486858E-05,0.006947669242752,3.86512387349257E-06,2.61096463510206E-06,0.675519005486041,3.86512387349257,2.61096463510206
STL_component/conn_269.stl,24614,3.94347632583915E-05,0.006868300881907,4.22305630565944E-06,3.44493614386712E-06,0.815744781628997,4.22305630565944,3.44493614386712
STL_component/conn_270.stl,24604,2.8211746747199E-05,0.006774662984985,3.77697216955182E-06,2.49858156573047E-06,0.661530308820613,3.77697216955182,2.49858156573047
STL_component/conn_271.stl,24602,1.97717387573149E-05,0.006800691606656,3.35491931848237E-06,1.7443877682643E-06,0.519949245471988,3.35491931848237,1.7443877682643
STL_component/conn_272.stl,24554,3.20301029053797E-05,0.006769945196648,3.9402148538559E-06,2.83873224745487E-06,0.720451130901372,3.9402148538559,2.83873224745486
STL_component/conn_273.stl,24550,2.78979458076322E-05,0.006874227972728,3.76291609568738E-06,2.43500325432704E-06,0.647105381147816,3.76291609568738,2.43500325432704
STL_component/conn_274.stl,24398,3.56092964408519E-05,0.006745664156977,4.08183009703844E-06,3.16730530416531E-06,0.775952263780735,4.08183009703844,3.16730530416531
STL_component/conn_275.stl,24390,4.88245036437494E-05,0.007887436938108,4.5346774873504E-06,3.71409653302124E-06,0.819043149900254,4.5346774873504,3.71409653302124
STL_component/conn_276.stl,24380,4.15924744335759E-05,0.006733424845091,4.29871558570493E-06,3.70620972748185E-06,0.862166769024354,4.29871558570493,3.70620972748185
STL_component/conn_277.stl,24134,3.88167164172379E-05,0.006897676188864,4.20087788732945E-06,3.37650379818424E-06,0.803761472897924,4.20087788732945,3.37650379818424
STL_component/conn_278.stl,24104,5.35740994400026E-05,0.007180742150307,4.67719437865175E-06,4.47648153786293E-06,0.95708691481694,4.67719437865175,4.47648153786293
STL_component/conn_279.stl,23950,5.26118037698726E-05,0.007164672041475,4.64902116244028E-06,4.40593541186335E-06,0.947712487837046,4.64902116244028,4.40593541186335
STL_component/conn_280.stl,23924,5.13641028448871E-05,0.006697991961016,4.61197588914335E-06,4.60114940213472E-06,0.997652527404987,4.61197588914334,4.60114940213472
STL_component/conn_281.stl,23858,4.2745541582209E-05,0.006462007629248,4.33807843989608E-06,3.96894067924675E-06,0.914907541261937,4.33807843989608,3.96894067924675
STL_component/conn_282.stl,23832,5.02305555120866E-05,0.006690625225132,4.57779618565481E-06,4.50456157580633E-06,0.984002212663382,4.57779618565481,4.50456157580633
STL_component/conn_283.stl,23698,4.18467036244138E-05,0.006547618728459,4.30745626834308E-06,3.83467993722954E-06,0.890242337551252,4.30745626834308,3.83467993722954
STL_component/conn_284.stl,23610,3.97794061547364E-05,0.006746665472171,4.23532320514926E-06,3.53769484959541E-06,0.835283325082325,4.23532320514926,3.53769484959541
STL_component/conn_285.stl,23558,2.77547806171922E-05,0.006666227223307,3.75646827617307E-06,2.49809492123089E-06,0.665011584704728,3.75646827617307,2.49809492123089
STL_component/conn_286.stl,23512,4.25330270813982E-05,0.006662349294631,4.3308774035656E-06,3.83045306096532E-06,0.884451972205843,4.3308774035656,3.83045306096532
STL_component/conn_287.stl,23496,4.16905877149223E-05,0.006466651745119,4.30209303878129E-06,3.86820778586605E-06,0.899145544040082,4.30209303878129,3.86820778586605
STL_component/conn_288.stl,23440,4.39427292284002E-05,0.006469280122551,4.37820542601016E-06,4.07551335505359E-06,0.930863894791613,4.37820542601016,4.07551335505359
STL_component/conn_289.stl,23436,4.79454785090018E-05,0.006540732759117,4.50729875366552E-06,4.39817496981581E-06,0.975789538299193,4.50729875366552,4.39817496981581
STL_component/conn_290.stl,23430,6.06430302956407E-05,0.007742077861612,4.87447024954919E-06,4.69974841738527E-06,0.964155729090751,4.87447024954919,4.69974841738527
STL_component/conn_291.stl,23372,4.62659521833268E-05,0.00644618371844,4.45404185804985E-06,4.3063574546574E-06,0.966842609903736,4.45404185804985,4.3063574546574
STL_component/conn_292.stl,23346,4.88718527840793E-05,0.006510886991947,4.53614289709165E-06,4.50370459611965E-06,0.992848924359767,4.53614289709165,4.50370459611965
STL_component/conn_293.stl,23304,4.84813681916502E-05,0.006474334208729,4.52402936350157E-06,4.49294398113867E-06,0.99312882833748,4.52402936350157,4.49294398113867
STL_component/conn_294.stl,23190,2.87522747027333E-05,0.006413891053782,3.80094158866484E-06,2.68968784735887E-06,0.707637248459711,3.80094158866484,2.68968784735887
STL_component/conn_295.stl,23126,4.12676934929906E-05,0.006390408447951,4.28749728441419E-06,3.87465313015092E-06,0.903709757260016,4.28749728441419,3.87465313015092
STL_component/conn_296.stl,23036,4.14975473919522E-05,0.006351536645404,4.29544275653222E-06,3.92007947449803E-06,0.912613599270213,4.29544275653222,3.92007947449803
STL_component/conn_297.stl,22976,4.78336718335676E-05,0.006466792699382,4.50379242147837E-06,4.43808924057251E-06,0.985411587667202,4.50379242147837,4.43808924057251
STL_component/conn_298.stl,22878,3.51712262427146E-05,0.006452692644133,4.06502258305322E-06,3.27037671084726E-06,0.804516246596322,4.06502258305322,3.27037671084726
STL_component/conn_299.stl,22742,2.88729688570464E-05,0.006382224285945,3.80625260056428E-06,2.71437989924264E-06,0.713137088915286,3.80625260056428,2.71437989924264
STL_component/conn_300.stl,22686,2.7317654839101E-05,0.006325937521351,3.73664291238598E-06,2.59101403517505E-06,0.693406915225035,3.73664291238598,2.59101403517505
STL_component/conn_301.stl,22668,4.3883928745216E-05,0.006324018227151,4.37625170493595E-06,4.16354860175561E-06,0.951396053627256,4.37625170493595,4.16354860175561
STL_component/conn_302.stl,22594,3.43509773676995E-05,0.006206503765485,4.0331727601813E-06,3.32080462679126E-06,0.82337276983939,4.0331727601813,3.32080462679126
STL_component/conn_303.stl,22510,4.67545449255081E-05,0.006293285216722,4.46966599347199E-06,4.45756484717496E-06,0.997292606133277,4.46966599347199,4.45756484717496
STL_component/conn_304.stl,22502,2.44498159805295E-05,0.006243318595979,3.60102102859578E-06,2.34969421515104E-06,0.652507773904142,3.60102102859578,2.34969421515104
STL_component/conn_305.stl,22490,4.65819809635761E-05,0.006278951232891,4.46416026031886E-06,4.45125109934576E-06,0.997108266679438,4.46416026031886,4.45125109934576
STL_component/conn_306.stl,22474,2.08404042062002E-05,0.006432210854224,3.41430650293349E-06,1.94400382809404E-06,0.569370039398572,3.41430650293349,1.94400382809404
STL_component/conn_307.stl,22442,4.50307033661125E-05,0.006244906998385,4.41404445510578E-06,4.3264730806485E-06,0.980160740258068,4.41404445510578,4.3264730806485
STL_component/conn_308.stl,22430,2.22295667114013E-05,0.006259181246377,3.48854335861305E-06,2.13090810152874E-06,0.610830333029295,3.48854335861305,2.13090810152874
STL_component/conn_309.stl,22414,2.64648374677898E-05,0.006356949262029,3.6973469272344E-06,2.49788095297846E-06,0.675587387967097,3.6973469272344,2.49788095297846
STL_component/conn_310.stl,22380,3.78119275780265E-05,0.006132715615156,4.16431332275756E-06,3.69936549654264E-06,0.888349461200717,4.16431332275756,3.69936549654264
STL_component/conn_311.stl,22320,2.2683220556889E-05,0.006241015615037,3.51211475612525E-06,2.18072396764114E-06,0.620914781852695,3.51211475612525,2.18072396764114
STL_component/conn_312.stl,22128,3.85416683260825E-05,0.006096062167622,4.19093214374625E-06,3.79343260612932E-06,0.905152475873397,4.19093214374625,3.79343260612932
STL_component/conn_313.stl,22112,4.5307530828342E-05,0.006171187818694,4.42307113545018E-06,4.40507067612747E-06,0.995930325610538,4.42307113545018,4.40507067612747
STL_component/conn_314.stl,21980,2.40993101673495E-05,0.005975138335621,3.58373039103732E-06,2.41995838225353E-06,0.675262399288098,3.58373039103732,2.41995838225353
STL_component/conn_315.stl,21926,2.4311856958045E-05,0.006304408850896,3.59423528327696E-06,2.31379571341618E-06,0.643751877953473,3.59423528327696,2.31379571341618
STL_component/conn_316.stl,21906,2.65863887243121E-05,0.006194051912721,3.70299884011462E-06,2.57534703605365E-06,0.695476057987079,3.70299884011462,2.57534703605365
STL_component/conn_317.stl,21842,3.70105060387884E-05,0.006055528788165,4.1346821923713E-06,3.66711222093001E-06,0.886915136475548,4.1346821923713,3.66711222093001
STL_component/conn_318.stl,21826,3.23941673828829E-05,0.006097045577386,3.95508723147417E-06,3.18785552494787E-06,0.806013960850028,3.95508723147417,3.18785552494787
STL_component/conn_319.stl,21820,1.59315622561804E-05,0.006440786733459,3.12190666013089E-06,1.48412573638723E-06,0.475390810154781,3.12190666013089,1.48412573638723
STL_component/conn_320.stl,21776,3.16129669227528E-05,0.006099165681422,3.92303525979118E-06,3.10989750801952E-06,0.79272739143952,3.92303525979118,3.10989750801952
STL_component/conn_321.stl,21760,2.01899228878128E-05,0.005870547105424,3.37840734516485E-06,2.06351358998465E-06,0.610794785577866,3.37840734516485,2.06351358998465
STL_component/conn_322.stl,21716,3.69032622173325E-05,0.005960350797915,4.13068469589824E-06,3.7148748590676E-06,0.899336340717669,4.13068469589824,3.7148748590676
STL_component/conn_323.stl,21634,9.23723856652177E-05,0.010401145091152,5.60851448605136E-06,5.32858939216978E-06,0.950089262570727,5.60851448605136,5.32858939216978
STL_component/conn_324.stl,21624,2.53492033828496E-05,0.005978502574662,3.6446449843277E-06,2.54403537336782E-06,0.698020077211196,3.6446449843277,2.54403537336782
STL_component/conn_325.stl,21572,2.67882145956313E-05,0.005878012616358,3.71234544923657E-06,2.7344154914959E-06,0.73657355676806,3.71234544923657,2.7344154914959
STL_component/conn_326.stl,21566,3.38375817361877E-05,0.006474457175509,4.01297910571745E-06,3.13579169517256E-06,0.781412415206667,4.01297910571745,3.13579169517256
STL_component/conn_327.stl,21512,2.82647817379122E-05,0.005947833165374,3.77933745253511E-06,2.85126844873124E-06,0.754436057785384,3.77933745253511,2.85126844873124
STL_component/conn_328.stl,21480,4.37155378226162E-05,0.006010105824159,4.37064702864444E-06,4.36420313734501E-06,0.998525643627317,4.37064702864444,4.36420313734501
STL_component/conn_329.stl,21378,4.24510224921954E-05,0.005959130049775,4.32809227133365E-06,4.27421675354794E-06,0.987552132808595,4.32809227133365,4.27421675354794
STL_component/conn_330.stl,21348,3.28196640712666E-05,0.006048896328437,3.97232862370861E-06,3.25543659099989E-06,0.819528518252494,3.97232862370861,3.25543659099989
STL_component/conn_331.stl,21298,2.94456704782563E-05,0.006049207077455,3.83125396909891E-06,2.92061456331981E-06,0.762312962512044,3.83125396909891,2.92061456331981
STL_component/conn_332.stl,21254,2.75828460977501E-05,0.005907403905649,3.74869538290797E-06,2.80151957153684E-06,0.747331880928564,3.74869538290797,2.80151957153684
STL_component/conn_333.stl,21186,4.27378804494714E-05,0.005955374260537,4.33781925824245E-06,4.30581306024745E-06,0.992621592535423,4.33781925824245,4.30581306024745
STL_component/conn_334.stl,21116,3.0909733066772E-05,0.005874913331111,3.89372740723465E-06,3.15678526555513E-06,0.810736072507216,3.89372740723465,3.15678526555513
STL_component/conn_335.stl,21028,4.21720923428249E-05,0.005878572769838,4.31859199589495E-06,4.30431950005305E-06,0.996695104363768,4.31859199589495,4.30431950005305
STL_component/conn_336.stl,20978,4.06237074041773E-05,0.005857844619067,4.26507799753775E-06,4.16095441711976E-06,0.975586945777287,4.26507799753775,4.16095441711976
STL_component/conn_337.stl,20978,3.47955925366838E-05,0.005743323405311,4.05049908192483E-06,3.63506528340463E-06,0.897436392375929,4.05049908192483,3.63506528340463
STL_component/conn_338.stl,20948,4.16222940048413E-05,0.005826824132648,4.29974265639158E-06,4.28593275417009E-06,0.996788202614646,4.29974265639158,4.28593275417009
STL_component/conn_339.stl,20940,4.14991857414108E-05,0.005804341738414,4.29549928472199E-06,4.28980796910328E-06,0.998675051433728,4.29549928472199,4.28980796910328
STL_component/conn_340.stl,20895,0.000242303553857,0.026054829720638,7.73488249643434E-06,5.57985348102654E-06,0.721388267190713,7.73488249643434,5.57985348102654
STL_component/conn_341.stl,20844,3.48467531268864E-05,0.006124637817506,4.05248328383806E-06,3.41376135195608E-06,0.84238752213259,4.05248328383806,3.41376135195608
STL_component/conn_342.stl,20826,2.11359761417641E-05,0.005785749893002,3.43037208237372E-06,2.19186551779537E-06,0.638958534281989,3.43037208237372,2.19186551779537
STL_component/conn_343.stl,20764,3.74882748336825E-05,0.005717648092635,4.15239772358651E-06,3.93395405519662E-06,0.947393365729615,4.15239772358651,3.93395405519662
STL_component/conn_344.stl,20752,3.27303542222915E-05,0.005734142143003,3.96872214398868E-06,3.42478648830469E-06,0.862944384628216,3.96872214398868,3.42478648830469
STL_component/conn_345.stl,20708,1.86753259668813E-05,0.005652639711194,3.29172229916412E-06,1.9822943178104E-06,0.602205817396494,3.29172229916412,1.9822943178104
STL_component/conn_346.stl,20700,0.000247998743013,0.027039028694392,7.79501494953645E-06,5.50312836638527E-06,0.705980476241746,7.79501494953645,5.50312836638527
STL_component/conn_347.stl,20670,3.91128433976201E-05,0.00577859598651,4.21153346156212E-06,4.06114324194936E-06,0.964290864364409,4.21153346156212,4.06114324194936
STL_component/conn_348.stl,20562,2.43328481783587E-05,0.005850954568921,3.59526942450686E-06,2.49526957268929E-06,0.694042442460776,3.59526942450686,2.49526957268929
STL_component/conn_349.stl,20544,4.06624222704843E-05,0.005726085586358,4.26643245702618E-06,4.2607559727041E-06,0.998669500952082,4.26643245702618,4.2607559727041
STL_component/conn_350.stl,20332,2.42836759308901E-05,0.005702988611222,3.59284599678045E-06,2.55483686743875E-06,0.711090002112013,3.59284599678045,2.55483686743875
STL_component/conn_351.stl,20326,2.21446330642534E-05,0.006611961632394,3.48409473584397E-06,2.00950649402685E-06,0.576765744442387,3.48409473584397,2.00950649402685
STL_component/conn_352.stl,20304,3.70252581391674E-05,0.005652082440956,4.13523147013935E-06,3.93043716463271E-06,0.950475733466078,4.13523147013935,3.93043716463271
STL_component/conn_353.stl,20230,3.95438837184618E-05,0.005630909102607,4.22694794349698E-06,4.21358785921335E-06,0.996839307116572,4.22694794349698,4.21358785921335
STL_component/conn_354.stl,20212,1.96878495234518E-05,0.005533299264625,3.35016774525239E-06,2.13484020096133E-06,0.637233823287405,3.35016774525239,2.13484020096133
STL_component/conn_355.stl,20208,3.91946880586378E-05,0.005612816614454,4.21446899673274E-06,4.18984165180497E-06,0.994156477376663,4.21446899673273,4.18984165180497
STL_component/conn_356.stl,20158,4.03977801940163E-05,0.005992345574754,4.25715660457965E-06,4.04493829904065E-06,0.950150223435354,4.25715660457965,4.04493829904065
STL_component/conn_357.stl,20136,3.15205876379828E-05,0.00553292100034,3.91921023892975E-06,3.41814975880312E-06,0.872152691593431,3.91921023892975,3.41814975880312
STL_component/conn_358.stl,20102,2.89806733590457E-05,0.005411325946236,3.81097953451222E-06,3.21333517666256E-06,0.843178282004036,3.81097953451222,3.21333517666256
STL_component/conn_359.stl,20072,2.52835251024022E-05,0.006051258391932,3.64149457568693E-06,2.50693559568818E-06,0.688435900035708,3.64149457568693,2.50693559568818
STL_component/conn_360.stl,20040,3.07057414632857E-05,0.005445922917648,3.88514282477628E-06,3.3829793694413E-06,0.870747749057617,3.88514282477628,3.3829793694413
STL_component/conn_361.stl,19918,2.26783777584333E-05,0.005474526241783,3.51186479640376E-06,2.48551674685725E-06,0.707748415998954,3.51186479640376,2.48551674685725
STL_component/conn_362.stl,19900,3.4924549360216E-05,0.005471571934265,4.05549679856497E-06,3.82974579661516E-06,0.944334562899991,4.05549679856497,3.82974579661516
STL_component/conn_363.stl,19882,3.0755595644658E-05,0.005533383408532,3.88724434145465E-06,3.3349139259612E-06,0.857912092223468,3.88724434145465,3.3349139259612
STL_component/conn_364.stl,19796,2.76238476902117E-05,0.005542956477596,3.75055192789773E-06,2.99015672973791E-06,0.797257786912969,3.75055192789773,2.99015672973791
STL_component/conn_365.stl,19696,2.65927180500002E-05,0.005372149998892,3.70329266999224E-06,2.97006428213865E-06,0.80200636212338,3.70329266999224,2.97006428213865
STL_component/conn_366.stl,19670,4.22665743064176E-05,0.01004032197706,4.32181470150385E-06,2.52580989352659E-06,0.584432713565365,4.32181470150385,2.52580989352659
STL_component/conn_367.stl,19614,3.73678792965883E-05,0.005463955983797,4.14794774291774E-06,4.10338729748925E-06,0.989257230758374,4.14794774291774,4.10338729748925
STL_component/conn_368.stl,19606,3.27170165834436E-05,0.005441628038347,3.96818298520007E-06,3.60741487873331E-06,0.90908481090406,3.96818298520007,3.60741487873331
STL_component/conn_369.stl,19604,3.7646220356682E-05,0.005449550657365,4.15822117731058E-06,4.14487975875294E-06,0.99679155629565,4.15822117731058,4.14487975875294
STL_component/conn_370.stl,19536,3.25233141438314E-05,0.005608322162611,3.9603362156432E-06,3.47946995919614E-06,0.878579436122707,3.9603362156432,3.47946995919614
STL_component/conn_371.stl,19412,3.31761837291087E-05,0.005365515330813,3.98666063983713E-06,3.70993446298663E-06,0.930586974450425,3.98666063983713,3.70993446298663
STL_component/conn_372.stl,19300,2.43583426200332E-05,0.005363101295907,3.59652461930817E-06,2.72510339925399E-06,0.757704642038065,3.59652461930817,2.72510339925399
STL_component/conn_373.stl,19232,3.67238233690701E-05,0.005367641105136,4.12397878550824E-06,4.10502371336988E-06,0.995403693102165,4.12397878550824,4.10502371336988
STL_component/conn_374.stl,19192,3.64558453259465E-05,0.005348655561801,4.11392323468172E-06,4.08953370484021E-06,0.994071466954974,4.11392323468172,4.08953370484021
STL_component/conn_375.stl,19086,3.64221579465035E-05,0.005376029493832,4.11265567387091E-06,4.06495068395269E-06,0.988400441539196,4.11265567387091,4.06495068395269
STL_component/conn_376.stl,19072,2.1748695669063E-05,0.005286350115142,3.46320498521042E-06,2.4684739219333E-06,0.712771531709759,3.46320498521042,2.4684739219333
STL_component/conn_377.stl,19052,2.43940323742983E-05,0.005181622617801,3.59828030034163E-06,2.82467877423149E-06,0.785007986721687,3.59828030034163,2.82467877423149
STL_component/conn_378.stl,19038,3.47407234121125E-05,0.005340258752284,4.0483688862549E-06,3.90326293428244E-06,0.964156934298868,4.0483688862549,3.90326293428244
STL_component/conn_379.stl,18900,2.24062341106537E-05,0.005137288042798,3.49776060768515E-06,2.61689443036778E-06,0.748162817266006,3.49776060768515,2.61689443036778
STL_component/conn_380.stl,18874,2.44837140550612E-05,0.005174732061212,3.60268445365344E-06,2.83883846724151E-06,0.787978659735986,3.60268445365344,2.83883846724151
STL_component/conn_381.stl,18836,2.83353674555413E-05,0.005255939412469,3.78248088724133E-06,3.23466827509284E-06,0.85517108255687,3.78248088724133,3.23466827509284
STL_component/conn_382.stl,18792,2.29823125480432E-05,0.005147047625296,3.5274838553464E-06,2.67908683437412E-06,0.759489467347551,3.5274838553464,2.67908683437412
STL_component/conn_383.stl,18630,3.2472309801245E-05,0.005116930665029,3.95826488072195E-06,3.80763140175118E-06,0.961944568261613,3.95826488072195,3.80763140175118
STL_component/conn_384.stl,18618,3.40685242220318E-05,0.005139898968909,4.02208798088198E-06,3.97694870207908E-06,0.988777152807832,4.02208798088198,3.97694870207908
STL_component/conn_385.stl,18586,3.44632452417115E-05,0.005157453040441,4.0375617992051E-06,4.00933309191281E-06,0.993008476725273,4.0375617992051,4.00933309191281
STL_component/conn_386.stl,18584,2.45393255668219E-05,0.005046578526005,3.60541006450228E-06,2.9175401243086E-06,0.809211732400086,3.60541006450228,2.9175401243086
STL_component/conn_387.stl,18408,1.43697850771093E-05,0.005102278319917,3.01636493451244E-06,1.68980806331352E-06,0.5602134025559,3.01636493451244,1.68980806331352
STL_component/conn_388.stl,18400,2.90783703059288E-05,0.005140365849172,3.81525713777691E-06,3.3941207095929E-06,0.889617812646464,3.81525713777691,3.3941207095929
STL_component/conn_389.stl,18394,1.92477612035638E-05,0.005065507193166,3.32501697296237E-06,2.27986187399316E-06,0.685669243956355,3.32501697296237,2.27986187399316
STL_component/conn_390.stl,18384,2.79921143830325E-05,0.005073019067019,3.76714520631109E-06,3.31070481067373E-06,0.878836527226854,3.76714520631109,3.31070481067373
STL_component/conn_391.stl,18342,1.5204834620369E-05,0.005195845740909,3.07369680833843E-06,1.75580670157169E-06,0.571236140405414,3.07369680833843,1.75580670157169
STL_component/conn_392.stl,18290,3.12730584256101E-05,0.005055231858472,3.90892416177869E-06,3.71176547004837E-06,0.949561904101869,3.90892416177869,3.71176547004837
STL_component/conn_393.stl,18274,0.001386463912015,0.083340266655772,1.38347075323979E-05,9.98170968956783E-06,0.721497701790429,13.8347075323979,9.98170968956783
STL_component/conn_394.stl,18260,2.81103981931281E-05,0.00504701319181,3.77244391434505E-06,3.34182580367435E-06,0.885851686480152,3.77244391434505,3.34182580367435
STL_component/conn_395.stl,18248,3.24621723604559E-05,0.005035119457885,3.95785293125378E-06,3.86829023207593E-06,0.977370887515651,3.95785293125378,3.86829023207593
STL_component/conn_396.stl,18202,2.29863374562266E-05,0.005121585414705,3.52768976688327E-06,2.69287756758627E-06,0.763354417632205,3.52768976688327,2.69287756758627
STL_component/conn_397.stl,18158,1.37061511019081E-05,0.005098117624822,2.96919666678375E-06,1.61308374312614E-06,0.543272785252533,2.96919666678375,1.61308374312614
STL_component/conn_398.stl,18134,3.34583948095626E-05,0.005030743467915,3.99793282901725E-06,3.99047119253271E-06,0.998133626350502,3.99793282901725,3.99047119253271
STL_component/conn_399.stl,18106,1.58151344268378E-05,0.004948175926997,3.11428309604357E-06,1.91769266010342E-06,0.615773390203248,3.11428309604357,1.91769266010342
STL_component/conn_400.stl,18036,9.68424350635362E-05,0.014007177164921,5.69756155981402E-06,4.14826344765881E-06,0.728076985936807,5.69756155981402,4.14826344765881
STL_component/conn_401.stl,17990,2.97823072805247E-05,0.00528275698943,3.84579891541987E-06,3.38258685835262E-06,0.879553750142791,3.84579891541987,3.38258685835262
STL_component/conn_402.stl,17924,2.79859379167951E-05,0.00503310420448,3.7668681121218E-06,3.33622394210157E-06,0.88567580355829,3.7668681121218,3.33622394210157
STL_component/conn_403.stl,17910,3.16268572366213E-05,0.004964549336405,3.92360975202523E-06,3.82232365037041E-06,0.974185480193961,3.92360975202523,3.82232365037041
STL_component/conn_404.stl,17904,1.5634699919188E-05,0.005162962999278,3.1023941723508E-06,1.816945028044E-06,0.585658986932414,3.1023941723508,1.816945028044
STL_component/conn_405.stl,17900,1.60728812325905E-05,0.004940493152414,3.1311103307191E-06,1.95197694684449E-06,0.623413658628949,3.1311103307191,1.95197694684449
STL_component/conn_406.stl,17878,2.33535345304114E-05,0.004937691932043,3.54637507414898E-06,2.83778755562218E-06,0.800193858880863,3.54637507414898,2.83778755562218
STL_component/conn_407.stl,17868,3.29090113810477E-05,0.004982463994754,3.97593007526238E-06,3.96298033451292E-06,0.996742965669837,3.97593007526238,3.96298033451292
STL_component/conn_408.stl,17794,2.50355560389793E-05,0.004880032158283,3.62955074820545E-06,3.07812185169551E-06,0.848072410398841,3.62955074820545,3.07812185169551
STL_component/conn_409.stl,17764,3.2534154317801E-05,0.004950057626266,3.96077616634622E-06,3.9434879479182E-06,0.995635143794564,3.96077616634622,3.9434879479182
STL_component/conn_410.stl,17736,3.09900614681944E-05,0.004873157358335,3.89709750362904E-06,3.81560362484778E-06,0.979088570736202,3.89709750362904,3.81560362484778
STL_component/conn_411.stl,17706,2.34214762141509E-05,0.005024828592286,3.54981086257809E-06,2.79668957266819E-06,0.787841854378987,3.54981086257809,2.79668957266819
STL_component/conn_412.stl,17706,3.31311063892166E-05,0.005263080540987,3.98485422843683E-06,3.77700163976633E-06,0.94783934950814,3.98485422843683,3.77700163976633
STL_component/conn_413.stl,17682,1.96966603930683E-05,0.004856967797381,3.35066743566453E-06,2.43320456895222E-06,0.726185040942344,3.35066743566453,2.43320456895222
STL_component/conn_414.stl,17680,1.55579109548083E-05,0.004912792369527,3.09730675522213E-06,1.90008978005792E-06,0.613465158675139,3.09730675522213,1.90008978005792
STL_component/conn_415.stl,17644,3.21680735757724E-05,0.004909868655134,3.94586428282687E-06,3.9310306448383E-06,0.996240712572622,3.94586428282687,3.9310306448383
STL_component/conn_416.stl,17634,2.75943441469009E-05,0.004980984826837,3.74921619810119E-06,3.32396244191209E-06,0.886575291015635,3.74921619810119,3.32396244191209
STL_component/conn_417.stl,17634,3.1085360136027E-05,0.00490502968949,3.90108811806238E-06,3.80246752054971E-06,0.974719720619473,3.90108811806238,3.80246752054971
STL_component/conn_418.stl,17590,2.82254497202269E-05,0.004893236729171,3.77758358591102E-06,3.46095453162469E-06,0.916182118254845,3.77758358591102,3.46095453162469
STL_component/conn_419.stl,17546,2.71225737020527E-05,0.004992737038252,3.72772693648161E-06,3.25944348691935E-06,0.874378285335395,3.72772693648161,3.25944348691935
STL_component/conn_420.stl,17532,1.43679240344503E-05,0.004851268440186,3.0162347115911E-06,1.77701038954266E-06,0.589148577434569,3.0162347115911,1.77701038954266
STL_component/conn_421.stl,17522,3.10035819157266E-05,0.004847993398202,3.8976641674671E-06,3.83708219494171E-06,0.984456851611009,3.8976641674671,3.83708219494171
STL_component/conn_422.stl,17496,3.22252886762843E-05,0.004905093682363,3.94820230806892E-06,3.9418560496192E-06,0.998392620753818,3.94820230806892,3.9418560496192
STL_component/conn_423.stl,17430,3.10580283662367E-05,0.004839892609123,3.89994444028013E-06,3.85025423593378E-06,0.987258740449447,3.89994444028013,3.85025423593378
STL_component/conn_424.stl,17426,3.10468829203891E-05,0.004844877846316,3.89947787471076E-06,3.84491216148978E-06,0.986006918112074,3.89947787471076,3.84491216148978
STL_component/conn_425.stl,17424,3.15194762058783E-05,0.004855353451797,3.9191641739332E-06,3.89501730641792E-06,0.993838771114543,3.9191641739332,3.89501730641792
STL_component/conn_426.stl,17412,2.98216661555009E-05,0.004859834886194,3.84749231106227E-06,3.68181226570686E-06,0.956938173760856,3.84749231106227,3.68181226570686
STL_component/conn_427.stl,17400,1.34460483212164E-05,0.004886648271839,2.950294355938E-06,1.65095348466601E-06,0.559589412271073,2.950294355938,1.65095348466601
STL_component/conn_428.stl,17356,2.52908763843243E-05,0.004781841108787,3.64184746766032E-06,3.17336471149349E-06,0.871361236205808,3.64184746766032,3.17336471149349
STL_component/conn_429.stl,17320,3.07388041867055E-05,0.004807891307111,3.88653678042968E-06,3.83604398143257E-06,0.987008279645939,3.88653678042968,3.83604398143257
STL_component/conn_430.stl,17311,4.47653932137839E-05,0.006457239587067,4.40535854226541E-06,4.15955387222549E-06,0.944203254359061,4.40535854226541,4.15955387222549
STL_component/conn_431.stl,17306,1.26559202833993E-05,0.004801516141238,2.89133470713035E-06,1.58149050147354E-06,0.546975933838933,2.89133470713035,1.58149050147354
STL_component/conn_432.stl,17302,3.05018066072511E-05,0.004774561045214,3.87652254092041E-06,3.83304010380063E-06,0.988783133166188,3.87652254092041,3.83304010380063
STL_component/conn_433.stl,17300,2.88958728956545E-05,0.004819542411323,3.80725879560987E-06,3.59733814078685E-06,0.94486304554209,3.80725879560987,3.59733814078685
STL_component/conn_434.stl,17232,3.03825517652281E-05,0.004772491221546,3.87146384731518E-06,3.81970970985486E-06,0.986631894419934,3.87146384731518,3.81970970985486
STL_component/conn_435.stl,17204,3.06575253731675E-05,0.004786460142777,3.88310819407611E-06,3.84303110758317E-06,0.989679121855508,3.88310819407611,3.84303110758317
STL_component/conn_436.stl,17196,1.79138643789581E-05,0.004811779198336,3.24636155469391E-06,2.23375142215404E-06,0.688078448601714,3.24636155469391,2.23375142215404
STL_component/conn_437.stl,17172,1.74154813137457E-05,0.004866560927144,3.2159722039623E-06,2.14716078657601E-06,0.667655268889004,3.2159722039623,2.14716078657601
STL_component/conn_438.stl,17152,2.7856671016684E-05,0.004764707839698,3.76105944485049E-06,3.50787564995134E-06,0.932682852102803,3.76105944485049,3.50787564995134
STL_component/conn_439.stl,17152,2.19991565895309E-05,0.004782596042473,3.47644852209786E-06,2.75990149209731E-06,0.793885332848781,3.47644852209786,2.75990149209731
STL_component/conn_440.stl,17144,3.06346445533554E-05,0.004765350449513,3.88214191895929E-06,3.85717418409231E-06,0.993568567201254,3.88214191895929,3.85717418409231
STL_component/conn_441.stl,17136,1.78153091927459E-05,0.004812227857862,3.24039719286062E-06,2.22125506758438E-06,0.685488517419515,3.24039719286062,2.22125506758438
STL_component/conn_442.stl,17068,3.01818010836736E-05,0.004718875092523,3.86291818502369E-06,3.83758423249989E-06,0.993441757937818,3.86291818502369,3.83758423249989
STL_component/conn_443.stl,17066,2.89515666628779E-05,0.004734397951886,3.80970325659916E-06,3.66909165098975E-06,0.963091192111656,3.80970325659916,3.66909165098975
STL_component/conn_444.stl,17056,3.01485287548842E-05,0.004733360648476,3.86149817320637E-06,3.82162243621908E-06,0.989673506188872,3.86149817320637,3.82162243621908
STL_component/conn_445.stl,17024,3.03521100412933E-05,0.004728079478097,3.87017041396911E-06,3.85172586652592E-06,0.99523417693014,3.87017041396911,3.85172586652592
STL_component/conn_446.stl,17014,3.04855284510489E-05,0.00472388337626,3.87583281272288E-06,3.87209327871107E-06,0.99903516632618,3.87583281272288,3.87209327871107
STL_component/conn_447.stl,16974,3.02178712836699E-05,0.004718987003204,3.86445642723726E-06,3.84207940345885E-06,0.994209528765627,3.86445642723726,3.84207940345885
STL_component/conn_448.stl,16972,2.85719986947368E-05,0.004774710635015,3.79298099315747E-06,3.59041636808811E-06,0.946594874734466,3.79298099315747,3.59041636808811
STL_component/conn_449.stl,16958,3.02017821801391E-05,0.004726933560994,3.86377044600567E-06,3.83357816949553E-06,0.992185799614117,3.86377044600567,3.83357816949553
STL_component/conn_450.stl,16944,2.43775097188336E-05,0.004609316138884,3.59746771671713E-06,3.17324856672563E-06,0.882078399753196,3.59746771671713,3.17324856672563
STL_component/conn_451.stl,16890,2.60944813177469E-05,0.004782631508998,3.68001861476639E-06,3.27365567704552E-06,0.889575847227974,3.68001861476639,3.27365567704552
STL_component/conn_452.stl,16872,2.67954000726165E-05,0.004712047808754,3.7126773437968E-06,3.41194331978194E-06,0.918998071696876,3.7126773437968,3.41194331978194
STL_component/conn_453.stl,16862,1.4020568449896E-05,0.004628413165645,2.99172956481206E-06,1.81754324189952E-06,0.607522572653955,2.99172956481206,1.81754324189952
STL_component/conn_454.stl,16828,2.93813766463717E-05,0.004683145252418,3.82846345700825E-06,3.76431330604597E-06,0.983243891006755,3.82846345700825,3.76431330604597
STL_component/conn_455.stl,16800,2.90655207934642E-05,0.00465790232023,3.81469507719665E-06,3.74402709140899E-06,0.98147480090608,3.81469507719665,3.74402709140899
STL_component/conn_456.stl,16800,2.61977274341771E-05,0.004642080838082,3.68486571405295E-06,3.38611864135482E-06,0.918925926782407,3.68486571405295,3.38611864135482
STL_component/conn_457.stl,16786,1.21320271294396E-05,0.004696620698386,2.85087548966493E-06,1.5498837877553E-06,0.543651868829061,2.85087548966493,1.5498837877553
STL_component/conn_458.stl,16764,2.94159708175578E-05,0.00464730362579,3.8299654353498E-06,3.7978113572331E-06,0.991604603576857,3.8299654353498,3.7978113572331
STL_component/conn_459.stl,16740,2.88673848129843E-05,0.004675573301074,3.80600720780399E-06,3.70445072132903E-06,0.973316790817756,3.80600720780399,3.70445072132903
STL_component/conn_460.stl,16738,2.59890917560214E-05,0.004546933351601,3.67505768267153E-06,3.42944438543896E-06,0.933167498733237,3.67505768267153,3.42944438543896
STL_component/conn_461.stl,16734,2.95614544116188E-05,0.004633749356331,3.8362690526675E-06,3.82775831902501E-06,0.997781507624818,3.8362690526675,3.82775831902501
STL_component/conn_462.stl,16730,2.91845302884655E-05,0.004688983485349,3.81989444183275E-06,3.73443801365304E-06,0.977628589092973,3.81989444183275,3.73443801365304
STL_component/conn_463.stl,16702,2.25380140245965E-05,0.004645985688514,3.50460444535024E-06,2.91064357950745E-06,0.830519856062266,3.50460444535024,2.91064357950745
STL_component/conn_464.stl,16592,2.14969058180082E-05,0.004535632025392,3.44978829101781E-06,2.8437367534659E-06,0.824322107205857,3.44978829101781,2.8437367534659
STL_component/conn_465.stl,16560,2.89132932801528E-05,0.004621175156055,3.80802373285687E-06,3.75401827073412E-06,0.985817981737673,3.80802373285687,3.75401827073412
STL_component/conn_466.stl,16550,2.87718210439222E-05,0.004608890062042,3.80180271093141E-06,3.74560737921043E-06,0.985218766991931,3.80180271093141,3.74560737921043
STL_component/conn_467.stl,16546,2.87278312214843E-05,0.004616729814841,3.79986417147245E-06,3.73352988461215E-06,0.982542984731322,3.79986417147245,3.73352988461215
STL_component/conn_468.stl,16518,2.0973388543978E-05,0.004653290997285,3.42155343408195E-06,2.7043297171246E-06,0.790380676270283,3.42155343408195,2.7043297171246
STL_component/conn_469.stl,16490,2.44052711024282E-05,0.004626434640174,3.59883281095201E-06,3.16510743160694E-06,0.879481653600258,3.59883281095201,3.16510743160694
STL_component/conn_470.stl,16486,2.85369151703896E-05,0.004574687761931,3.79142789163318E-06,3.74280169342233E-06,0.98717470050844,3.79142789163318,3.74280169342233
STL_component/conn_471.stl,16462,2.51931490971592E-05,0.004880865906875,3.63715055272623E-06,3.09696880567906E-06,0.85148215911979,3.63715055272623,3.09696880567906
STL_component/conn_472.stl,16428,2.86617656615562E-05,0.004558722879693,3.79694907915956E-06,3.77234147606105E-06,0.993519111637926,3.79694907915956,3.77234147606105
STL_component/conn_473.stl,16390,2.84088457213028E-05,0.004527916432722,3.78574759673785E-06,3.76449249584241E-06,0.994385494449296,3.78574759673785,3.76449249584241
STL_component/conn_474.stl,16364,2.84804940772152E-05,0.004546293432398,3.78892753212668E-06,3.75873152501602E-06,0.992030460637047,3.78892753212668,3.75873152501602
STL_component/conn_475.stl,16358,2.45931430474726E-05,0.004468401960986,3.60804382899173E-06,3.3022735996712E-06,0.915253183217019,3.60804382899173,3.3022735996712
STL_component/conn_476.stl,16328,2.72595973598123E-05,0.004485249573459,3.7339939058842E-06,3.646565959823E-06,0.976585943023789,3.73399390588419,3.646565959823
STL_component/conn_477.stl,16300,2.25121365693536E-05,0.004516989975192,3.50326263862927E-06,2.99032807595266E-06,0.853583754463438,3.50326263862927,2.99032807595266
STL_component/conn_478.stl,16276,2.815429905337E-05,0.004503462514711,3.7744067395374E-06,3.75102032643584E-06,0.993803949940904,3.7744067395374,3.75102032643584
STL_component/conn_479.stl,16266,2.77516476619678E-05,0.004524180007763,3.75632692767383E-06,3.68044343253562E-06,0.979798484903122,3.75632692767383,3.68044343253562
STL_component/conn_480.stl,16252,2.82800961391855E-05,0.004512243733877,3.78001990181997E-06,3.76044794657661E-06,0.994822261323562,3.78001990181997,3.76044794657661
STL_component/conn_481.stl,16244,4.92589899154793E-05,0.006852517182227,4.54808905530395E-06,4.31307111873351E-06,0.948326003797933,4.54808905530395,4.31307111873351
STL_component/conn_482.stl,16234,2.80665363575273E-05,0.004505844330952,3.77048079201957E-06,3.73735099964222E-06,0.991213377230971,3.77048079201957,3.73735099964222
STL_component/conn_483.stl,16150,2.8105557558411E-05,0.004485975786257,3.77222736255351E-06,3.75912295084342E-06,0.996526081158262,3.77222736255351,3.75912295084342
STL_component/conn_484.stl,16146,2.79711340829139E-05,0.004466496489739,3.76620380319368E-06,3.75745967522934E-06,0.997678264793604,3.76620380319368,3.75745967522934
STL_component/conn_485.stl,16134,2.80270782733619E-05,0.004478730313618,3.76871301987925E-06,3.75469067938439E-06,0.996279276129308,3.76871301987925,3.75469067938439
STL_component/conn_486.stl,16068,2.45785356542691E-05,0.004902470582832,3.60732934049933E-06,3.00809992500612E-06,0.833885581567038,3.60732934049933,3.00809992500612
STL_component/conn_487.stl,16028,2.69849403371597E-05,0.004438741962335,3.72141079675156E-06,3.64764709002797E-06,0.980178563788771,3.72141079675156,3.64764709002797
STL_component/conn_488.stl,15998,2.74819410421314E-05,0.004429268772876,3.74411857075476E-06,3.72277354814275E-06,0.994299052711969,3.74411857075476,3.72277354814275
STL_component/conn_489.stl,15964,3.51136678886325E-05,0.005466256057794,4.06280387772974E-06,3.85422865493851E-06,0.948662246795979,4.06280387772974,3.85422865493851
STL_component/conn_490.stl,15960,1.45785338653778E-05,0.004544120462416,3.03090094120948E-06,1.92493143427294E-06,0.63510206094192,3.03090094120948,1.92493143427294
STL_component/conn_491.stl,15958,2.75467928065105E-05,0.004421228835287,3.74706137537539E-06,3.7383443154968E-06,0.997673627676378,3.74706137537539,3.7383443154968
STL_component/conn_492.stl,15950,2.71523639683812E-05,0.0044357942378,3.72909122866057E-06,3.67271733260309E-06,0.98488267178228,3.72909122866057,3.67271733260309
STL_component/conn_493.stl,15928,2.52847300898075E-05,0.00451236748094,3.64155242475895E-06,3.36205730538671E-06,0.923248360377308,3.64155242475895,3.36205730538671
STL_component/conn_494.stl,15924,2.67433848314008E-05,0.004391784529754,3.71027343739454E-06,3.65364712000972E-06,0.984737966529876,3.71027343739454,3.65364712000972
STL_component/conn_495.stl,15884,1.28390146748623E-05,0.004410535218874,2.90521107438047E-06,1.74659274274739E-06,0.601193062407639,2.90521107438047,1.74659274274738
STL_component/conn_496.stl,15882,2.68451864129124E-05,0.004410192244541,3.71497532847693E-06,3.65224710276155E-06,0.983114766541102,3.71497532847693,3.65224710276155
STL_component/conn_497.stl,15874,2.7549108384331E-05,0.004425113341846,3.74716636484025E-06,3.73537664544919E-06,0.996853697369382,3.74716636484025,3.73537664544919
STL_component/conn_498.stl,15812,2.69949546219631E-05,0.004369579182224,3.72187108630607E-06,3.70675804184268E-06,0.995939396042225,3.72187108630607,3.70675804184268
STL_component/conn_499.stl,15718,2.6837511603594E-05,0.004354213247819,3.71462126817045E-06,3.69814385416782E-06,0.995564173892014,3.71462126817045,3.69814385416782
STL_component/conn_500.stl,15710,2.56421848435847E-05,0.004386327786367,3.65863261337391E-06,3.50756068754601E-06,0.958708090756184,3.65863261337391,3.50756068754601
STL_component/conn_501.stl,15704,2.71575415130471E-05,0.004426147340343,3.7293282406734E-06,3.68142396872108E-06,0.987154718260021,3.7293282406734,3.68142396872108
STL_component/conn_502.stl,15680,2.67296416202409E-05,0.004344350071774,3.70963776856452E-06,3.69164195039064E-06,0.995148901510986,3.70963776856452,3.69164195039064
STL_component/conn_503.stl,15668,2.36113711915621E-05,0.004367655121784,3.5593786858036E-06,3.24357631725045E-06,0.911275984819286,3.5593786858036,3.24357631725045
STL_component/conn_504.stl,15658,2.64591457187955E-05,0.004361016204441,3.69708184745928E-06,3.64031837696697E-06,0.984646412269364,3.69708184745928,3.64031837696697
STL_component/conn_505.stl,15634,2.63586183212695E-05,0.004342126418703,3.6923937432388E-06,3.64226405860551E-06,0.986423526817778,3.6923937432388,3.64226405860551
STL_component/conn_506.stl,15618,2.66956776890493E-05,0.004330808213396,3.70806588959982E-06,3.6984797811838E-06,0.997414795556113,3.70806588959982,3.6984797811838
STL_component/conn_507.stl,15608,2.44832787840903E-05,0.004342480808332,3.60266310404326E-06,3.38285139735553E-06,0.938986327519486,3.60266310404326,3.38285139735553
STL_component/conn_508.stl,15598,2.59164166324115E-05,0.004315430479548,3.67162887726097E-06,3.60331374891571E-06,0.981393781716789,3.67162887726097,3.60331374891571
STL_component/conn_509.stl,15578,2.65823048255511E-05,0.004312973878595,3.70280922621203E-06,3.69800127343401E-06,0.998701539160056,3.70280922621203,3.69800127343401
STL_component/conn_510.stl,15566,2.64825604540965E-05,0.004308478166453,3.69817209014308E-06,3.68796954715418E-06,0.997241193016386,3.69817209014308,3.68796954715418
STL_component/conn_511.stl,15564,2.64519463050209E-05,0.00434476341362,3.69674649729678E-06,3.65294177659009E-06,0.988150466703972,3.69674649729678,3.65294177659009
STL_component/conn_512.stl,15556,1.93144428436845E-05,0.004137017451529,3.3288522595046E-06,2.80121267120261E-06,0.841495041783405,3.3288522595046,2.80121267120261
STL_component/conn_513.stl,15544,2.66508692811063E-05,0.004320472630676,3.70599007818289E-06,3.7011047020941E-06,0.998681762232028,3.70599007818289,3.7011047020941
STL_component/conn_514.stl,15540,2.6565152458929E-05,0.004311799931212,3.70201263605976E-06,3.69662130192519E-06,0.998543674842689,3.70201263605976,3.69662130192519
STL_component/conn_515.stl,15540,2.64398135612091E-05,0.004315748836103,3.69618121391071E-06,3.67581357006158E-06,0.994489544026554,3.69618121391071,3.67581357006158
STL_component/conn_516.stl,15524,2.64408803469796E-05,0.004305833921233,3.69623092405062E-06,3.68442640807748E-06,0.996806336991465,3.69623092405062,3.68442640807748
STL_component/conn_517.stl,15516,2.20830700790186E-05,0.004243018253116,3.48086309736151E-06,3.12273981797787E-06,0.897116528468153,3.48086309736151,3.12273981797786
STL_component/conn_518.stl,15476,2.63047873528257E-05,0.004301481101271,3.68987842937391E-06,3.66917162719396E-06,0.994388215607563,3.68987842937391,3.66917162719396
STL_component/conn_519.stl,15466,2.63267881120242E-05,0.004291415841779,3.69090685440012E-06,3.68085346412573E-06,0.997276173398304,3.69090685440012,3.68085346412573
STL_component/conn_520.stl,15444,2.62411167435981E-05,0.004276540181646,3.68689891320961E-06,3.681637346407E-06,0.998572901800004,3.68689891320961,3.681637346407
STL_component/conn_521.stl,15408,2.56848452698834E-05,0.004336619828741,3.66066042227126E-06,3.55366801115342E-06,0.970772374714981,3.66066042227126,3.55366801115342
STL_component/conn_522.stl,15402,2.61412234008292E-05,0.004282382055101,3.68221459801834E-06,3.66261903741546E-06,0.99467832194967,3.68221459801834,3.66261903741546
STL_component/conn_523.stl,15378,1.8405747877208E-05,0.004236863658777,3.27580681546636E-06,2.60651501103834E-06,0.795686424099239,3.27580681546636,2.60651501103834
STL_component/conn_524.stl,15360,2.22510362985222E-05,0.004343173775384,3.48966608984048E-06,3.07393221399118E-06,0.880867147415728,3.48966608984048,3.07393221399118
STL_component/conn_525.stl,15332,2.6033677161259E-05,0.004251689797564,3.67715805523423E-06,3.67388192471236E-06,0.999109059096003,3.67715805523423,3.67388192471236
STL_component/conn_526.stl,15310,2.60581689813625E-05,0.004254208277473,3.67831081934604E-06,3.67516124483287E-06,0.999143744325084,3.67831081934604,3.67516124483287
STL_component/conn_527.stl,15306,2.59674032762258E-05,0.004246434502166,3.67403509214784E-06,3.66906447227423E-06,0.998647095155887,3.67403509214784,3.66906447227423
STL_component/conn_528.stl,15278,2.55955927354859E-05,0.004222270335923,3.65641534579734E-06,3.6372269938836E-06,0.994752141072868,3.65641534579734,3.6372269938836
STL_component/conn_529.stl,15270,2.57159496655101E-05,0.00423076048869,3.66213751504863E-06,3.64699676111549E-06,0.995865596561865,3.66213751504863,3.64699676111549
STL_component/conn_530.stl,15260,2.56644952269741E-05,0.004226294776814,3.65969338926645E-06,3.64354545751632E-06,0.99558762715,3.65969338926645,3.64354545751632
STL_component/conn_531.stl,15236,2.58644260196698E-05,0.004236035394449,3.66917203008455E-06,3.66348582264884E-06,0.998450275051405,3.66917203008455,3.66348582264884
STL_component/conn_532.stl,15224,2.4753517020568E-05,0.004177705219285,3.61586962933752E-06,3.55508812440368E-06,0.983190349441615,3.61586962933752,3.55508812440368
STL_component/conn_533.stl,15218,1.35873489592337E-05,0.004167326406198,2.96059296179045E-06,1.95626849949055E-06,0.660769151564652,2.96059296179045,1.95626849949055
STL_component/conn_534.stl,15216,2.00085538506015E-05,0.004335750690583,3.3682606583577E-06,2.76887052948774E-06,0.822047581922529,3.3682606583577,2.76887052948774
STL_component/conn_535.stl,15216,2.45375052484786E-05,0.004192915036668,3.60532091295728E-06,3.51128105872321E-06,0.973916370690857,3.60532091295728,3.51128105872321
STL_component/conn_536.stl,15212,2.56230356924695E-05,0.004213570155215,3.6577216515317E-06,3.64864493746588E-06,0.997518478733335,3.6577216515317,3.64864493746588
STL_component/conn_537.stl,15206,1.22693413512759E-05,0.004239542199515,2.86159087548821E-06,1.73641503358734E-06,0.606800590699778,2.86159087548821,1.73641503358734
STL_component/conn_538.stl,15192,2.55551815790181E-05,0.004205834927784,3.65449004293743E-06,3.64567540350145E-06,0.99758799741348,3.65449004293743,3.64567540350145
STL_component/conn_539.stl,15172,2.18029919546044E-05,0.004221959031441,3.46608458934009E-06,3.09851305409228E-06,0.893951943245044,3.46608458934009,3.09851305409228
STL_component/conn_540.stl,15172,2.56797288540951E-05,0.004212066170766,3.66041733853381E-06,3.65802356558339E-06,0.999346038243996,3.66041733853381,3.65802356558339
STL_component/conn_541.stl,15108,2.5443900165473E-05,0.004194983920676,3.6491777667374E-06,3.63918918116436E-06,0.997262784602031,3.6491777667374,3.63918918116436
STL_component/conn_542.stl,15060,2.51457911478647E-05,0.004174081359552,3.63487009102963E-06,3.61456171767995E-06,0.994412902568433,3.63487009102963,3.61456171767995
STL_component/conn_543.stl,15052,2.53261025767813E-05,0.004174254561238,3.64353752249885E-06,3.64032938651517E-06,0.999119499671988,3.64353752249885,3.64032938651517
STL_component/conn_544.stl,15028,2.29641463165381E-05,0.004159413243234,3.52655418418004E-06,3.31260372177144E-06,0.939331582265664,3.52655418418004,3.31260372177144
STL_component/conn_545.stl,15024,2.53033753940476E-05,0.004187939096635,3.64244731494047E-06,3.62517813323225E-06,0.995258906933978,3.64244731494047,3.62517813323225
STL_component/conn_546.stl,14974,2.49595550538818E-05,0.004159226170085,3.62587425655674E-06,3.60060559823357E-06,0.993031016374195,3.62587425655674,3.60060559823357
STL_component/conn_547.stl,14972,1.84481830652118E-05,0.004087596305898,3.27832238442507E-06,2.70792637305105E-06,0.826009786565253,3.27832238442507,2.70792637305105
STL_component/conn_548.stl,14954,2.18260605110948E-05,0.004092786210083,3.46730658347894E-06,3.19968736075022E-06,0.922816394718634,3.46730658347894,3.19968736075022
STL_component/conn_549.stl,14936,2.0953366276591E-05,0.004132489763498,3.4204642908988E-06,3.04223857418929E-06,0.889422696878932,3.4204642908988,3.04223857418929
STL_component/conn_550.stl,14936,2.48126112034661E-05,0.004134052935809,3.61874473659262E-06,3.60120369846372E-06,0.995152728527234,3.61874473659262,3.60120369846372
STL_component/conn_551.stl,14934,1.69500804979743E-05,0.004134369214843,3.18706592912181E-06,2.45987906988893E-06,0.771831874393244,3.18706592912181,2.45987906988893
STL_component/conn_552.stl,14920,2.50999087430122E-05,0.00415706085304,3.63265794984502E-06,3.62273870366719E-06,0.997269424670646,3.63265794984502,3.62273870366719
STL_component/conn_553.stl,14908,2.50479043633828E-05,0.004144274535325,3.63014738635393E-06,3.62638683560391E-06,0.998964077666885,3.63014738635393,3.62638683560391
STL_component/conn_554.stl,14904,2.48959909529508E-05,0.004132735761811,3.62279365458069E-06,3.61445672617241E-06,0.997698757035821,3.62279365458069,3.61445672617241
STL_component/conn_555.stl,14898,2.48847768020524E-05,0.004143004075784,3.62224962246106E-06,3.60387434048208E-06,0.994927107766115,3.62224962246105,3.60387434048208
STL_component/conn_556.stl,14896,2.42560359638751E-05,0.004179989032059,3.59148233934367E-06,3.48173678607836E-06,0.969442825302778,3.59148233934367,3.48173678607836
STL_component/conn_557.stl,14882,1.48780592110554E-05,0.004383433030705,3.05151765389926E-06,2.03649410498647E-06,0.667370907189155,3.05151765389926,2.03649410498647
STL_component/conn_558.stl,14884,2.48255188211253E-05,0.004122157429077,3.61937212288364E-06,3.61347463044611E-06,0.998370575824399,3.61937212288364,3.61347463044611
STL_component/conn_559.stl,14870,2.46742196742494E-05,0.00411004969992,3.61200437942026E-06,3.60203230750178E-06,0.997239186094211,3.61200437942026,3.60203230750178
STL_component/conn_560.stl,14864,2.5023704822449E-05,0.004148357874779,3.62897794445794E-06,3.61931717240516E-06,0.997337880747516,3.62897794445794,3.61931717240516
STL_component/conn_561.stl,14856,2.47087624314768E-05,0.004114053922346,3.6136891393825E-06,3.60356420667235E-06,0.997198172748228,3.6136891393825,3.60356420667235
STL_component/conn_562.stl,14854,1.88503679297775E-05,0.004084756820323,3.30197466210057E-06,2.76888472322154E-06,0.838554200612823,3.30197466210057,2.76888472322154
STL_component/conn_563.stl,14850,1.86296588962038E-05,0.004073024292652,3.28903700893659E-06,2.74434781984659E-06,0.834392502240006,3.28903700893659,2.74434781984659
STL_component/conn_564.stl,14848,2.0800615841006E-05,0.004178482420527,3.41213226135073E-06,2.98681871755501E-06,0.875352562204797,3.41213226135073,2.98681871755501
STL_component/conn_565.stl,14844,2.32737849592836E-05,0.004118687160563,3.54233365253184E-06,3.39046653246175E-06,0.957127945877841,3.54233365253184,3.39046653246175
STL_component/conn_566.stl,14842,2.47555414306424E-05,0.004112432794444,3.61596819854095E-06,3.611809748831E-06,0.998849976138719,3.61596819854095,3.611809748831
STL_component/conn_567.stl,14824,2.47322182064959E-05,0.004118354990278,3.61483225710061E-06,3.60321802246993E-06,0.996787061250804,3.61483225710061,3.60321802246993
STL_component/conn_568.stl,14808,2.47837302598883E-05,0.004141397436596,3.61734016403364E-06,3.59063296474012E-06,0.992616895817799,3.61734016403364,3.59063296474012
STL_component/conn_569.stl,14766,2.30484158484469E-05,0.004104493927217,3.53086261484344E-06,3.36924594220173E-06,0.954227425342951,3.53086261484344,3.36924594220173
STL_component/conn_570.stl,14752,2.47288709976234E-05,0.004109050942523,3.61466917502431E-06,3.61088796564395E-06,0.998953926570518,3.61466917502431,3.61088796564395
STL_component/conn_571.stl,14750,1.34255891325292E-05,0.004280477825215,2.94879723034373E-06,1.88188183853331E-06,0.638186247317504,2.94879723034373,1.88188183853331
STL_component/conn_572.stl,14734,1.85571453579997E-05,0.004474010261866,3.28476407643835E-06,2.48865929291698E-06,0.757637149884878,3.28476407643835,2.48865929291698
STL_component/conn_573.stl,14708,2.44316237263718E-05,0.004082828063394,3.60012767566116E-06,3.59039714830334E-06,0.997297171590995,3.60012767566116,3.59039714830334
STL_component/conn_574.stl,14680,1.98118261722258E-05,0.004179878285053,3.3571851662709E-06,2.84388560926341E-06,0.847104186517761,3.3571851662709,2.84388560926341
STL_component/conn_575.stl,14676,2.44255051221246E-05,0.004080080678728,3.59982711444521E-06,3.59191502013243E-06,0.997802090472336,3.59982711444521,3.59191502013243
STL_component/conn_576.stl,14668,2.21871528333448E-05,0.004149608492038,3.48632323952041E-06,3.20808378080754E-06,0.920191147063247,3.48632323952041,3.20808378080754
STL_component/conn_577.stl,14668,2.43169209309536E-05,0.00406355014968,3.59448481647884E-06,3.59049403136335E-06,0.998889747677556,3.59448481647883,3.59049403136335
STL_component/conn_578.stl,14666,2.23137456727886E-05,0.004134167399788,3.49294128590943E-06,3.23843862838232E-06,0.927138008716674,3.49294128590943,3.23843862838232
STL_component/conn_579.stl,14664,2.44027543344472E-05,0.004071956707064,3.59870909807986E-06,3.59572894654513E-06,0.999171883179911,3.59870909807985,3.59572894654513
STL_component/conn_580.stl,14662,2.12455799440831E-05,0.004069659977421,3.43629143339565E-06,3.13228821011445E-06,0.911531594693414,3.43629143339565,3.13228821011445
STL_component/conn_581.stl,14660,2.44246036683688E-05,0.004075614907829,3.59978282852935E-06,3.59571807750332E-06,0.998870834375391,3.59978282852935,3.59571807750332
STL_component/conn_582.stl,14654,2.62795216119226E-05,0.004386779602215,3.68869667520143E-06,3.59437090461348E-06,0.974428428549821,3.68869667520143,3.59437090461348
STL_component/conn_583.stl,14652,2.43566067596488E-05,0.004066845641389,3.59643918365254E-06,3.59343957072284E-06,0.999165949213504,3.59643918365254,3.59343957072283
STL_component/conn_584.stl,14624,2.4229930663826E-05,0.00405353908459,3.5901934453237E-06,3.58648531441635E-06,0.998967150109367,3.5901934453237,3.58648531441635
STL_component/conn_585.stl,14620,2.42860879524539E-05,0.004061050091386,3.59296494822665E-06,3.58814898697775E-06,0.998659613628774,3.59296494822665,3.58814898697775
STL_component/conn_586.stl,14616,3.48141014120927E-05,0.005389330463703,4.05121715077887E-06,3.87589163216851E-06,0.956722754647538,4.05121715077887,3.87589163216851
STL_component/conn_587.stl,14598,2.42020308703826E-05,0.004052839506417,3.58881492816205E-06,3.58297398632219E-06,0.998372459445031,3.58881492816205,3.58297398632219
STL_component/conn_588.stl,14590,2.41679791860307E-05,0.004049102523842,3.58713101229705E-06,3.58123495916282E-06,0.998356331811129,3.58713101229705,3.58123495916282
STL_component/conn_589.stl,14562,2.41058945056665E-05,0.004046586280352,3.58405673986235E-06,3.57425634877111E-06,0.997265559168683,3.58405673986235,3.57425634877111
STL_component/conn_590.stl,14560,2.37817538104517E-05,0.004056555834175,3.56791981516677E-06,3.5175288766054E-06,0.985876661704345,3.56791981516677,3.5175288766054
STL_component/conn_591.stl,14560,2.37201717260207E-05,0.004032594560386,3.56483748200604E-06,3.52926703205425E-06,0.990021859304572,3.56483748200604,3.52926703205425
STL_component/conn_592.stl,14544,2.39930650463217E-05,0.0040291781743,3.57845617673808E-06,3.5728971033393E-06,0.998446516284056,3.57845617673808,3.5728971033393
STL_component/conn_593.stl,14536,2.40595455370221E-05,0.004032960967874,3.58175821611075E-06,3.57943640843682E-06,0.999351768730929,3.58175821611075,3.57943640843682
STL_component/conn_594.stl,14518,2.40491080874744E-05,0.004032908115959,3.58124019818003E-06,3.57793047537654E-06,0.999075816582991,3.58124019818003,3.57793047537654
STL_component/conn_595.stl,14514,2.38704628368476E-05,0.004017293388713,3.57235057851693E-06,3.56515601831523E-06,0.997986043070642,3.57235057851693,3.56515601831523
STL_component/conn_596.stl,14496,1.69682527342411E-05,0.004002459342757,3.18820447691093E-06,2.54367396859851E-06,0.797839030407202,3.18820447691093,2.54367396859851
STL_component/conn_597.stl,14452,2.38642967212476E-05,0.004014636358336,3.5720429539331E-06,3.566594021154E-06,0.998474561238662,3.5720429539331,3.566594021154
STL_component/conn_598.stl,14442,2.38328870475774E-05,0.004013075193027,3.57047511719797E-06,3.5632853960454E-06,0.997986340496271,3.57047511719797,3.5632853960454
STL_component/conn_599.stl,14414,2.38540969738475E-05,0.004011139558726,3.57153397702661E-06,3.56817756519392E-06,0.99906023242274,3.57153397702661,3.56817756519392
STL_component/conn_600.stl,14404,2.26436150145034E-05,0.003974262153358,3.51006948151127E-06,3.41853870842994E-06,0.973923372866704,3.51006948151127,3.41853870842994
STL_component/conn_601.stl,14394,2.34601954207819E-05,0.003975303139849,3.5517659085793E-06,3.54089153890418E-06,0.996938320273627,3.5517659085793,3.54089153890418
STL_component/conn_602.stl,14390,2.36169796886524E-05,0.003985052534104,3.55966048765858E-06,3.55583463252337E-06,0.998925219090846,3.55966048765858,3.55583463252337
STL_component/conn_603.stl,14348,2.31839390161748E-05,0.003993098260405,3.53776950835735E-06,3.483601580166E-06,0.984688677975379,3.53776950835735,3.483601580166
STL_component/conn_604.stl,14328,2.35096899444982E-05,0.003971955417623,3.55426190202261E-06,3.55135254139871E-06,0.999181444501249,3.55426190202261,3.55135254139871
STL_component/conn_605.stl,14318,2.35375021244986E-05,0.003975937678875,3.55566292456222E-06,3.55199261541113E-06,0.998967756722458,3.55566292456222,3.55199261541113
STL_component/conn_606.stl,14300,2.34239458754941E-05,0.00396520745907,3.54993562730916E-06,3.54442174094771E-06,0.998446764409182,3.54993562730916,3.54442174094771
STL_component/conn_607.stl,14300,2.34327635875149E-05,0.003963472985798,3.55038101744151E-06,3.54730767760732E-06,0.999134363377033,3.55038101744151,3.54730767760732
STL_component/conn_608.stl,14292,2.35534751574653E-05,0.003978696905197,3.55646705801555E-06,3.55193809209704E-06,0.998726554795916,3.55646705801555,3.55193809209704
STL_component/conn_609.stl,14258,1.41123307829944E-05,0.004099154823779,2.99824217139692E-06,2.06564495214439E-06,0.688952003894329,2.99824217139692,2.06564495214439
STL_component/conn_610.stl,14236,6.53833384287444E-06,0.003938253273979,2.32000803902176E-06,9.96126971224748E-07,0.429363586017904,2.32000803902176,0.996126971224748
STL_component/conn_611.stl,14236,2.32937587633606E-05,0.003957016399005,3.54334671862814E-06,3.53201853334049E-06,0.996802970133263,3.54334671862814,3.53201853334049
STL_component/conn_612.stl,14210,2.2991399418698E-05,0.00391835949158,3.52794869928319E-06,3.52056509385189E-06,0.997907110884918,3.52794869928319,3.52056509385189
STL_component/conn_613.stl,14160,1.36602729981575E-05,0.003904342662862,2.96588006865383E-06,2.09924294730986E-06,0.707797651529003,2.96588006865383,2.09924294730986
STL_component/conn_614.stl,14148,2.17843541645516E-05,0.003919850816296,3.46509667335306E-06,3.33446682317438E-06,0.962301239332443,3.46509667335306,3.33446682317437
STL_component/conn_615.stl,14148,2.24989775221306E-05,0.003923473130391,3.50257991676365E-06,3.44067260425796E-06,0.982325224840867,3.50257991676365,3.44067260425796
STL_component/conn_616.stl,14136,2.22644809176506E-05,0.003915970989376,3.4903687954657E-06,3.41133491203928E-06,0.977356580906553,3.4903687954657,3.41133491203928
STL_component/conn_617.stl,14126,2.30240309631195E-05,0.00391787576092,3.52961697519425E-06,3.52599710171184E-06,0.99897442880974,3.52961697519425,3.52599710171184
STL_component/conn_618.stl,14124,1.41499558766864E-05,0.003928866791244,3.00090435948696E-06,2.1609217051933E-06,0.720090161608062,3.00090435948696,2.1609217051933
STL_component/conn_619.stl,14122,2.29480585426828E-05,0.003909162309201,3.52573047027391E-06,3.52219581499626E-06,0.998997468664311,3.52573047027391,3.52219581499626
STL_component/conn_620.stl,14116,2.25829535943866E-05,0.003916026413511,3.50693222886898E-06,3.46008191106274E-06,0.986640654923249,3.50693222886898,3.46008191106274
STL_component/conn_621.stl,14116,2.30201040106756E-05,0.003919784340749,3.52941629463689E-06,3.52367916337075E-06,0.998374481560914,3.52941629463689,3.52367916337075
STL_component/conn_622.stl,14096,2.28290303492807E-05,0.003896141836299,3.51962408587292E-06,3.51563643858036E-06,0.998867024660796,3.51962408587292,3.51563643858036
STL_component/conn_623.stl,14092,1.93969059680001E-05,0.003875040332555,3.33358305109259E-06,3.00336063163662E-06,0.900940695223494,3.33358305109259,3.00336063163662
STL_component/conn_624.stl,14072,2.28750508716473E-05,0.003902018330494,3.52198754178395E-06,3.51741825909099E-06,0.998702640870034,3.52198754178395,3.51741825909099
STL_component/conn_625.stl,14054,1.2186124857788E-05,0.00388083955763,2.85510663798415E-06,1.88404462645119E-06,0.659885904570424,2.85510663798415,1.88404462645119
STL_component/conn_626.stl,14036,2.27377353953902E-05,0.003886163576707,3.51492607343785E-06,3.51056793363125E-06,0.998760104845581,3.51492607343785,3.51056793363125
STL_component/conn_627.stl,14022,2.27429612400366E-05,0.003885218697618,3.51519533289059E-06,3.51222873306674E-06,0.99915606401838,3.51519533289059,3.51222873306674
STL_component/conn_628.stl,14004,2.27847029385128E-05,0.003890515929749,3.51734457730321E-06,3.51388402205789E-06,0.999016145512824,3.51734457730321,3.51388402205789
STL_component/conn_629.stl,14000,2.2742844131789E-05,0.003886188912303,3.51518929938909E-06,3.51133379951589E-06,0.998903188549798,3.51518929938909,3.51133379951589
STL_component/conn_630.stl,14000,2.26607603095119E-05,0.00388649174073,3.51095517627598E-06,3.49838803032033E-06,0.996420590601507,3.51095517627598,3.49838803032033
STL_component/conn_631.stl,13960,2.16096832565629E-05,0.003849571779554,3.45581055153783E-06,3.36811746771521E-06,0.974624452783271,3.45581055153783,3.36811746771521
STL_component/conn_632.stl,13948,2.19860444869587E-05,0.003835941395432,3.47575769850843E-06,3.43895417898862E-06,0.989411367905304,3.47575769850843,3.43895417898862
STL_component/conn_633.stl,13932,2.13330375067158E-05,0.003850530419493,3.44100014986169E-06,3.32417124644179E-06,0.966047980723106,3.44100014986169,3.32417124644179
STL_component/conn_634.stl,13906,2.25697360695653E-05,0.003866955697255,3.50624790725145E-06,3.50193865715888E-06,0.998770979632199,3.50624790725145,3.50193865715888
STL_component/conn_635.stl,13888,2.2746431533598E-05,0.003901939978029,3.51537411552132E-06,3.49771113779446E-06,0.994975505551778,3.51537411552132,3.49771113779446
STL_component/conn_636.stl,13860,1.89386040431731E-05,0.003824209364628,3.30711868182687E-06,2.97137560799061E-06,0.89847867399461,3.30711868182687,2.9713756079906
STL_component/conn_637.stl,13838,2.15413855119873E-05,0.003846857468538,3.45216599470257E-06,3.35984148435424E-06,0.973256062863141,3.45216599470257,3.35984148435424
STL_component/conn_638.stl,13828,1.85600381304928E-05,0.003871104788435,3.2849347489077E-06,2.87670406431889E-06,0.875726394649223,3.2849347489077,2.87670406431889
STL_component/conn_639.stl,13822,1.38937418019597E-05,0.003896963175378,2.98268140821211E-06,2.13916444831891E-06,0.717195085747082,2.98268140821211,2.13916444831891
STL_component/conn_640.stl,13794,2.21878086615363E-05,0.003821975680363,3.48635758982746E-06,3.48319463813473E-06,0.999092763260441,3.48635758982746,3.48319463813473
STL_component/conn_641.stl,13744,2.15100271613775E-05,0.003844595073668,3.45049004549957E-06,3.35692473447218E-06,0.972883471682689,3.45049004549957,3.35692473447218
STL_component/conn_642.stl,13642,1.33074163056843E-05,0.003763792577252,2.94011989183501E-06,2.12138411443503E-06,0.721529798946741,2.94011989183501,2.12138411443503
STL_component/conn_643.stl,13626,2.16237631075E-05,0.003778366228551,3.45656093633953E-06,3.43382750101368E-06,0.993423105871839,3.45656093633953,3.43382750101368
STL_component/conn_644.stl,13600,1.92728659948827E-05,0.003766205676466,3.32646194780164E-06,3.07038982740344E-06,0.923019675434007,3.32646194780164,3.07038982740344
STL_component/conn_645.stl,13596,2.09592456495194E-05,0.003766014316764,3.42078418070003E-06,3.33921922010009E-06,0.976156063554045,3.42078418070003,3.33921922010009
STL_component/conn_646.stl,13582,1.64988079854056E-05,0.003713734014147,3.15852739936611E-06,2.66558799136769E-06,0.843933787594386,3.15852739936611,2.66558799136769
STL_component/conn_647.stl,13568,2.88401954450083E-05,0.00477076366765,3.80481190917219E-06,3.62711684595507E-06,0.953297280533433,3.80481190917219,3.62711684595507
STL_component/conn_648.stl,13554,6.70547203836876E-06,0.00368444456943,2.33961058657663E-06,1.09196464954367E-06,0.466729230842411,2.33961058657663,1.09196464954367
STL_component/conn_649.stl,13546,1.67326201544823E-05,0.003924968158754,3.17337778130226E-06,2.55787351301118E-06,0.806041287640677,3.17337778130226,2.55787351301118
STL_component/conn_650.stl,13540,2.12742965310719E-05,0.003743811973058,3.43783895741173E-06,3.40951362154438E-06,0.991760714734387,3.43783895741173,3.40951362154438
STL_component/conn_651.stl,13536,2.0177269572191E-05,0.00373615192176,3.37770143215304E-06,3.24032908640689E-06,0.959329636290976,3.37770143215304,3.24032908640689
STL_component/conn_652.stl,13534,2.12482790426637E-05,0.003758748695288,3.43643694596207E-06,3.39181159984938E-06,0.987014065203459,3.43643694596207,3.39181159984938
STL_component/conn_653.stl,13532,1.90506127458567E-05,0.003732923411843,3.3136256413914E-06,3.0620418332856E-06,0.924075971358021,3.3136256413914,3.0620418332856
STL_component/conn_654.stl,13524,2.00531046329254E-05,0.003724029357084,3.3707587134931E-06,3.23087216186099E-06,0.958499980709937,3.3707587134931,3.23087216186099
STL_component/conn_655.stl,13518,1.49044664130499E-05,0.003760693567195,3.05332197558807E-06,2.37793366783141E-06,0.778802133166263,3.05332197558807,2.37793366783141
STL_component/conn_656.stl,13504,2.15213723888168E-05,0.003744567894025,3.45109657989374E-06,3.44841482348184E-06,0.999222926293191,3.45109657989374,3.44841482348184
STL_component/conn_657.stl,13500,1.24889020630149E-05,0.003790595099577,2.878559511653E-06,1.97682449350619E-06,0.686740880465941,2.878559511653,1.97682449350619
STL_component/conn_658.stl,13480,5.2411046623444E-05,0.007151628876026,4.64310034993199E-06,4.39712805560774E-06,0.947024127030153,4.64310034993199,4.39712805560774
STL_component/conn_659.stl,13457,3.71427106078079E-05,0.005872106426682,4.13959948354498E-06,3.79516731226487E-06,0.916795773927109,4.13959948354498,3.79516731226487
STL_component/conn_660.stl,13456,1.86580280477575E-05,0.003675751619866,3.29070567192439E-06,3.04558577030926E-06,0.925511447679311,3.29070567192439,3.04558577030926
STL_component/conn_661.stl,13454,2.00851318145293E-05,0.003734813011588,3.37255225920737E-06,3.2266887395239E-06,0.956749811871632,3.37255225920737,3.2266887395239
STL_component/conn_662.stl,13422,2.04388481076561E-05,0.003731705389452,3.39223500423362E-06,3.28624786384756E-06,0.96875595580678,3.39223500423362,3.28624786384756
STL_component/conn_663.stl,13406,1.46822061820923E-05,0.003837871673373,3.03806852553253E-06,2.29536692703276E-06,0.755534941934997,3.03806852553253,2.29536692703276
STL_component/conn_664.stl,13400,2.06107791928673E-05,0.003728668960817,3.40172025618468E-06,3.31659035588175E-06,0.974974455895323,3.40172025618468,3.31659035588175
STL_component/conn_665.stl,13396,5.29163223545771E-05,0.007526708706636,4.65797346716133E-06,4.2182838010926E-06,0.905604944045185,4.65797346716133,4.2182838010926
STL_component/conn_666.stl,13372,2.11110167119275E-05,0.003725252486786,3.42902124410418E-06,3.40020175064313E-06,0.991595417056513,3.42902124410418,3.40020175064313
STL_component/conn_667.stl,13354,1.94959941065845E-05,0.003654735125829,3.33924989402093E-06,3.2006687382841E-06,0.958499315674168,3.33924989402093,3.2006687382841
STL_component/conn_668.stl,13340,2.07475973222605E-05,0.00370731817063,3.40923074277539E-06,3.35783383578336E-06,0.984924192326686,3.40923074277539,3.35783383578336
STL_component/conn_669.stl,13338,1.99683312866886E-05,0.003665237202735,3.36600210824095E-06,3.26881948133472E-06,0.971128174082749,3.36600210824095,3.26881948133472
STL_component/conn_670.stl,13322,1.58596290075673E-05,0.003686839309331,3.11720095453406E-06,2.58101224549096E-06,0.82799032950917,3.11720095453406,2.58101224549096
STL_component/conn_671.stl,13318,1.74822777759667E-05,0.003686569002647,3.22007854104839E-06,2.84529237294817E-06,0.883609619044201,3.22007854104839,2.84529237294817
STL_component/conn_672.stl,13300,2.11439726291151E-05,0.003700508592373,3.43080463819144E-06,3.42828107563854E-06,0.999264440031121,3.43080463819144,3.42828107563854
STL_component/conn_673.stl,13284,2.01510009929497E-05,0.003697363169037,3.37623499736584E-06,3.27006032218354E-06,0.968552344470944,3.37623499736584,3.27006032218354
STL_component/conn_674.stl,13280,1.64739893915555E-05,0.003722254669838,3.15694284957697E-06,2.65548558915864E-06,0.841157320765079,3.15694284957697,2.65548558915864
STL_component/conn_675.stl,13260,1.44106767732783E-05,0.003781619573031,3.01922341994489E-06,2.28642937159267E-06,0.757290552427683,3.01922341994489,2.28642937159267
STL_component/conn_676.stl,13258,2.08808117521971E-05,0.003669918508347,3.41651174929793E-06,3.4138324932346E-06,0.999215791936356,3.41651174929793,3.4138324932346
STL_component/conn_677.stl,13244,1.88383486635719E-05,0.00363592351846,3.30127271734857E-06,3.10870378344211E-06,0.941668274512891,3.30127271734857,3.10870378344211
STL_component/conn_678.stl,13242,2.06678932374135E-05,0.003686520544558,3.40485950055357E-06,3.36380491918158E-06,0.987942356691865,3.40485950055357,3.36380491918158
STL_component/conn_679.stl,13240,2.75476813980584E-05,0.004663679171617,3.74710166525947E-06,3.54411361300887E-06,0.945827983763407,3.74710166525947,3.54411361300887
STL_component/conn_680.stl,13232,1.55209274290277E-05,0.003707606042335,3.09485055117918E-06,2.51174379129866E-06,0.811588071786424,3.09485055117918,2.51174379129866
STL_component/conn_681.stl,13204,2.03908526799696E-05,0.003667585849131,3.38957765655019E-06,3.33584873299702E-06,0.984148785188815,3.38957765655019,3.33584873299702
STL_component/conn_682.stl,13196,1.54663948636614E-05,0.003647962849984,3.09122172627672E-06,2.54384085030832E-06,0.822924097836324,3.09122172627672,2.54384085030832
STL_component/conn_683.stl,13196,0.000889798161999,0.058532789373604,1.19334026339777E-05,9.12102264240014E-06,0.764327067657134,11.9334026339777,9.12102264240014
STL_component/conn_684.stl,13192,2.06426757010898E-05,0.003661229365869,3.40347414547059E-06,3.3829089038E-06,0.993957573705105,3.40347414547059,3.3829089038
STL_component/conn_685.stl,13176,2.28234344123582E-05,0.004010402685955,3.51933648125168E-06,3.41463481843696E-06,0.970249601488096,3.51933648125168,3.41463481843696
STL_component/conn_686.stl,13166,2.07274395391672E-05,0.003668026184643,3.40812628071687E-06,3.39050571001014E-06,0.994829836321963,3.40812628071687,3.39050571001014
STL_component/conn_687.stl,13154,2.05933065051999E-05,0.0036389407848,3.40075872049517E-06,3.39548913649013E-06,0.998450468134277,3.40075872049517,3.39548913649013
STL_component/conn_688.stl,13136,2.07037637482409E-05,0.003649524147721,3.40682814920355E-06,3.40380217971769E-06,0.999111792742887,3.40682814920355,3.40380217971769
STL_component/conn_689.stl,13130,1.60874830614501E-05,0.00365924699701,3.13205822339112E-06,2.63783500943183E-06,0.842204972350676,3.13205822339112,2.63783500943183
STL_component/conn_690.stl,13114,1.16363790062067E-05,0.003629062436152,2.81151072973026E-06,1.92386533066311E-06,0.684281696071523,2.81151072973026,1.92386533066311
STL_component/conn_691.stl,13100,2.04177793068421E-05,0.003653638044572,3.39106900741836E-06,3.35300526068954E-06,0.988775295741388,3.39106900741836,3.35300526068954
STL_component/conn_692.stl,13100,1.05050820651049E-05,0.003618901119986,2.71727509959502E-06,1.74170253070819E-06,0.640973941492996,2.71727509959502,1.74170253070819
STL_component/conn_693.stl,13096,2.04757975733008E-05,0.003632954081341,3.39427794088328E-06,3.38167735372091E-06,0.996287697300624,3.39427794088328,3.38167735372091
STL_component/conn_694.stl,13082,1.94557494264182E-05,0.003590284505369,3.33695062476093E-06,3.2513996142629E-06,0.974362518323398,3.33695062476093,3.2513996142629
STL_component/conn_695.stl,13074,1.45735194619713E-05,0.003672603632725,3.03055340048082E-06,2.38090263791786E-06,0.785632959821831,3.03055340048082,2.38090263791786
STL_component/conn_696.stl,13066,2.01027772325152E-05,0.003622481486462,3.37353960109094E-06,3.32966956065474E-06,0.986995842461131,3.37353960109094,3.32966956065474
STL_component/conn_697.stl,13064,1.97277464150538E-05,0.003621623924278,3.35242922626972E-06,3.26832605939132E-06,0.974912768860452,3.35242922626972,3.26832605939132
STL_component/conn_698.stl,13060,1.57917006205327E-05,0.003670218117657,3.11274415703399E-06,2.58159598927796E-06,0.829363371687399,3.11274415703399,2.58159598927796
STL_component/conn_699.stl,13046,1.5362852675913E-05,0.003589990809818,3.08430805336282E-06,2.56761426250451E-06,0.832476593803607,3.08430805336282,2.56761426250451
STL_component/conn_700.stl,13040,2.01459948843679E-05,0.003647806691248,3.37595538844666E-06,3.31366159276567E-06,0.981547802469732,3.37595538844666,3.31366159276567
STL_component/conn_701.stl,13036,2.04291697329535E-05,0.003630437261097,3.39169947984353E-06,3.37631556703117E-06,0.995464246492418,3.39169947984353,3.37631556703117
STL_component/conn_702.stl,13020,1.87906344016499E-05,0.003583527704666,3.29848317760409E-06,3.14616812542277E-06,0.953822698501087,3.29848317760409,3.14616812542277
STL_component/conn_703.stl,13014,2.03574460822599E-05,0.003620573581296,3.3877255817822E-06,3.37362778993252E-06,0.995838567348697,3.3877255817822,3.37362778993252
STL_component/conn_704.stl,12990,2.00818867405094E-05,0.003614396980042,3.3723706195203E-06,3.33364932265022E-06,0.988518077863104,3.3723706195203,3.33364932265022
STL_component/conn_705.stl,12982,1.93359366861114E-05,0.003596494401476,3.33008662596267E-06,3.22579732277767E-06,0.968682705617348,3.33008662596267,3.22579732277767
STL_component/conn_706.stl,12946,1.78305728853665E-05,0.003562358850732,3.24132235798007E-06,3.00316284223355E-06,0.926523964776235,3.24132235798007,3.00316284223355
STL_component/conn_707.stl,12932,2.02591279590571E-05,0.003602278479049,3.38226300283046E-06,3.37438564123512E-06,0.99767097898988,3.38226300283046,3.37438564123512
STL_component/conn_708.stl,12920,1.93475586078803E-05,0.003580608856019,3.33075367846499E-06,3.24205620650627E-06,0.973370149665465,3.33075367846499,3.24205620650627
STL_component/conn_709.stl,12882,1.96963849573702E-05,0.003564969490645,3.35065181715006E-06,3.31498796986429E-06,0.989356146435977,3.35065181715006,3.31498796986429
STL_component/conn_710.stl,12872,1.84336093415351E-05,0.004566260048746,3.27745888563701E-06,2.42214974330224E-06,0.739032838494774,3.27745888563701,2.42214974330224
STL_component/conn_711.stl,12850,1.9732132258461E-05,0.00355760793702,3.35267764356391E-06,3.32787636093267E-06,0.992602544811056,3.35267764356391,3.32787636093267
STL_component/conn_712.stl,12832,1.88513626551388E-05,0.003562551575498,3.30203274231378E-06,3.17492037753966E-06,0.961504813945286,3.30203274231378,3.17492037753966
STL_component/conn_713.stl,12810,1.34640637373604E-05,0.003759732242272,2.95161139866776E-06,2.14867382086069E-06,0.727966365027086,2.95161139866776,2.14867382086069
STL_component/conn_714.stl,12790,1.48682504837557E-05,0.003539943230568,3.05084691039711E-06,2.52008286834062E-06,0.826027310564921,3.05084691039711,2.52008286834062
STL_component/conn_715.stl,12788,1.14138984158759E-05,0.003594274626688,2.79347717323527E-06,1.90534663063166E-06,0.682069876527745,2.79347717323527,1.90534663063166
STL_component/conn_716.stl,12786,1.97570056409254E-05,0.003553178233439,3.35408579375879E-06,3.336225375073E-06,0.994675026286143,3.35408579375879,3.336225375073
STL_component/conn_717.stl,12784,1.95963415719604E-05,0.00356339894929,3.34496922275268E-06,3.29960386431603E-06,0.986437735173145,3.34496922275268,3.29960386431603
STL_component/conn_718.stl,12780,1.86814117392056E-05,0.00356930129788,3.29207982075643E-06,3.14034767818005E-06,0.953909944218328,3.29207982075643,3.14034767818005
STL_component/conn_719.stl,12778,1.87126971319868E-05,0.003530718452063,3.2939165229485E-06,3.17998119409175E-06,0.965410377566351,3.2939165229485,3.17998119409175
STL_component/conn_720.stl,12764,8.24854413401835E-06,0.003473589240407,2.50683775389877E-06,1.42478748576263E-06,0.568360470695291,2.50683775389877,1.42478748576263
STL_component/conn_721.stl,12732,1.96366241750632E-05,0.003534150432746,3.34725964764182E-06,3.33375014143981E-06,0.995964010078654,3.34725964764182,3.33375014143981
STL_component/conn_722.stl,12724,1.91503818625665E-05,0.003492679746226,3.31940011982708E-06,3.28980323201853E-06,0.991083663692196,3.31940011982708,3.28980323201853
STL_component/conn_723.stl,12720,1.96702669551229E-05,0.003528984104797,3.34917014015309E-06,3.34435061836333E-06,0.998560980306141,3.34917014015309,3.34435061836333
STL_component/conn_724.stl,12720,1.81783723416694E-05,0.003587740607249,3.26226165047038E-06,3.04008137683231E-06,0.93189379104339,3.26226165047038,3.0400813768323
STL_component/conn_725.stl,12720,1.95391533412895E-05,0.003563574477741,3.34171216484477E-06,3.28981254018995E-06,0.984469151711865,3.34171216484477,3.28981254018995
STL_component/conn_726.stl,12718,1.80763406375402E-05,0.003509255512547,3.25614671331499E-06,3.09062829530283E-06,0.94916739551835,3.25614671331499,3.09062829530283
STL_component/conn_727.stl,12714,1.90564426045496E-05,0.003557562156039,3.31396361825483E-06,3.21396087017611E-06,0.96982382439932,3.31396361825483,3.21396087017611
STL_component/conn_728.stl,12696,1.96609853702742E-05,0.003525182434298,3.34864327901933E-06,3.34637751152709E-06,0.99932337746859,3.34864327901933,3.34637751152709
STL_component/conn_729.stl,12694,1.95835501844991E-05,0.003516915704083,3.34424126186947E-06,3.34103262613309E-06,0.999040548966081,3.34424126186947,3.34103262613309
STL_component/conn_730.stl,12686,1.81876231556947E-05,0.003553888431207,3.26281493539428E-06,3.0706011470687E-06,0.941089583034425,3.26281493539428,3.0706011470687
STL_component/conn_731.stl,12638,1.88580051566124E-05,0.003498503600795,3.30242053358481E-06,3.23418363536808E-06,0.979337308037306,3.30242053358481,3.23418363536808
STL_component/conn_732.stl,12638,1.92758421748879E-05,0.003495757551538,3.32663316675749E-06,3.30844034073346E-06,0.994531159550192,3.32663316675749,3.30844034073346
STL_component/conn_733.stl,12616,1.93214173195353E-05,0.003498514194632,3.32925289588982E-06,3.31364966576594E-06,0.995313293819418,3.32925289588982,3.31364966576594
STL_component/conn_734.stl,12596,1.93208274769348E-05,0.003505944351697,3.32921901716108E-06,3.30652609490199E-06,0.993183710010631,3.32921901716108,3.30652609490199
STL_component/conn_735.stl,12576,1.89994840693191E-05,0.003477459695731,3.31065857871415E-06,3.27816608646392E-06,0.990185489842068,3.31065857871415,3.27816608646392
STL_component/conn_736.stl,12572,1.12512686109929E-05,0.003553565182492,2.78014612804029E-06,1.89971502418369E-06,0.683314810334369,2.78014612804029,1.89971502418369
STL_component/conn_737.stl,12556,1.91568457024936E-05,0.003480482686319,3.31977354419025E-06,3.30244637235999E-06,0.99478061632831,3.31977354419025,3.30244637235999
STL_component/conn_738.stl,12554,1.8566547790668E-05,0.0034804259743,3.28531875152003E-06,3.20073713868884E-06,0.974254670785886,3.28531875152003,3.20073713868884
STL_component/conn_739.stl,12548,1.921881993498E-05,0.0035087895208,3.32334961920781E-06,3.28640173274276E-06,0.988882335384906,3.32334961920781,3.28640173274276
STL_component/conn_740.stl,12534,1.93097755644941E-05,0.003486521028887,3.32858410206689E-06,3.32304473218561E-06,0.998335817960001,3.32858410206689,3.32304473218561
STL_component/conn_741.stl,12526,1.76122013166984E-05,0.003490971399885,3.2280357778857E-06,3.0270430718416E-06,0.937735291714843,3.2280357778857,3.0270430718416
STL_component/conn_742.stl,12524,1.86516441982607E-05,0.003462132441234,3.29033032382505E-06,3.23239700066733E-06,0.982392854985341,3.29033032382505,3.23239700066733
STL_component/conn_743.stl,12514,1.92427794839135E-05,0.003477011059594,3.32473008710097E-06,3.32057261034314E-06,0.998749529541071,3.32473008710097,3.32057261034314
STL_component/conn_744.stl,12482,1.74264756733122E-05,0.003425738752554,3.21664880727389E-06,3.05215492459601E-06,0.948861721458088,3.21664880727389,3.05215492459601
STL_component/conn_745.stl,12472,1.82568253400625E-05,0.003432077238407,3.26694793191566E-06,3.19168085189175E-06,0.97696104082694,3.26694793191566,3.19168085189175
STL_component/conn_746.stl,12454,1.82883177005181E-05,0.003432589387042,3.26882530835935E-06,3.19670935933509E-06,0.977938267658465,3.26882530835935,3.19670935933509
STL_component/conn_747.stl,12450,1.28796309082285E-05,0.003468600705618,2.90827139540177E-06,2.22792393844053E-06,0.766064660252504,2.90827139540177,2.22792393844053
STL_component/conn_748.stl,12446,1.12693856430415E-05,0.003480394307039,2.781637544634E-06,1.94277739512177E-06,0.69842938339308,2.781637544634,1.94277739512177
STL_component/conn_749.stl,12430,1.91314122533584E-05,0.003462497903223,3.31830373567332E-06,3.3151925785516E-06,0.999062425453019,3.31830373567332,3.3151925785516
STL_component/conn_750.stl,12426,1.75297408488678E-05,0.003458741552593,3.22298999841189E-06,3.04094548534147E-06,0.943516885513104,3.22298999841189,3.04094548534147
STL_component/conn_751.stl,12390,1.38880920127884E-05,0.003449635463857,2.98227705815626E-06,2.41557558616819E-06,0.809976920005406,2.98227705815626,2.41557558616819
STL_component/conn_752.stl,12384,1.87372047958114E-05,0.003436026319929,3.29535388892528E-06,3.27189661274703E-06,0.99288171256596,3.29535388892528,3.27189661274703
STL_component/conn_753.stl,12376,1.82510534024358E-05,0.003426110953065,3.26660361124146E-06,3.19622808235853E-06,0.97845605489422,3.26660361124146,3.19622808235853
STL_component/conn_754.stl,12346,1.5069654413572E-05,0.00338554824901,3.06456066936953E-06,2.670702640492E-06,0.871479774306912,3.06456066936953,2.670702640492
STL_component/conn_755.stl,12278,1.79549502351458E-05,0.003409516059146,3.24884152776961E-06,3.15967719588478E-06,0.972555038119685,3.24884152776961,3.15967719588478
STL_component/conn_756.stl,12254,1.85347669656717E-05,0.003390497816393,3.28344316014262E-06,3.28000806419408E-06,0.998953812878433,3.28344316014262,3.28000806419408
STL_component/conn_757.stl,12240,1.80505977572899E-05,0.003434417830943,3.25460026429895E-06,3.15347729585975E-06,0.968929220110851,3.25460026429895,3.15347729585975
STL_component/conn_758.stl,12232,1.86121287143941E-05,0.003408378222708,3.28800504316275E-06,3.27641960456045E-06,0.996476453518102,3.28800504316275,3.27641960456045
STL_component/conn_759.stl,12190,1.84703780242823E-05,0.003412362089276,3.2796365711277E-06,3.24767024267406E-06,0.990253088182068,3.2796365711277,3.24767024267406
STL_component/conn_760.stl,12172,1.76285321288256E-05,0.003418548627148,3.22903319552051E-06,3.09403797661348E-06,0.958193300987334,3.22903319552051,3.09403797661348
STL_component/conn_761.stl,12128,1.24020437647413E-05,0.003349418194941,2.87187067539969E-06,2.22164741031263E-06,0.773588946515998,2.87187067539969,2.22164741031263
STL_component/conn_762.stl,12128,1.77499321306967E-05,0.003357782343491,3.23642855899927E-06,3.17172412889224E-06,0.980007459170663,3.23642855899927,3.17172412889224
STL_component/conn_763.stl,12108,1.83316511428022E-05,0.003364613170931,3.27140505579904E-06,3.26902087310065E-06,0.999271205290167,3.27140505579904,3.26902087310065
STL_component/conn_764.stl,12106,1.81192446662717E-05,0.003376986649497,3.25872082263395E-06,3.21930405066392E-06,0.987904219442103,3.25872082263395,3.21930405066392
STL_component/conn_765.stl,12078,1.81804827961511E-05,0.003357179785687,3.26238789184798E-06,3.24924203469738E-06,0.995970480032907,3.26238789184798,3.24924203469738
STL_component/conn_766.stl,12066,1.05926064340939E-05,0.003349209890854,2.72480067405169E-06,1.89763080474937E-06,0.696429218775719,2.72480067405169,1.89763080474937
STL_component/conn_767.stl,12056,1.49226655444119E-05,0.003306690003174,3.05456422527015E-06,2.70772262233643E-06,0.886451363482773,3.05456422527015,2.70772262233643
STL_component/conn_768.stl,12046,1.81366658706841E-05,0.003344360742459,3.25976488117956E-06,3.25383544432145E-06,0.998181023149141,3.25976488117956,3.25383544432145
STL_component/conn_769.stl,12022,1.78861105653677E-05,0.003557710874633,3.24468416706698E-06,3.01645263411897E-06,0.929659861731839,3.24468416706698,3.01645263411897
STL_component/conn_770.stl,12004,1.20279909692169E-05,0.00331616585856,2.8427030164806E-06,2.17624657189639E-06,0.765555374331955,2.8427030164806,2.17624657189638
STL_component/conn_771.stl,12004,1.67397459617631E-05,0.003339239379814,3.17382819231682E-06,3.00782496689968E-06,0.947696215624085,3.17382819231682,3.00782496689968
STL_component/conn_772.stl,12000,1.7988639533239E-05,0.003322983307869,3.25087221763946E-06,3.2480403059458E-06,0.99912887634331,3.25087221763946,3.2480403059458
STL_component/conn_773.stl,11992,1.76006081217705E-05,0.00337269998746,3.22732733980544E-06,3.13113081872901E-06,0.970193131669679,3.22732733980544,3.13113081872901
STL_component/conn_774.stl,11932,1.67213737397368E-05,0.003336663931981,3.1726666529557E-06,3.00684289708691E-06,0.947733634192453,3.1726666529557,3.00684289708691
STL_component/conn_775.stl,11906,1.78418395029781E-05,0.003306958714644,3.24200491317687E-06,3.23714464725056E-06,0.998500845601267,3.24200491317687,3.23714464725056
STL_component/conn_776.stl,11900,1.73392160434754E-05,0.00330133217915,3.21127091013412E-06,3.15131257974897E-06,0.981328784751252,3.21127091013412,3.15131257974897
STL_component/conn_777.stl,11896,1.06643322893333E-05,0.00348584687749,2.7309370040303E-06,1.83559393125353E-06,0.672148031442896,2.7309370040303,1.83559393125353
STL_component/conn_778.stl,11892,1.73329920966962E-05,0.003316471731019,3.21088663341525E-06,3.13580096605332E-06,0.976615285454014,3.21088663341525,3.13580096605332
STL_component/conn_779.stl,11886,1.77762025103544E-05,0.003297018654712,3.23802443921172E-06,3.23495940520951E-06,0.999053424685404,3.23802443921172,3.23495940520951
STL_component/conn_780.stl,11884,1.78126988085258E-05,0.003301709791867,3.24023891897051E-06,3.23699536265772E-06,0.998998976188514,3.24023891897051,3.23699536265772
STL_component/conn_781.stl,11864,1.47117728258078E-05,0.003323815646401,3.04010648585573E-06,2.65570195057035E-06,0.873555568834894,3.04010648585573,2.65570195057035
STL_component/conn_782.stl,11860,1.75598690523375E-05,0.003283562031882,3.22483538263434E-06,3.20868658155521E-06,0.994992364209942,3.22483538263434,3.20868658155521
STL_component/conn_783.stl,11854,1.62799010500875E-05,0.003332387836856,3.14449599697634E-06,2.93121362466255E-06,0.932172795729784,3.14449599697634,2.93121362466255
STL_component/conn_784.stl,11828,1.74144938738923E-05,0.003289498250785,3.21591142204297E-06,3.17637996063422E-06,0.987707540345238,3.21591142204297,3.17637996063422
STL_component/conn_785.stl,11826,1.68695914648379E-05,0.00329194661981,3.18201322996692E-06,3.07470200701064E-06,0.966275682971503,3.18201322996692,3.07470200701064
STL_component/conn_786.stl,11820,1.0325224495331E-05,0.003318262489549,2.7016782526269E-06,1.86698150514321E-06,0.691045095147026,2.7016782526269,1.86698150514321
STL_component/conn_787.stl,11776,1.75945796131419E-05,0.003282361504304,3.22695882616588E-06,3.21620508711304E-06,0.996667531371752,3.22695882616588,3.21620508711304
STL_component/conn_788.stl,11752,1.74679705193185E-05,0.00325843235165,3.21919987858724E-06,3.21651063471748E-06,0.999164623517896,3.21919987858724,3.21651063471748
STL_component/conn_789.stl,11736,1.7412229471618E-05,0.003258627938828,3.21577202794891E-06,3.20605416730341E-06,0.996978062946927,3.21577202794891,3.20605416730341
STL_component/conn_790.stl,11712,1.72132612941178E-05,0.003267192243069,3.20347628276965E-06,3.16111082792275E-06,0.986775162009231,3.20347628276965,3.16111082792275
STL_component/conn_791.stl,11686,1.61655973070193E-05,0.003246253798115,3.13711937231856E-06,2.98786200568926E-06,0.952422159020687,3.13711937231856,2.98786200568926
STL_component/conn_792.stl,11676,1.72999581571193E-05,0.003241447574972,3.20884552227934E-06,3.20226523927695E-06,0.997949330076284,3.20884552227933,3.20226523927695
STL_component/conn_793.stl,11670,1.71721666071152E-05,0.003231154623613,3.20092494061533E-06,3.18873627680114E-06,0.996192143196007,3.20092494061533,3.18873627680114
STL_component/conn_794.stl,11650,1.04658187318356E-05,0.003225540995534,2.71388555052102E-06,1.94680248919364E-06,0.717348780172358,2.71388555052102,1.94680248919364
STL_component/conn_795.stl,11644,1.66263387574389E-05,0.00321768237226,3.1666446727933E-06,3.10030702236723E-06,0.979051122787467,3.1666446727933,3.10030702236723
STL_component/conn_796.stl,11644,1.40224377682985E-05,0.003206181238943,2.99186251820896E-06,2.62413819867313E-06,0.877091839181179,2.99186251820896,2.62413819867313
STL_component/conn_797.stl,11632,9.68653026638209E-06,0.00330707484612,2.64478195129313E-06,1.75741960199325E-06,0.664485630331069,2.64478195129313,1.75741960199325
STL_component/conn_798.stl,11632,5.27867106572107E-05,0.009154048400268,4.65416732310774E-06,3.45989282658816E-06,0.743396742401148,4.65416732310774,3.45989282658816
STL_component/conn_799.stl,11626,1.64086898496735E-05,0.003220562100644,3.15276616650151E-06,3.0569862036922E-06,0.96962034044041,3.15276616650151,3.0569862036922
STL_component/conn_800.stl,11622,1.69390499155369E-05,0.003209453258455,3.18637443147781E-06,3.16671692368395E-06,0.99383076025226,3.18637443147781,3.16671692368395
STL_component/conn_801.stl,11554,1.70166822375671E-05,0.003202584878404,3.19123477313413E-06,3.18805269187052E-06,0.99900286832846,3.19123477313413,3.18805269187052
STL_component/conn_802.stl,11540,1.68877575009412E-05,0.003196379768739,3.18315500491294E-06,3.17004086925534E-06,0.995880145441437,3.18315500491294,3.17004086925534
STL_component/conn_803.stl,11534,1.72211911574909E-05,0.003281773824408,3.20396813667368E-06,3.14851517726362E-06,0.98269241233228,3.20396813667368,3.14851517726362
STL_component/conn_804.stl,11476,1.73299536345163E-05,0.003331105986661,3.2106990003418E-06,3.12147743792831E-06,0.972211171958507,3.2106990003418,3.12147743792831
STL_component/conn_805.stl,11458,1.58353663065153E-05,0.003162369625473,3.11561053658657E-06,3.00446213098459E-06,0.964325321057695,3.11561053658657,3.00446213098459
STL_component/conn_806.stl,11454,1.2421855269219E-05,0.003196027187607,2.8733990742852E-06,2.3319930413709E-06,0.811579937586992,2.8733990742852,2.3319930413709
STL_component/conn_807.stl,11452,1.68445973693254E-05,0.003180979348307,3.18044095610621E-06,3.17724741814918E-06,0.998995882017272,3.18044095610621,3.17724741814918
STL_component/conn_808.stl,11446,1.67189828278869E-05,0.003203168783291,3.17251543077374E-06,3.13170812261231E-06,0.987137238871844,3.17251543077374,3.13170812261231
STL_component/conn_809.stl,11426,1.02479762075095E-05,0.003122920248243,2.69492383428194E-06,1.96892178977843E-06,0.730603872633396,2.69492383428194,1.96892178977843
STL_component/conn_810.stl,11424,1.67014229041586E-05,0.003192728002717,3.17140434555417E-06,3.13864937256405E-06,0.989671776468354,3.17140434555417,3.13864937256405
STL_component/conn_811.stl,11412,1.50507861359517E-05,0.003168842512628,3.06328111932073E-06,2.84976979625307E-06,0.930299794647969,3.06328111932073,2.84976979625307
STL_component/conn_812.stl,11398,1.56905777936807E-05,0.003204570880063,3.10608572768082E-06,2.93778700130485E-06,0.945816458033941,3.10608572768082,2.93778700130485
STL_component/conn_813.stl,11390,1.97364705153441E-05,0.003619681974519,3.35292332931272E-06,3.27152561815304E-06,0.975723360433548,3.35292332931271,3.27152561815304
STL_component/conn_814.stl,11388,1.60377224332241E-05,0.003147081904721,3.12882560350946E-06,3.05763680490783E-06,0.977247437977436,3.12882560350946,3.05763680490783
STL_component/conn_815.stl,11378,1.70593409259171E-05,0.003261461326663,3.19389922301616E-06,3.13834920312296E-06,0.982607460031019,3.19389922301616,3.13834920312296
STL_component/conn_816.stl,11376,1.64022634757511E-05,0.003150041323215,3.15235452486416E-06,3.12419967729413E-06,0.991068629068221,3.15235452486416,3.12419967729413
STL_component/conn_817.stl,11362,1.62095224034594E-05,0.003169210915374,3.13995819206889E-06,3.06881230116172E-06,0.97734177127362,3.13995819206889,3.06881230116172
STL_component/conn_818.stl,11356,1.63254632355745E-05,0.003140719232572,3.14742674086868E-06,3.11880089113342E-06,0.990904998879385,3.14742674086868,3.11880089113342
STL_component/conn_819.stl,11338,1.59160544773345E-05,0.00313778960274,3.12089337688728E-06,3.04342670970059E-06,0.975178047491018,3.12089337688728,3.04342670970059
STL_component/conn_820.stl,11282,1.65216354470133E-05,0.003144973742963,3.15998342244993E-06,3.15200764088669E-06,0.997476005251618,3.15998342244993,3.15200764088669
STL_component/conn_821.stl,11234,1.64317801931725E-05,0.003128301955239,3.15424433312569E-06,3.15157176544048E-06,0.999152707462403,3.15424433312569,3.15157176544048
STL_component/conn_822.stl,11222,1.63005386761733E-05,0.003116483558876,3.14582416905413E-06,3.1382559929921E-06,0.997594215170548,3.14582416905413,3.1382559929921
STL_component/conn_823.stl,11222,1.22290582943942E-05,0.003055417662766,2.85845568912155E-06,2.40145072997767E-06,0.840121726957983,2.85845568912155,2.40145072997767
STL_component/conn_824.stl,11220,1.40592302927773E-05,0.003076215045156,2.99447694805573E-06,2.74218091123008E-06,0.915746208368891,2.99447694805573,2.74218091123008
STL_component/conn_825.stl,11202,1.62037391228844E-05,0.003115202101861,3.13958471984205E-06,3.12090296418417E-06,0.994049609319409,3.13958471984205,3.12090296418417
STL_component/conn_826.stl,11154,1.55002135008225E-05,0.003097173784688,3.09347316244571E-06,3.00277890329291E-06,0.970682060457542,3.09347316244571,3.00277890329291
STL_component/conn_827.stl,11138,1.37890580310326E-05,0.003049164483703,2.97517141227868E-06,2.71334487294409E-06,0.911996149783498,2.97517141227868,2.71334487294409
STL_component/conn_828.stl,11116,1.49999278632684E-05,0.003068229400334,3.05982683690998E-06,2.93327373663169E-06,0.958640437180396,3.05982683690998,2.93327373663169
STL_component/conn_829.stl,11098,1.56437601406193E-05,0.00307553064955,3.10299333000465E-06,3.05191433736611E-06,0.983538800375551,3.10299333000465,3.05191433736611
STL_component/conn_830.stl,11096,1.44798893693756E-05,0.003101482649369,3.02404934716227E-06,2.80121948236403E-06,0.926314077841574,3.02404934716227,2.80121948236403
STL_component/conn_831.stl,11094,1.57378982037598E-05,0.003063406500057,3.10920508890152E-06,3.08243092194233E-06,0.991388742075987,3.10920508890152,3.08243092194233
STL_component/conn_832.stl,11084,1.61070174645746E-05,0.00308719034904,3.1333254226666E-06,3.13042261282983E-06,0.999073568989747,3.1333254226666,3.13042261282983
STL_component/conn_833.stl,11046,1.59645689430341E-05,0.003068488063067,3.12406114053291E-06,3.12164856729037E-06,0.9992277445498,3.12406114053291,3.12164856729037
STL_component/conn_834.stl,11044,0.000367445899878,0.031357487115987,8.88651737704695E-06,7.03077829901263E-06,0.79117363987522,8.88651737704695,7.03077829901263
STL_component/conn_835.stl,11028,1.59261227612111E-05,0.003064408362854,3.12155131668675E-06,3.11827684996497E-06,0.998951013009373,3.12155131668675,3.11827684996497
STL_component/conn_836.stl,11024,6.90385130065303E-06,0.003103847571465,2.36245893823766E-06,1.33457287608912E-06,0.564908390359021,2.36245893823766,1.33457287608912
STL_component/conn_837.stl,11022,1.52116137367464E-05,0.00303577193714,3.0741535457934E-06,3.00647361891263E-06,0.977984207401291,3.0741535457934,3.00647361891263
STL_component/conn_838.stl,11002,1.56176026624056E-05,0.003061630872465,3.10126289008325E-06,3.06064381624753E-06,0.986902408704014,3.10126289008325,3.06064381624753
STL_component/conn_839.stl,10982,1.57406606495284E-05,0.003046266990379,3.10938699603721E-06,3.10031800217916E-06,0.997083349911217,3.10938699603721,3.10031800217916
STL_component/conn_840.stl,10974,1.62348585235647E-05,0.003226619267616,3.1415932997748E-06,3.01892299841608E-06,0.96095283836787,3.1415932997748,3.01892299841608
STL_component/conn_841.stl,10970,1.51663863507747E-05,0.003034097135537,3.07110381563432E-06,2.99918934825188E-06,0.976583511434443,3.07110381563432,2.99918934825188
STL_component/conn_842.stl,10964,1.54137294489987E-05,0.003058365589863,3.08770904361688E-06,3.02391502835759E-06,0.979339369623842,3.08770904361687,3.02391502835759
STL_component/conn_843.stl,10942,1.48520099896174E-05,0.003026002564188,3.04973569890597E-06,2.94487721168274E-06,0.965617188643315,3.04973569890597,2.94487721168274
STL_component/conn_844.stl,10936,9.39185062575793E-06,0.003043669807888,2.61768580602596E-06,1.8514197436434E-06,0.707273477734186,2.61768580602596,1.8514197436434
STL_component/conn_845.stl,10934,1.22108210426386E-05,0.003045405554671,2.85703403940927E-06,2.40575269666299E-06,0.842045514151598,2.85703403940927,2.40575269666299
STL_component/conn_846.stl,10926,1.6257035767934E-05,0.00325630923726,3.14302314863425E-06,2.99548376706632E-06,0.953058130789765,3.14302314863425,2.99548376706632
STL_component/conn_847.stl,10916,1.44372723637588E-05,0.003096104374609,3.02107965204159E-06,2.7978266783554E-06,0.926101593006554,3.02107965204159,2.7978266783554
STL_component/conn_848.stl,10906,2.70078905312869E-05,0.004573694360547,3.72246549489296E-06,3.54302956020777E-06,0.951796481409601,3.72246549489296,3.54302956020777
STL_component/conn_849.stl,10890,1.56026378135051E-05,0.003022547489731,3.10027202605963E-06,3.09724916478853E-06,0.999024969020237,3.10027202605963,3.09724916478853
STL_component/conn_850.stl,10888,1.31053868591512E-05,0.003130837109882,2.92516526486042E-06,2.51154302811583E-06,0.858598677581274,2.92516526486042,2.51154302811583
STL_component/conn_851.stl,10854,1.54856900484849E-05,0.003018030382268,3.09250668221876E-06,3.0786350209329E-06,0.995514428031596,3.09250668221876,3.0786350209329
STL_component/conn_852.stl,10850,1.52009230440316E-05,0.003000254065719,3.07343320729402E-06,3.03992716171269E-06,0.989098170247589,3.07343320729402,3.03992716171269
STL_component/conn_853.stl,10848,1.47506091739846E-05,0.0030345343516,3.04277924089217E-06,2.91654813521068E-06,0.958514536978213,3.04277924089217,2.91654813521068
STL_component/conn_854.stl,10842,8.7586867438054E-06,0.003036656665629,2.55748713194293E-06,1.73059144478376E-06,0.676676501386354,2.55748713194292,1.73059144478376
STL_component/conn_855.stl,10840,1.55479125522735E-05,0.003016342308188,3.09664311093781E-06,3.09273503409785E-06,0.998737963433319,3.09664311093781,3.09273503409785
STL_component/conn_856.stl,10824,4.15927478609871E-05,0.006008086786141,4.29872500555083E-06,4.1536764705458E-06,0.966257777639247,4.29872500555083,4.1536764705458
STL_component/conn_857.stl,10824,1.52820478877823E-05,0.003007927142523,3.0788909800608E-06,3.04835466359719E-06,0.990082040364091,3.0788909800608,3.04835466359719
STL_component/conn_858.stl,10820,1.54420547125385E-05,0.003001388501962,3.08959927732401E-06,3.08698218223578E-06,0.999152933810076,3.08959927732401,3.08698218223578
STL_component/conn_859.stl,10818,1.53845782321788E-05,0.002994138498129,3.08576127188287E-06,3.08293919772803E-06,0.99908545285711,3.08576127188287,3.08293919772803
STL_component/conn_860.stl,10806,1.48030489497878E-05,0.002995659147821,3.04638076327104E-06,2.96489985395514E-06,0.973253209087228,3.04638076327104,2.96489985395514
STL_component/conn_861.stl,10802,1.49028507887174E-05,0.002980002932586,3.05321164625463E-06,3.00057103147587E-06,0.982758936858066,3.05321164625463,3.00057103147587
STL_component/conn_862.stl,10792,1.06628161935021E-05,0.003048928945647,2.73080758325597E-06,2.0983400499492E-06,0.768395423689033,2.73080758325597,2.0983400499492
STL_component/conn_863.stl,10786,1.54480218359003E-05,0.003002604227933,3.08999718736459E-06,3.08692468201874E-06,0.999005660795288,3.08999718736459,3.08692468201874
STL_component/conn_864.stl,10764,1.52674866772095E-05,0.003001334238015,3.07791278161097E-06,3.0521399084106E-06,0.991626509576766,3.07791278161097,3.0521399084106
STL_component/conn_865.stl,10756,1.52755687304162E-05,0.002990663405027,3.07845579756866E-06,3.06465154950065E-06,0.995515853084878,3.07845579756866,3.06465154950065
STL_component/conn_866.stl,10746,1.5246876193134E-05,0.002990190228252,3.07652713901305E-06,3.05937917576198E-06,0.994426194707135,3.07652713901305,3.05937917576198
STL_component/conn_867.stl,10740,1.51137057691449E-05,0.002976080574809,3.06754385486925E-06,3.04703560052943E-06,0.993314438094416,3.06754385486925,3.04703560052943
STL_component/conn_868.stl,10730,1.52358578444369E-05,0.00297524759637,3.07578586328525E-06,3.07252233992788E-06,0.998938962755397,3.07578586328525,3.07252233992788
STL_component/conn_869.stl,10726,1.31256700905624E-05,0.002957512579952,2.9266735815447E-06,2.66284651085611E-06,0.909854289063097,2.9266735815447,2.6628465108561
STL_component/conn_870.stl,10718,1.38051532882568E-05,0.002974595326128,2.97632855028993E-06,2.7846113722419E-06,0.935586016527188,2.97632855028993,2.7846113722419
STL_component/conn_871.stl,10708,1.47631509786995E-05,0.002970968523992,3.04364137776778E-06,2.98148247471709E-06,0.979577454983781,3.04364137776778,2.98148247471709
STL_component/conn_872.stl,10694,1.37886660364633E-05,0.002980482867572,2.97514321934278E-06,2.77579170539485E-06,0.932994313466374,2.97514321934278,2.77579170539485
STL_component/conn_873.stl,10688,0.000749942548542,0.047359817342166,1.12722286782926E-05,9.50099798473345E-06,0.842867746555737,11.2722286782926,9.50099798473345
STL_component/conn_874.stl,10674,1.51719950994449E-05,0.002966392417135,3.0714823484881E-06,3.06877707989138E-06,0.999119230296718,3.0714823484881,3.06877707989138
STL_component/conn_875.stl,10666,1.51133403995598E-05,0.002961140190929,3.06751913566682E-06,3.06233533539314E-06,0.998310100102262,3.06751913566682,3.06233533539314
STL_component/conn_876.stl,10660,1.65899447687885E-05,0.003281511344681,3.16433245754499E-06,3.03334830074759E-06,0.958606069825223,3.16433245754499,3.03334830074759
STL_component/conn_877.stl,10656,1.20198725462268E-05,0.002909423927327,2.84206330145148E-06,2.47881495027188E-06,0.872188507907587,2.84206330145148,2.47881495027188
STL_component/conn_878.stl,10640,1.50722348700011E-05,0.002956685034474,3.0647355796834E-06,3.0586081427541E-06,0.998000663753858,3.0647355796834,3.0586081427541
STL_component/conn_879.stl,10630,1.50726891250647E-05,0.002958556692572,3.06476636825329E-06,3.05676531321647E-06,0.997389342587513,3.06476636825329,3.05676531321647
STL_component/conn_880.stl,10624,7.08661491780704E-06,0.00289452451833,2.38312453165531E-06,1.46896974745194E-06,0.616404945666686,2.38312453165531,1.46896974745194
STL_component/conn_881.stl,10612,1.38845476215962E-05,0.002926136213412,2.98202333345747E-06,2.84700641575489E-06,0.9547230512291,2.98202333345747,2.84700641575489
STL_component/conn_882.stl,10580,2.50790238093084E-05,0.004425244747857,3.63165012582649E-06,3.40035752663696E-06,0.936311981833081,3.63165012582649,3.40035752663696
STL_component/conn_883.stl,10576,1.4321238075314E-05,0.002931086615593,3.01296426452816E-06,2.93158953388655E-06,0.97299180358704,3.01296426452816,2.93158953388655
STL_component/conn_884.stl,10574,1.49556387150856E-05,0.002937610749675,3.05681236195856E-06,3.05465359222378E-06,0.999293784021015,3.05681236195856,3.05465359222378
STL_component/conn_885.stl,10568,1.46968167487091E-05,0.002932579333908,3.0390759396861E-06,3.00693998190158E-06,0.989425747028935,3.0390759396861,3.00693998190158
STL_component/conn_886.stl,10562,1.46288524991517E-05,0.002944734738042,3.03438404554676E-06,2.98067985075156E-06,0.982301450973546,3.03438404554676,2.98067985075156
STL_component/conn_887.stl,10546,1.39914973718709E-05,0.003020068735276,2.98966039087468E-06,2.77970442363338E-06,0.929772636423139,2.98966039087468,2.77970442363338
STL_component/conn_888.stl,10540,1.4693337921881E-05,0.002929911740733,3.03883613144763E-06,3.00896529767919E-06,0.990170304525698,3.03883613144763,3.00896529767919
STL_component/conn_889.stl,10524,1.63300437676541E-05,0.003230972316805,3.14772107740731E-06,3.03253178915502E-06,0.963405497050212,3.14772107740731,3.03253178915502
STL_component/conn_890.stl,10522,1.46037799747362E-05,0.002914027388667,3.03264950134032E-06,3.0069271204924E-06,0.991518182092408,3.03264950134032,3.0069271204924
STL_component/conn_891.stl,10508,1.35320447335177E-05,0.003087894375592,2.95657069195598E-06,2.62937324031781E-06,0.889332106102387,2.95657069195598,2.62937324031781
STL_component/conn_892.stl,10498,1.48729551129733E-05,0.002985712176766,3.0511686606465E-06,2.98882562667197E-06,0.979567490064177,3.0511686606465,2.98882562667197
STL_component/conn_893.stl,10492,1.42637878992733E-05,0.002904793247712,3.00892999265058E-06,2.9462588245495E-06,0.979171609756905,3.00892999265058,2.9462588245495
STL_component/conn_894.stl,10482,1.85105915636233E-05,0.00362869212737,3.28201497753585E-06,3.06070466943204E-06,0.932568769606904,3.28201497753585,3.06070466943204
STL_component/conn_895.stl,10450,1.41432691310879E-05,0.002893383697924,3.00043157955079E-06,2.93288494185601E-06,0.977487692718895,3.00043157955079,2.93288494185601
STL_component/conn_896.stl,10448,1.46212912473113E-05,0.002894041214526,3.03386115887281E-06,3.03132336345283E-06,0.999163509703614,3.03386115887281,3.03132336345283
STL_component/conn_897.stl,10430,1.44232222857924E-05,0.002895879397423,3.02009931493504E-06,2.98836111033401E-06,0.989491006324171,3.02009931493504,2.98836111033401
STL_component/conn_898.stl,10428,1.42118517911252E-05,0.002891872836667,3.0052735967591E-06,2.94864662323907E-06,0.981157464804171,3.0052735967591,2.94864662323907
STL_component/conn_899.stl,10426,1.41407225938671E-05,0.002841543639002,3.00025148989711E-06,2.98585368877217E-06,0.995201135247022,3.00025148989711,2.98585368877217
STL_component/conn_900.stl,10422,1.30470157275012E-05,0.002902403588623,2.92081592525102E-06,2.6971471049668E-06,0.923422486726888,2.92081592525102,2.6971471049668
STL_component/conn_901.stl,10420,1.55856262896505E-05,0.003102420766703,3.09914487625026E-06,3.01421904925177E-06,0.972597012921433,3.09914487625026,3.01421904925177
STL_component/conn_902.stl,10412,1.46143359612957E-05,0.002893247606328,3.03338001762558E-06,3.03071246221729E-06,0.999120599663478,3.03338001762558,3.03071246221728
STL_component/conn_903.stl,10388,1.46486430445581E-05,0.00289741262929,3.03575177768671E-06,3.03346017680886E-06,0.999245129033706,3.03575177768671,3.03346017680886
STL_component/conn_904.stl,10388,1.44423636295632E-05,0.002892013244303,3.02143473554709E-06,2.99632727990001E-06,0.991690220757812,3.02143473554709,2.99632727990001
STL_component/conn_905.stl,10384,1.45317903391575E-05,0.002909278956697,3.02765812113926E-06,2.99698802805577E-06,0.989870027639727,3.02765812113926,2.99698802805577
STL_component/conn_906.stl,10382,1.41800906950077E-05,0.002871017118595,3.00303316675599E-06,2.96342866153607E-06,0.986811832230707,3.00303316675599,2.96342866153606
STL_component/conn_907.stl,10378,1.52534485450377E-05,0.00309861362982,3.07696913368956E-06,2.95360126185068E-06,0.959906041796737,3.07696913368956,2.95360126185068
STL_component/conn_908.stl,10368,1.44096882653503E-05,0.002883332925433,3.01915438329523E-06,2.99854827132418E-06,0.993174873042246,3.01915438329523,2.99854827132418
STL_component/conn_909.stl,10364,1.45527401584803E-05,0.002886695503902,3.0291123680621E-06,3.0247887535371E-06,0.998572646373049,3.0291123680621,3.0247887535371
STL_component/conn_910.stl,10352,1.28787249269196E-05,0.002875773436698,2.90820320241998E-06,2.68701103416033E-06,0.923941983120166,2.90820320241998,2.68701103416033
STL_component/conn_911.stl,10342,1.37027178046453E-05,0.002865423966362,2.96894872491642E-06,2.86925452543996E-06,0.966421043704867,2.96894872491642,2.86925452543996
STL_component/conn_912.stl,10340,1.42970509704191E-05,0.002893563728089,3.01126711267261E-06,2.9645901692017E-06,0.984499235131126,3.01126711267261,2.9645901692017
STL_component/conn_913.stl,10338,1.44534191729379E-05,0.002876488978732,3.02220550234197E-06,3.01480435624219E-06,0.997551077815838,3.02220550234197,3.01480435624219
STL_component/conn_914.stl,10320,1.40368132346382E-05,0.002898943666662,2.99288456422292E-06,2.90522649254504E-06,0.970711175190067,2.99288456422292,2.90522649254504
STL_component/conn_915.stl,10300,1.19517857948594E-05,0.002862729224463,2.83668683330153E-06,2.50497721392485E-06,0.883064420265729,2.83668683330153,2.50497721392485
STL_component/conn_916.stl,10300,7.133192757844E-06,0.002839145706355,2.38833428218953E-06,1.50746601173962E-06,0.631178819054439,2.38833428218953,1.50746601173962
STL_component/conn_917.stl,10292,2.22266097559494E-05,0.003888117577871,3.48838867086683E-06,3.42992864451159E-06,0.983241538752988,3.48838867086683,3.42992864451159
STL_component/conn_918.stl,10290,1.42766238917293E-05,0.002862764892558,3.00983230142591E-06,2.99220322189466E-06,0.994142836621529,3.00983230142591,2.99220322189466
STL_component/conn_919.stl,10286,1.38780558319233E-05,0.002843123041032,2.98155850769882E-06,2.92876297612913E-06,0.982292639425535,2.98155850769882,2.92876297612913
STL_component/conn_920.stl,10276,1.45113999236396E-05,0.003069823453215,3.02624136282297E-06,2.83626732510163E-06,0.937224426294891,3.02624136282297,2.83626732510163
STL_component/conn_921.stl,10274,1.01615666513477E-05,0.002875837914046,2.68732803349478E-06,2.12005689229896E-06,0.788908858864504,2.68732803349478,2.12005689229896
STL_component/conn_922.stl,10248,1.35004751055468E-05,0.002869577585037,2.95426972125652E-06,2.82281444682535E-06,0.955503292916918,2.95426972125652,2.82281444682535
STL_component/conn_923.stl,10238,1.3162014047709E-05,0.00287606721211,2.92937233585221E-06,2.74583583977933E-06,0.93734613595322,2.92937233585221,2.74583583977933
STL_component/conn_924.stl,10204,1.41540734381406E-05,0.00283825770241,3.00119541362805E-06,2.99213283405334E-06,0.996980343387985,3.00119541362805,2.99213283405334
STL_component/conn_925.stl,10154,1.20748441310456E-05,0.002811341679347,2.84638933611868E-06,2.57702809012879E-06,0.905367392095001,2.84638933611868,2.57702809012879
STL_component/conn_926.stl,10144,1.921611078884E-05,0.004229676291386,3.32319345521669E-06,2.72589807801263E-06,0.820264638440945,3.32319345521669,2.72589807801263
STL_component/conn_927.stl,10138,1.39520069899946E-05,0.002809299921703,2.98684501242071E-06,2.9798186122195E-06,0.997647551121002,2.98684501242071,2.9798186122195
STL_component/conn_928.stl,10124,1.15042258799134E-05,0.002860908752718,2.80082683841339E-06,2.41270733342695E-06,0.861426811660267,2.80082683841339,2.41270733342695
STL_component/conn_929.stl,10122,1.11000818676274E-05,0.002831705739334,2.76763737318851E-06,2.3519566415622E-06,0.849806648929798,2.76763737318851,2.3519566415622
STL_component/conn_930.stl,10116,8.62872016183927E-06,0.002804048428485,2.54477420608578E-06,1.84634189784668E-06,0.725542522959874,2.54477420608578,1.84634189784668
STL_component/conn_931.stl,10114,1.39025893098575E-05,0.002798985268116,2.98331439578597E-06,2.9802063201027E-06,0.998958180308566,2.98331439578597,2.9802063201027
STL_component/conn_932.stl,10098,2.27572755141701E-05,0.003988044687076,3.51593265869861E-06,3.42382455059995E-06,0.973802652940241,3.51593265869861,3.42382455059994
STL_component/conn_933.stl,10082,1.38217177272269E-05,0.002787883935791,2.97751848051195E-06,2.97466853977304E-06,0.999042847002438,2.97751848051195,2.97466853977304
STL_component/conn_934.stl,10076,1.38888047594019E-05,0.00279649054693,2.98232807479964E-06,2.97990739313944E-06,0.999188324825612,2.98232807479964,2.97990739313944
STL_component/conn_935.stl,10064,1.31135394955507E-05,0.002773289210597,2.92577170417359E-06,2.8371089705555E-06,0.969695949451006,2.92577170417359,2.8371089705555
STL_component/conn_936.stl,10060,1.18549446142437E-05,0.00283883383789,2.82900448302047E-06,2.50559461198829E-06,0.88568067920243,2.82900448302047,2.50559461198829
STL_component/conn_937.stl,10044,8.3476504542421E-06,0.002745272141213,2.51683770190842E-06,1.82444217363886E-06,0.724894645473348,2.51683770190842,1.82444217363886
STL_component/conn_938.stl,10018,1.37791023431712E-05,0.002781873871534,2.97445521616585E-06,2.97190375541464E-06,0.999142209054838,2.97445521616585,2.97190375541464
STL_component/conn_939.stl,9986,9.92893482210664E-06,0.002740199266839,2.66666224709418E-06,2.1740611952412E-06,0.815274299401898,2.66666224709418,2.1740611952412
STL_component/conn_940.stl,9978,1.37302676498393E-05,0.002777703949524,2.97093712175251E-06,2.96581663834838E-06,0.998276475336135,2.97093712175251,2.96581663834838
STL_component/conn_941.stl,9976,1.36815846298272E-05,0.00277049962791,2.96742164110422E-06,2.96298569947446E-06,0.998505119202369,2.96742164110422,2.96298569947446
STL_component/conn_942.stl,9958,1.33036860797568E-05,0.00275985286925,2.9398451493878E-06,2.89225985080252E-06,0.983813671752342,2.9398451493878,2.89225985080252
STL_component/conn_943.stl,9952,1.34608277762108E-05,0.002753831005013,2.95137491570364E-06,2.9328221851755E-06,0.993713868600894,2.95137491570364,2.9328221851755
STL_component/conn_944.stl,9950,1.37097210699691E-05,0.002775450013939,2.96945443467736E-06,2.96378338671872E-06,0.998090205428844,2.96945443467736,2.96378338671872
STL_component/conn_945.stl,9940,1.35414182212095E-05,0.002749898835121,2.95725319493533E-06,2.95459993980769E-06,0.999102797443184,2.95725319493533,2.95459993980769
STL_component/conn_946.stl,9916,2.09741080208689E-05,0.00381058419087,3.42159255827136E-06,3.30250276130224E-06,0.965194629418621,3.42159255827136,3.30250276130223
STL_component/conn_947.stl,9906,1.34824270845988E-05,0.002766276926834,2.95295266886506E-06,2.92431179694564E-06,0.990300937694873,2.95295266886506,2.92431179694564
STL_component/conn_948.stl,9906,1.31588066184594E-05,0.002751558275661,2.9291343652348E-06,2.86938642765214E-06,0.979602186129872,2.9291343652348,2.86938642765214
STL_component/conn_949.stl,9888,1.28438566106486E-05,0.002755069264932,2.90557623940979E-06,2.7971398267478E-06,0.962679894200947,2.90557623940979,2.7971398267478
STL_component/conn_950.stl,9882,1.31281341231362E-05,0.002741764550501,2.92685670788613E-06,2.87292374264693E-06,0.981573076299265,2.92685670788613,2.87292374264693
STL_component/conn_951.stl,9880,1.14428784054454E-05,0.002735297064512,2.7958393962542E-06,2.51004804280491E-06,0.897779767381421,2.7958393962542,2.51004804280491
STL_component/conn_952.stl,9868,1.33625777311403E-05,0.002727590664491,2.94417671814177E-06,2.93942443162751E-06,0.998385869134493,2.94417671814177,2.93942443162751
STL_component/conn_953.stl,9846,1.3308873613424E-05,0.002729414066058,2.94022721302042E-06,2.92565509475355E-06,0.995043880213632,2.94022721302042,2.92565509475355
STL_component/conn_954.stl,9824,1.10722420863524E-05,0.002769051380697,2.76532162675561E-06,2.39914119980628E-06,0.867581252246979,2.76532162675561,2.39914119980628
STL_component/conn_955.stl,9814,1.33334084765699E-05,0.002721710609913,2.9420328701823E-06,2.9393444904847E-06,0.999086216974377,2.9420328701823,2.9393444904847
STL_component/conn_956.stl,9796,1.32678508123797E-05,0.002715485446774,2.93720315303336E-06,2.93159755169533E-06,0.998091517322443,2.93720315303336,2.93159755169533
STL_component/conn_957.stl,9788,1.37398784873574E-05,0.003107914461958,2.97163015350547E-06,2.65255919791943E-06,0.892627635639771,2.97163015350547,2.65255919791943
STL_component/conn_958.stl,9786,1.3780038992977E-05,0.002916895255532,2.9745226119392E-06,2.83452872711302E-06,0.952935679740919,2.9745226119392,2.83452872711302
STL_component/conn_959.stl,9784,1.33573268142976E-05,0.002731384016987,2.9437910227852E-06,2.93418868922728E-06,0.996738106243411,2.9437910227852,2.93418868922728
STL_component/conn_960.stl,9780,8.06505581169961E-06,0.002716480353381,2.48811004711872E-06,1.78136148895636E-06,0.715949638569727,2.48811004711872,1.78136148895636
STL_component/conn_961.stl,9774,1.07970889118645E-05,0.002720787194697,2.74222246982146E-06,2.38102169833271E-06,0.868281740280442,2.74222246982146,2.38102169833271
STL_component/conn_962.stl,9760,1.27959594368099E-05,0.002722769982485,2.90195992567365E-06,2.81976652874571E-06,0.971676591326857,2.90195992567365,2.81976652874571
STL_component/conn_963.stl,9760,1.34152136658332E-05,0.002745354034129,2.94803741186127E-06,2.93190899950844E-06,0.994529101873695,2.94803741186127,2.93190899950844
STL_component/conn_964.stl,9760,1.32510180870048E-05,0.002711091000637,2.93596049869281E-06,2.93262411713081E-06,0.99886361496911,2.93596049869281,2.93262411713081
STL_component/conn_965.stl,9754,1.2922153462766E-05,0.00273035187153,2.91146846633894E-06,2.83966772140405E-06,0.975338649288146,2.91146846633894,2.83966772140405
STL_component/conn_966.stl,9752,7.24790967658935E-06,0.002697603399969,2.40106942070449E-06,1.61207752259038E-06,0.67139979739419,2.40106942070449,1.61207752259038
STL_component/conn_967.stl,9752,1.27561017722062E-05,0.002702007420498,2.89894372231277E-06,2.83258328798813E-06,0.977108753849249,2.89894372231277,2.83258328798813
STL_component/conn_968.stl,9720,1.25618078474676E-05,0.00272175523367,2.88414998410204E-06,2.76920004239958E-06,0.960144256596887,2.88414998410204,2.76920004239958
STL_component/conn_969.stl,9720,3.16819624989754E-05,0.004950843478728,3.92588720556226E-06,3.83958361460209E-06,0.978016793035244,3.92588720556226,3.83958361460209
STL_component/conn_970.stl,9712,1.30517631474467E-05,0.002831128317816,2.92117014822842E-06,2.76605544128421E-06,0.946899804162971,2.92117014822842,2.76605544128421
STL_component/conn_971.stl,9708,6.31021760891798E-06,0.002693388665036,2.2927070757841E-06,1.40571266765176E-06,0.613123535273692,2.2927070757841,1.40571266765176
STL_component/conn_972.stl,9696,1.30747910764612E-05,0.002691409392763,2.92288713146851E-06,2.91478311213878E-06,0.997227392312731,2.92288713146851,2.91478311213878
STL_component/conn_973.stl,9692,1.27886759897993E-05,0.002700732376108,2.90140922363456E-06,2.84115733264043E-06,0.979233577082708,2.90140922363456,2.84115733264043
STL_component/conn_974.stl,9692,1.30412157956448E-05,0.002696753680444,2.92038305374082E-06,2.90153658976271E-06,0.993546578092224,2.92038305374082,2.90153658976271
STL_component/conn_975.stl,9684,1.63599083905E-05,0.003362210281885,3.14963877495663E-06,2.91949170674648E-06,0.926929059281308,3.14963877495663,2.91949170674648
STL_component/conn_976.stl,9644,1.29889671946193E-05,0.002688336229893,2.91647773896354E-06,2.89896041652599E-06,0.993993671817372,2.91647773896354,2.89896041652599
STL_component/conn_977.stl,9626,1.20487798231712E-05,0.002677170671777,2.84433982414861E-06,2.70033882042507E-06,0.949372785030481,2.84433982414861,2.70033882042507
STL_component/conn_978.stl,9614,1.27718221409367E-05,0.002672705674171,2.90013410050705E-06,2.86716691576529E-06,0.9886325309109,2.90013410050705,2.86716691576529
STL_component/conn_979.stl,9610,1.26318770822329E-05,0.002669602869742,2.88950259986927E-06,2.83904633728256E-06,0.982538080225645,2.88950259986927,2.83904633728256
STL_component/conn_980.stl,9606,1.20975271047298E-05,0.002739481023454,2.84817056512078E-06,2.6495953798158E-06,0.930279742464595,2.84817056512078,2.6495953798158
STL_component/conn_981.stl,9594,1.27008508382371E-05,0.002664602254825,2.89475223398092E-06,2.85990544710469E-06,0.987962083087054,2.89475223398092,2.85990544710469
STL_component/conn_982.stl,9592,1.29673332686842E-05,0.002672949086861,2.91485764799553E-06,2.91079242753073E-06,0.99860534511262,2.91485764799553,2.91079242753073
STL_component/conn_983.stl,9588,1.24896714218682E-05,0.002663221509099,2.87861862012544E-06,2.81381132869312E-06,0.977486669828635,2.87861862012544,2.81381132869312
STL_component/conn_984.stl,9584,1.2039390162466E-05,0.002609479488472,2.8436007637901E-06,2.76822796630173E-06,0.973493888998712,2.8436007637901,2.76822796630173
STL_component/conn_985.stl,9574,1.2963486830145E-05,0.002671158239293,2.91456941269652E-06,2.91187994169359E-06,0.999077232132055,2.91456941269652,2.91187994169359
STL_component/conn_986.stl,9572,1.28628329066592E-05,0.002657044232598,2.90700649369262E-06,2.90461846638146E-06,0.999178527011774,2.90700649369262,2.90461846638146
STL_component/conn_987.stl,9556,1.27064706193626E-05,0.002642714883018,2.89517912074098E-06,2.8848675355061E-06,0.996438360182622,2.89517912074098,2.8848675355061
STL_component/conn_988.stl,9552,1.27725994304691E-05,0.002655487450355,2.90019293309765E-06,2.88593329908473E-06,0.995083211930422,2.90019293309765,2.88593329908472
STL_component/conn_989.stl,9552,1.27932894234729E-05,0.002650168718662,2.9017580700091E-06,2.89640942481509E-06,0.998156757019376,2.9017580700091,2.89640942481509
STL_component/conn_990.stl,9550,1.26075100082941E-05,0.002652976154235,2.88764343977853E-06,2.85132830647645E-06,0.987423955187184,2.88764343977853,2.85132830647645
STL_component/conn_991.stl,9548,1.28545280932184E-05,0.002656062288034,2.90638072837361E-06,2.90381625863113E-06,0.999117641499117,2.90638072837361,2.90381625863113
STL_component/conn_992.stl,9544,1.26791865892091E-05,0.002643374608662,2.89310540667036E-06,2.87795453909431E-06,0.994763112487669,2.89310540667036,2.87795453909431
STL_component/conn_993.stl,9544,1.28729705805904E-05,0.002659245409936,2.90776999955856E-06,2.90450152494208E-06,0.998875951462126,2.90776999955856,2.90450152494208
STL_component/conn_994.stl,9540,1.26846731327511E-05,0.002654490023741,2.89352264846734E-06,2.86714352345758E-06,0.990883387408864,2.89352264846734,2.86714352345758
STL_component/conn_995.stl,9524,1.2343285202914E-05,0.002627701066531,2.86732803187147E-06,2.81842223838899E-06,0.982943774504043,2.86732803187147,2.81842223838899
STL_component/conn_996.stl,9516,1.27749390574168E-05,0.002646120967078,2.90037000369096E-06,2.89667915027855E-06,0.998727454287655,2.90037000369096,2.89667915027855
STL_component/conn_997.stl,9482,1.23230994877208E-05,0.002651305885729,2.86576414117303E-06,2.78876146748288E-06,0.973130142643689,2.86576414117303,2.78876146748288
STL_component/conn_998.stl,9474,1.33270712034647E-05,0.002836128319257,2.94156668729901E-06,2.81942205075364E-06,0.958476332672396,2.94156668729901,2.81942205075364
STL_component/conn_999.stl,9474,1.24326732841624E-05,0.002647142980518,2.87423296622109E-06,2.81798301995718E-06,0.980429580021879,2.87423296622109,2.81798301995718
STL_component/conn_1000.stl,9472,1.12437437467908E-05,0.002677338378836,2.77952620127597E-06,2.51975854131925E-06,0.906542467620032,2.77952620127597,2.51975854131925
STL_component/conn_1001.stl,9472,0.000140105946556,0.016425278043193,6.44395722263064E-06,5.11793880824632E-06,0.79422296446546,6.44395722263064,5.11793880824632
STL_component/conn_1002.stl,9466,9.10410681674181E-06,0.002665658951335,2.59067484031813E-06,2.04919841201373E-06,0.790990200747111,2.59067484031813,2.04919841201373
STL_component/conn_1003.stl,9462,1.25094677341346E-05,0.002632813570963,2.88013870152606E-06,2.85082116077612E-06,0.989820788584104,2.88013870152606,2.85082116077612
STL_component/conn_1004.stl,9448,1.26219347638124E-05,0.00262556352513,2.88874430941563E-06,2.8843944493447E-06,0.998494203846025,2.88874430941563,2.8843944493447
STL_component/conn_1005.stl,9442,1.2530461024794E-05,0.002624461052759,2.88174894315824E-06,2.86469353659261E-06,0.994081577922976,2.88174894315824,2.86469353659261
STL_component/conn_1006.stl,9440,1.257471367712E-05,0.002647106082489,2.88513735812934E-06,2.85021754745049E-06,0.987896655741376,2.88513735812934,2.85021754745049
STL_component/conn_1007.stl,9412,1.26147474176254E-05,0.002648548139779,2.88819588985962E-06,2.85773489894201E-06,0.98945328084409,2.88819588985962,2.85773489894201
STL_component/conn_1008.stl,9402,1.24719245614708E-05,0.002603282835904,2.87725454211213E-06,2.87450700080561E-06,0.999045082294144,2.87725454211213,2.87450700080561
STL_component/conn_1009.stl,9390,1.24037331389324E-05,0.002601943842093,2.87200106906744E-06,2.86026153330547E-06,0.995912419431731,2.87200106906744,2.86026153330547
STL_component/conn_1010.stl,9382,1.16620737089879E-05,0.002621148328244,2.81357860740566E-06,2.66953386422031E-06,0.948803725331787,2.81357860740566,2.66953386422031
STL_component/conn_1011.stl,9376,1.21993713774053E-05,0.002613891895541,2.85614077943773E-06,2.80027756271345E-06,0.980441014278266,2.85614077943773,2.80027756271345
STL_component/conn_1012.stl,9372,1.24720330658521E-05,0.002603963108518,2.87726288602134E-06,2.87378105128797E-06,0.998789879523945,2.87726288602134,2.87378105128797
STL_component/conn_1013.stl,9348,1.05100103478632E-05,0.002607124247407,2.71769995448439E-06,2.41875937251141E-06,0.890002359723448,2.71769995448439,2.41875937251141
STL_component/conn_1014.stl,9334,1.11906824324248E-05,0.002681915250262,2.77514693844361E-06,2.50358748614388E-06,0.902145919360929,2.77514693844361,2.50358748614388
STL_component/conn_1015.stl,9332,1.23756625804386E-05,0.002589530339184,2.86983291627554E-06,2.86746883629981E-06,0.999176230796462,2.86983291627554,2.86746883629981
STL_component/conn_1016.stl,9328,1.24155725559902E-05,0.002594975743994,2.87291455764347E-06,2.87067944694089E-06,0.999222005855817,2.87291455764347,2.87067944694089
STL_component/conn_1017.stl,9316,1.21029376988357E-05,0.002589185489926,2.8485951146424E-06,2.80465136528688E-06,0.984573536221541,2.8485951146424,2.80465136528687
STL_component/conn_1018.stl,9312,1.23526489461681E-05,0.002593580293992,2.86805291012563E-06,2.85766721195058E-06,0.996378833131569,2.86805291012563,2.85766721195058
STL_component/conn_1019.stl,9308,1.22806231009309E-05,0.00260707362048,2.8624676914191E-06,2.82630064708425E-06,0.987365082078211,2.8624676914191,2.82630064708425
STL_component/conn_1020.stl,9304,1.21906915097722E-05,0.002570230083988,2.85546323617051E-06,2.84582106147976E-06,0.996623253779416,2.85546323617051,2.84582106147976
STL_component/conn_1021.stl,9292,1.21721448913075E-05,0.002572771815601,2.85401442399562E-06,2.83868429003189E-06,0.994628571658631,2.85401442399562,2.83868429003189
STL_component/conn_1022.stl,9282,1.18113957306409E-05,0.002572353011346,2.8255361369116E-06,2.75500190180951E-06,0.97503686674516,2.8255361369116,2.75500190180951
STL_component/conn_1023.stl,9282,1.23698492184112E-05,0.002591567780621,2.86938348604462E-06,2.86386857659941E-06,0.998078015897131,2.86938348604462,2.86386857659941
STL_component/conn_1024.stl,9266,6.27187797302527E-06,0.002518554993879,2.2880542947724E-06,1.49416105384302E-06,0.653026922156863,2.2880542947724,1.49416105384302
STL_component/conn_1025.stl,9264,1.1160293553502E-05,0.002608436472945,2.77263264265585E-06,2.5671225661633E-06,0.925879082093006,2.77263264265585,2.5671225661633
STL_component/conn_1026.stl,9250,1.2279791216639E-05,0.002576758392989,2.86240305583671E-06,2.85935800191009E-06,0.998936189674475,2.86240305583671,2.85935800191009
STL_component/conn_1027.stl,9248,1.21477297450935E-05,0.002568103527244,2.85210493251879E-06,2.83814019556943E-06,0.995103708566209,2.85210493251879,2.83814019556943
STL_component/conn_1028.stl,9220,1.21553857379668E-05,0.002562908956742,2.8527039774941E-06,2.84568494857907E-06,0.997539517254364,2.8527039774941,2.84568494857907
STL_component/conn_1029.stl,9212,1.19058578887314E-05,0.002562159749746,2.83304859523244E-06,2.78808326996281E-06,0.984128290158772,2.83304859523244,2.78808326996281
STL_component/conn_1030.stl,9194,7.39711646952636E-06,0.002544509915738,2.41743391961481E-06,1.74425332527254E-06,0.721530922156693,2.41743391961481,1.74425332527254
STL_component/conn_1031.stl,9192,1.181409501494E-05,0.002564729832033,2.82575136251743E-06,2.76382210727646E-06,0.97808396872335,2.82575136251743,2.76382210727646
STL_component/conn_1032.stl,9188,1.13842131645882E-05,0.00253898998979,2.79105331349998E-06,2.69025396957864E-06,0.963884837515003,2.79105331349998,2.69025396957864
STL_component/conn_1033.stl,9164,1.20990140664986E-05,0.002552035738733,2.84828725418176E-06,2.844555947913E-06,0.998689982457606,2.84828725418176,2.844555947913
STL_component/conn_1034.stl,9156,1.18447077919107E-05,0.002539510040516,2.82818996055925E-06,2.79850229444313E-06,0.989502944805641,2.82818996055925,2.79850229444313
STL_component/conn_1035.stl,9132,1.1522409163818E-05,0.002550033755592,2.80230169996101E-06,2.71111920896335E-06,0.967461572392817,2.80230169996101,2.71111920896335
STL_component/conn_1036.stl,9128,1.18985617017965E-05,0.00252690805841,2.83246975759294E-06,2.8252460540928E-06,0.997449680272569,2.83246975759294,2.8252460540928
STL_component/conn_1037.stl,9108,1.17968740142963E-05,0.002525670433008,2.82437769460703E-06,2.80247348033718E-06,0.992244587431889,2.82437769460703,2.80247348033718
STL_component/conn_1038.stl,9102,1.14945799640088E-05,0.002511450173051,2.80004381906104E-06,2.74612176359738E-06,0.980742424423291,2.80004381906104,2.74612176359738
STL_component/conn_1039.stl,9102,1.16055494351624E-05,0.00253214366145,2.80902558290705E-06,2.74997416896611E-06,0.97897797218357,2.80902558290705,2.74997416896611
STL_component/conn_1040.stl,9094,1.1800555291259E-05,0.002519564504998,2.82467145138823E-06,2.81014165769973E-06,0.994856111962559,2.82467145138823,2.81014165769973
STL_component/conn_1041.stl,9084,1.19474301993266E-05,0.002529930107075,2.83634219967892E-06,2.83346093220131E-06,0.998984160839994,2.83634219967892,2.83346093220131
STL_component/conn_1042.stl,9078,1.19958312238166E-05,0.002575976250919,2.84016720355582E-06,2.79408582735316E-06,0.983775118540567,2.84016720355582,2.79408582735316
STL_component/conn_1043.stl,9078,1.18762186948756E-05,0.002519486425155,2.83069571837402E-06,2.82824751337408E-06,0.999135122512798,2.83069571837402,2.82824751337408
STL_component/conn_1044.stl,9066,8.82437796771544E-06,0.002549399217203,2.56386503569806E-06,2.0768135272427E-06,0.810032313841065,2.56386503569806,2.0768135272427
STL_component/conn_1045.stl,9060,1.18743393666713E-05,0.002520107144612,2.83054639792475E-06,2.82710345678586E-06,0.998783647870455,2.83054639792475,2.82710345678586
STL_component/conn_1046.stl,9058,1.19156466884397E-05,0.002526212588416,2.83382481112794E-06,2.83008169852704E-06,0.998679130556626,2.83382481112794,2.83008169852704
STL_component/conn_1047.stl,9056,2.90474398116898E-05,0.004790970980045,3.81390390220671E-06,3.63777279378327E-06,0.953818682132623,3.81390390220671,3.63777279378327
STL_component/conn_1048.stl,9048,1.11154992108981E-05,0.002497720828202,2.76891814078394E-06,2.67015410658968E-06,0.964331183092941,2.76891814078394,2.67015410658968
STL_component/conn_1049.stl,9040,1.17355837097023E-05,0.002514549736961,2.81947787600584E-06,2.80024297086791E-06,0.993177848529464,2.81947787600584,2.80024297086791
STL_component/conn_1050.stl,9038,6.33024986025618E-06,0.002540608532809,2.29513063558646E-06,1.49497644643219E-06,0.651368781912575,2.29513063558646,1.49497644643219
STL_component/conn_1051.stl,9030,0.000105658327632,0.012951331843205,5.86545494779892E-06,4.89486311883433E-06,0.834524033071158,5.86545494779892,4.89486311883433
STL_component/conn_1052.stl,9026,1.15207384777263E-05,0.00253567549707,2.80216625395885E-06,2.72607559390883E-06,0.972845772465313,2.80216625395885,2.72607559390883
STL_component/conn_1053.stl,9024,1.16820172160095E-05,0.002501727725294,2.81518154327245E-06,2.80174787157618E-06,0.995228133074269,2.81518154327245,2.80174787157618
STL_component/conn_1054.stl,9020,7.126653049113E-06,0.002515074596831,2.38760418433627E-06,1.70014513082689E-06,0.712071599631374,2.38760418433627,1.70014513082689
STL_component/conn_1055.stl,9020,1.13997444682259E-05,0.002489598407301,2.79232200015891E-06,2.74736947970273E-06,0.983901383703733,2.79232200015891,2.74736947970273
STL_component/conn_1056.stl,9018,1.16418880405809E-05,0.002518241097263,2.811954346128E-06,2.77381416415586E-06,0.986436414935163,2.811954346128,2.77381416415586
STL_component/conn_1057.stl,9010,1.16114033254491E-05,0.002494937029142,2.80949779848168E-06,2.79239191766897E-06,0.993911409782219,2.80949779848168,2.79239191766897
STL_component/conn_1058.stl,9004,1.17416832218954E-05,0.002500618072342,2.81996626134567E-06,2.81730745332843E-06,0.999057148997248,2.81996626134567,2.81730745332843
STL_component/conn_1059.stl,9002,1.28104076252596E-05,0.00273240416191,2.90305173629187E-06,2.81299695056235E-06,0.968979269434395,2.90305173629187,2.81299695056235
STL_component/conn_1060.stl,9002,1.31532943834424E-05,0.002774566601839,2.92872530250478E-06,2.84439977935088E-06,0.971207431751357,2.92872530250478,2.84439977935088
STL_component/conn_1061.stl,8982,1.1386425563993E-05,0.002487357232161,2.79123410552116E-06,2.74663214839437E-06,0.984020703588221,2.79123410552116,2.74663214839437
STL_component/conn_1062.stl,8974,1.16403481595273E-05,0.002489387753102,2.81183036090802E-06,2.80559301660121E-06,0.997781749427873,2.81183036090802,2.80559301660121
STL_component/conn_1063.stl,8974,1.14061285941845E-05,0.002512894335997,2.79284315829219E-06,2.72342416411051E-06,0.975143969694261,2.79284315829219,2.72342416411051
STL_component/conn_1064.stl,8972,1.12877310152804E-05,0.002477293224294,2.78314613058649E-06,2.73388654308258E-06,0.982300754185146,2.78314613058649,2.73388654308258
STL_component/conn_1065.stl,8962,1.24075552960781E-05,0.002669136257213,2.87229603704063E-06,2.78911695029755E-06,0.971040907458556,2.87229603704063,2.78911695029755
STL_component/conn_1066.stl,8960,1.74445675726844E-05,0.003370152318733,3.21776158073584E-06,3.10571735450396E-06,0.965179450552626,3.21776158073584,3.10571735450396
STL_component/conn_1067.stl,8934,1.07189844489485E-05,0.002461523971912,2.73559419102198E-06,2.6127678392557E-06,0.955100668012315,2.73559419102198,2.6127678392557
STL_component/conn_1068.stl,8922,1.1613833990598E-05,0.002482819639097,2.80969382623526E-06,2.80660757013115E-06,0.998901568535584,2.80969382623526,2.80660757013115
STL_component/conn_1069.stl,8904,1.072650248117E-05,0.002457403836519,2.73623360106482E-06,2.61898406483302E-06,0.95714929595698,2.73623360106481,2.61898406483302
STL_component/conn_1070.stl,8892,1.14667707624169E-05,0.00246709528021,2.79778391734604E-06,2.78872993379653E-06,0.996763873187854,2.79778391734604,2.78872993379653
STL_component/conn_1071.stl,8884,1.14841582190588E-05,0.0024635668898,2.79919732832914E-06,2.79695873490004E-06,0.99920027309027,2.79919732832914,2.79695873490004
STL_component/conn_1073.stl,8856,1.11615683827808E-05,0.002469482592536,2.77273821032985E-06,2.71188023349941E-06,0.978051308052195,2.77273821032985,2.71188023349941
STL_component/conn_1074.stl,8852,1.13417493095498E-05,0.002450543297831,2.7875787196693E-06,2.77695545789947E-06,0.996189072009026,2.7875787196693,2.77695545789947
STL_component/conn_1075.stl,8844,1.09783786602586E-05,0.002490072665384,2.75748522822246E-06,2.64531525032391E-06,0.95932163960463,2.75748522822246,2.64531525032391
STL_component/conn_1076.stl,8830,8.2309216814298E-06,0.002458623913666,2.50505125168859E-06,2.00866549023943E-06,0.801846065578673,2.50505125168859,2.00866549023943
STL_component/conn_1077.stl,8826,1.13591366748692E-05,0.00244909178539,2.78900248306376E-06,2.7828609958926E-06,0.99779796281701,2.78900248306376,2.7828609958926
STL_component/conn_1078.stl,8812,1.12307258236142E-05,0.002447012617137,2.77845308207444E-06,2.75373957901844E-06,0.991105301286013,2.77845308207444,2.75373957901844
STL_component/conn_1079.stl,8768,1.12877442409535E-05,0.002436444103588,2.78314721757692E-06,2.77972580392834E-06,0.998770667384402,2.78314721757692,2.77972580392834
STL_component/conn_1080.stl,8764,1.10542430941519E-05,0.002444618369989,2.76382238216867E-06,2.71312117176057E-06,0.981655402049272,2.76382238216867,2.71312117176057
STL_component/conn_1081.stl,8760,1.08435736271605E-05,0.002391812772847,2.74615219982677E-06,2.72017285389446E-06,0.990539728302768,2.74615219982677,2.72017285389446
STL_component/conn_1082.stl,8748,1.11421019084157E-05,0.002428738446022,2.77112532927444E-06,2.75256529001685E-06,0.993302345779341,2.77112532927444,2.75256529001685
STL_component/conn_1083.stl,8748,1.11220443858214E-05,0.002440451561082,2.76946151111898E-06,2.73442289857787E-06,0.98734822188341,2.76946151111898,2.73442289857787
STL_component/conn_1084.stl,8742,1.11013507943762E-05,0.00241790283143,2.76774283172837E-06,2.75478831905195E-06,0.995319466632554,2.76774283172837,2.75478831905195
STL_component/conn_1085.stl,8740,1.08019618475083E-05,0.002421538813315,2.74263494717073E-06,2.6764704628595E-06,0.975875577469949,2.74263494717073,2.6764704628595
STL_component/conn_1086.stl,8738,1.12229479315948E-05,0.002426687109325,2.77781152369455E-06,2.77488133228276E-06,0.998945143906706,2.77781152369455,2.77488133228276
STL_component/conn_1087.stl,8736,1.11367012894734E-05,0.002441015674645,2.77067753194048E-06,2.73739363621862E-06,0.9879870914828,2.77067753194048,2.73739363621862
STL_component/conn_1088.stl,8732,1.0712731626618E-05,0.002454065001534,2.73506215953909E-06,2.61918040962772E-06,0.957631036096487,2.73506215953909,2.61918040962772
STL_component/conn_1089.stl,8712,1.12334159636848E-05,0.002427582424086,2.77867490897368E-06,2.77644520381198E-06,0.999197565301902,2.77867490897368,2.77644520381198
STL_component/conn_1090.stl,8708,1.11263739274135E-05,0.002413222247957,2.76982082585318E-06,2.76635289687902E-06,0.998747959094759,2.76982082585318,2.76635289687902
STL_component/conn_1091.stl,8708,1.09920644231641E-05,0.002453901294662,2.75863058916077E-06,2.68765441717011E-06,0.974271229982897,2.75863058916077,2.68765441717011
STL_component/conn_1092.stl,8702,9.99421937740665E-06,0.002372748480881,2.67249408061484E-06,2.52725127621507E-06,0.945652712403259,2.67249408061484,2.52725127621507
STL_component/conn_1093.stl,8694,1.06042215898642E-05,0.002419931884998,2.72579625599984E-06,2.6292198525757E-06,0.964569470953098,2.72579625599984,2.6292198525757
STL_component/conn_1094.stl,8680,4.6455959752774E-06,0.002390832536179,2.07020937747514E-06,1.16585228910308E-06,0.563156703755718,2.07020937747514,1.16585228910308
STL_component/conn_1095.stl,8678,1.0908350398054E-05,0.002431891068193,2.75160962040914E-06,2.69132541520323E-06,0.978091294361391,2.75160962040914,2.69132541520323
STL_component/conn_1096.stl,8678,1.11443845271263E-05,0.002415337585413,2.77131455122066E-06,2.76840420016536E-06,0.998949830125197,2.77131455122066,2.76840420016536
STL_component/conn_1097.stl,8676,1.09724045884469E-05,0.002404723987359,2.75698495994414E-06,2.73771243089723E-06,0.99300956322689,2.75698495994414,2.73771243089723
STL_component/conn_1098.stl,8676,1.10517259284066E-05,0.002408242678764,2.76361258257424E-06,2.75347481195207E-06,0.996331696169681,2.76361258257424,2.75347481195207
STL_component/conn_1099.stl,8674,6.82758165827859E-06,0.002403629368986,2.35372702351634E-06,1.70431808157493E-06,0.724093348356418,2.35372702351634,1.70431808157493
STL_component/conn_1100.stl,8656,1.70802212282802E-05,0.003312138165081,3.19520178195542E-06,3.0941139005042E-06,0.968362598561976,3.19520178195542,3.0941139005042
STL_component/conn_1101.stl,8652,5.39604758513689E-06,0.00244301073312,2.17616781473011E-06,1.3252616974576E-06,0.60898874088989,2.17616781473011,1.3252616974576
STL_component/conn_1102.stl,8606,1.06682325647974E-05,0.002407818413028,2.73126989276787E-06,2.65839795237215E-06,0.973319392349807,2.73126989276787,2.65839795237215
STL_component/conn_1103.stl,8604,1.08149821002945E-05,0.002403842506456,2.74373645887433E-06,2.69942362810719E-06,0.983849458054248,2.74373645887433,2.69942362810719
STL_component/conn_1104.stl,8604,1.08282231057797E-05,0.002387653197805,2.74485573991085E-06,2.72105424248363E-06,0.991328689125209,2.74485573991085,2.72105424248363
STL_component/conn_1105.stl,8596,1.07930251912179E-05,0.002388865601322,2.74187839484284E-06,2.71083275306386E-06,0.988677236073864,2.74187839484284,2.71083275306386
STL_component/conn_1106.stl,8596,1.09107965684838E-05,0.002438390828125,2.75181528557313E-06,2.68475334863493E-06,0.975629927891677,2.75181528557313,2.68475334863493
STL_component/conn_1107.stl,8590,1.07930295889737E-05,0.002385452154766,2.74187876724723E-06,2.71471290691979E-06,0.990092245998641,2.74187876724723,2.71471290691979
STL_component/conn_1108.stl,8580,1.00243838652808E-05,0.002398581284826,2.67518008154747E-06,2.50757827438213E-06,0.937349336472184,2.67518008154747,2.50757827438213
STL_component/conn_1109.stl,8556,1.04346588554043E-05,0.002392846438585,2.71118952312885E-06,2.61646347725762E-06,0.965061075567338,2.71118952312885,2.61646347725762
STL_component/conn_1110.stl,8548,1.06963089166389E-05,0.002374779463515,2.73366382011333E-06,2.70247635562925E-06,0.988591331437823,2.73366382011333,2.70247635562925
STL_component/conn_1111.stl,8538,9.17746392104912E-06,0.002359757982971,2.59761442806357E-06,2.33349283798026E-06,0.898321480189731,2.59761442806357,2.33349283798026
STL_component/conn_1112.stl,8522,8.01760187535958E-06,0.002353758915252,2.4832205191695E-06,2.04377818562614E-06,0.82303531637604,2.4832205191695,2.04377818562614
STL_component/conn_1113.stl,8504,8.11311025917389E-06,0.00251288179267,2.49304194383704E-06,1.93716480007311E-06,0.777028563382942,2.49304194383704,1.93716480007311
STL_component/conn_1114.stl,8502,1.08527500667956E-05,0.002375431411544,2.74692663070398E-06,2.74124944565163E-06,0.997933259305549,2.74692663070398,2.74124944565163
STL_component/conn_1115.stl,8490,1.04891765820416E-05,0.002368436789636,2.71590302070555E-06,2.65724041138168E-06,0.978400329880471,2.71590302070555,2.65724041138168
STL_component/conn_1116.stl,8484,1.02748733238185E-05,0.002337978679106,2.697279497966E-06,2.63686065633753E-06,0.977600081239623,2.697279497966,2.63686065633753
STL_component/conn_1117.stl,8484,1.06512456763262E-05,0.002348995353486,2.72981946744485E-06,2.7206300754542E-06,0.996633699737201,2.72981946744485,2.7206300754542
STL_component/conn_1118.stl,8462,1.06792592283483E-05,0.002354614143009,2.73221058041931E-06,2.7212762464855E-06,0.995997990047997,2.73221058041931,2.7212762464855
STL_component/conn_1119.stl,8442,1.03934026810918E-05,0.002335968473547,2.70761166950299E-06,2.66957438821335E-06,0.985951722058935,2.70761166950299,2.66957438821335
STL_component/conn_1120.stl,8440,1.06169082497997E-05,0.002346856774155,2.72688285056243E-06,2.71433051221225E-06,0.995396817891318,2.72688285056243,2.71433051221225
STL_component/conn_1121.stl,8428,6.64701530632648E-06,0.002309379999012,2.33279200837036E-06,1.72696099624208E-06,0.740297887700886,2.33279200837036,1.72696099624208
STL_component/conn_1122.stl,8428,8.12186701818624E-06,0.002378799249875,2.49393856330907E-06,2.04856303497125E-06,0.821416800361401,2.49393856330907,2.04856303497125
STL_component/conn_1123.stl,8416,1.06812086196766E-05,0.002348121243802,2.73237681615575E-06,2.72929908910059E-06,0.99887360812134,2.73237681615575,2.72929908910059
STL_component/conn_1124.stl,8396,1.05447075087813E-05,0.002357531634175,2.72068735700393E-06,2.68366473372158E-06,0.986392180201431,2.72068735700393,2.68366473372158
STL_component/conn_1125.stl,8382,1.01698584345121E-05,0.002330762728454,2.68805878312525E-06,2.61799066297657E-06,0.97393356105583,2.68805878312525,2.61799066297657
STL_component/conn_1126.stl,8382,1.03821998909047E-05,0.002345884177728,2.70663849734661E-06,2.65542518837172E-06,0.981078629811445,2.70663849734661,2.65542518837172
STL_component/conn_1127.stl,8360,1.01876737496427E-05,0.00231507445618,2.68962749319873E-06,2.6403488809914E-06,0.981678276143465,2.68962749319873,2.6403488809914
STL_component/conn_1128.stl,8330,1.03798892001143E-05,0.00231000890137,2.70643768349354E-06,2.69606472787846E-06,0.996167302990813,2.70643768349354,2.69606472787846
STL_component/conn_1129.stl,8322,5.44412830023631E-06,0.002389351210099,2.18261218990815E-06,1.36709788261186E-06,0.626358584879613,2.18261218990815,1.36709788261186
STL_component/conn_1130.stl,8318,0.000190670271384,0.018734122167557,7.14103980896982E-06,6.10661987826166E-06,0.855144354550602,7.14103980896982,6.10661987826166
STL_component/conn_1131.stl,8312,8.92117818024475E-06,0.002253547862191,2.57320585195351E-06,2.37523551105932E-06,0.923064709050035,2.57320585195351,2.37523551105931
STL_component/conn_1132.stl,8312,1.03878896901106E-05,0.002305493328808,2.70713285041588E-06,2.70342739065269E-06,0.998631223523952,2.70713285041588,2.70342739065269
STL_component/conn_1133.stl,8306,1.03513709172818E-05,0.00230411185198,2.70395680444292E-06,2.69553864975431E-06,0.996886727378641,2.70395680444292,2.69553864975431
STL_component/conn_1134.stl,8298,1.02943957797937E-05,0.002293821617963,2.69898671139995E-06,2.6927278998096E-06,0.997681051350155,2.69898671139995,2.6927278998096
STL_component/conn_1135.stl,8286,8.13607824369178E-06,0.002268290572857,2.49539230425421E-06,2.15212592453091E-06,0.862439914101647,2.49539230425421,2.15212592453091
STL_component/conn_1136.stl,8286,1.02880153424401E-05,0.002330387695178,2.69842898805196E-06,2.64883359032391E-06,0.981620640028828,2.69842898805196,2.64883359032391
STL_component/conn_1137.stl,8274,9.69350532913531E-06,0.002334180316772,2.64541661590657E-06,2.49171118258934E-06,0.9418974567586,2.64541661590657,2.49171118258934
STL_component/conn_1138.stl,8260,1.43189970847603E-05,0.002999295564928,3.01280709988833E-06,2.8644720284716E-06,0.950765161359909,3.01280709988833,2.8644720284716
STL_component/conn_1139.stl,8258,9.33615669713394E-06,0.002283892523212,2.61250122833894E-06,2.45269598343562E-06,0.938830557027173,2.61250122833894,2.45269598343562
STL_component/conn_1140.stl,8252,9.9850741944032E-06,0.002307798742304,2.67167867906343E-06,2.59599955872278E-06,0.971673569530009,2.67167867906343,2.59599955872278
STL_component/conn_1141.stl,8246,6.49905213097468E-06,0.002342177226429,2.31535257127203E-06,1.66487455969771E-06,0.719058764680079,2.31535257127203,1.66487455969771
STL_component/conn_1142.stl,8230,1.01328714552891E-05,0.00227609557883,2.68479607137218E-06,2.67111931929413E-06,0.994905850681216,2.68479607137218,2.67111931929413
STL_component/conn_1143.stl,8230,1.02700273340158E-05,0.002296268884804,2.69685538748532E-06,2.68349078855133E-06,0.995044376870925,2.69685538748532,2.68349078855133
STL_component/conn_1144.stl,8216,9.70038246757129E-06,0.00228296519725,2.64604207233327E-06,2.54941664794212E-06,0.963483035511247,2.64604207233327,2.54941664794212
STL_component/conn_1145.stl,8196,1.00999583093545E-05,0.002274904331456,2.68188603963908E-06,2.66383728837303E-06,0.993270127440436,2.68188603963908,2.66383728837303
STL_component/conn_1146.stl,8184,1.01494892870578E-05,0.002269033809215,2.68626295145497E-06,2.68382672285573E-06,0.999093078881975,2.68626295145497,2.68382672285573
STL_component/conn_1147.stl,8172,9.81068541756046E-06,0.002274506382977,2.65603366850589E-06,2.58799504569062E-06,0.974383373365312,2.65603366850589,2.58799504569062
STL_component/conn_1148.stl,8148,1.00851812342885E-05,0.002265442513497,2.68057746081888E-06,2.67104934445379E-06,0.996445498589629,2.68057746081888,2.67104934445379
STL_component/conn_1149.stl,8128,9.98183276546265E-06,0.002257373449629,2.67138954771639E-06,2.65312753645654E-06,0.993163853143224,2.67138954771639,2.65312753645654
STL_component/conn_1150.stl,8128,1.00369942279684E-05,0.002260401132529,2.67630137590192E-06,2.66421585537026E-06,0.995484245294463,2.67630137590192,2.66421585537026
STL_component/conn_1151.stl,8100,9.84749838064062E-06,0.0022518426154,2.65935162992212E-06,2.62385079133701E-06,0.986650566180996,2.65935162992212,2.62385079133701
STL_component/conn_1152.stl,8092,9.75210233687479E-06,0.002241008892957,2.65073640431017E-06,2.61099428052857E-06,0.985007138500462,2.65073640431017,2.61099428052857
STL_component/conn_1153.stl,8088,9.92443969146349E-06,0.002236117426982,2.66625975999257E-06,2.66294772493924E-06,0.998757797307291,2.66625975999257,2.66294772493924
STL_component/conn_1154.stl,8088,1.22349549548143E-05,0.002638170009044,2.85891504948867E-06,2.78260041912461E-06,0.973306436517689,2.85891504948867,2.78260041912461
STL_component/conn_1155.stl,8088,9.99923172109085E-06,0.002246800230951,2.67294077950351E-06,2.67025922020416E-06,0.998996775641305,2.67294077950351,2.67025922020416
STL_component/conn_1156.stl,8082,9.6841594922037E-06,0.002241161143706,2.64456616393356E-06,2.59262735820648E-06,0.980360179134323,2.64456616393356,2.59262735820648
STL_component/conn_1157.stl,8078,9.91832522969355E-06,0.002264308590425,2.66571208532704E-06,2.62817319290359E-06,0.985917874390831,2.66571208532704,2.62817319290359
STL_component/conn_1158.stl,8074,9.81663126898206E-06,0.002245658882753,2.6565701309308E-06,2.62282878607461E-06,0.987298906788366,2.6565701309308,2.62282878607461
STL_component/conn_1159.stl,8068,9.99455143826413E-06,0.002259314414225,2.67252367841914E-06,2.65422591260534E-06,0.993153375604657,2.67252367841914,2.65422591260534
STL_component/conn_1160.stl,8068,7.12322221653674E-06,0.002248679341667,2.38722098505176E-06,1.90064152355046E-06,0.796173263996862,2.38722098505176,1.90064152355046
STL_component/conn_1161.stl,8062,9.96638139630577E-06,0.002244379599262,2.67001044418542E-06,2.66435715230648E-06,0.99788267049994,2.67001044418542,2.66435715230648
STL_component/conn_1162.stl,8058,9.88825106971432E-06,0.002237176846107,2.66301505010318E-06,2.65198106808304E-06,0.995856582928546,2.66301505010318,2.65198106808304
STL_component/conn_1163.stl,8052,8.53325157401128E-06,0.002214893360395,2.53535420974755E-06,2.31160155877417E-06,0.911746985840036,2.53535420974755,2.31160155877417
STL_component/conn_1164.stl,8052,9.90529224025447E-06,0.002241785247276,2.66454396385445E-06,2.6510903983221E-06,0.99495089376837,2.66454396385445,2.6510903983221
STL_component/conn_1165.stl,8050,9.88803938416932E-06,0.002231873203613,2.66299604688374E-06,2.65822611288882E-06,0.998208809209272,2.66299604688374,2.65822611288882
STL_component/conn_1166.stl,8020,9.77921093793413E-06,0.002235880464996,2.65319027778196E-06,2.62425771619686E-06,0.989095180309012,2.65319027778196,2.62425771619686
STL_component/conn_1167.stl,8020,5.97845393863879E-06,0.002264617829948,2.25180141868283E-06,1.58396366739978E-06,0.703420672115173,2.25180141868283,1.58396366739978
STL_component/conn_1168.stl,8012,8.73522761510671E-06,0.002194557676241,2.55520177928429E-06,2.38824279981588E-06,0.934659180021717,2.55520177928429,2.38824279981588
STL_component/conn_1169.stl,8004,9.88660057710212E-06,0.002230138183704,2.662866876572E-06,2.65990708091822E-06,0.998888492819593,2.662866876572,2.65990708091822
STL_component/conn_1170.stl,7998,9.68085241480683E-06,0.002229853173853,2.6442650956194E-06,2.60488516328973E-06,0.985107418921455,2.6442650956194,2.60488516328973
STL_component/conn_1171.stl,7974,1.39208055688411E-05,0.002893010669709,2.98461681766106E-06,2.8871249694161E-06,0.967335221168739,2.98461681766106,2.8871249694161
STL_component/conn_1172.stl,7950,9.68903437082893E-06,0.002228247308677,2.64500983611354E-06,2.60896562058401E-06,0.986372748018777,2.64500983611354,2.60896562058401
STL_component/conn_1173.stl,7948,9.66398130296361E-06,0.002216244169082,2.64272812240132E-06,2.61631315839138E-06,0.99000466079502,2.64272812240132,2.61631315839138
STL_component/conn_1174.stl,7932,4.54632443062395E-06,0.002163921127556,2.05535700409165E-06,1.26057952096198E-06,0.61331414369986,2.05535700409165,1.26057952096198
STL_component/conn_1175.stl,7892,9.30905091940038E-06,0.002200193118355,2.60997047532945E-06,2.53860922709224E-06,0.972658216285683,2.60997047532945,2.53860922709224
STL_component/conn_1176.stl,7888,1.0325429703839E-05,0.002417315961915,2.70169615066197E-06,2.56286638565638E-06,0.94861384949911,2.70169615066197,2.56286638565638
STL_component/conn_1177.stl,7882,9.56049976849135E-06,0.002189519571003,2.63326150900492E-06,2.61988974068284E-06,0.994921974791964,2.63326150900492,2.61988974068284
STL_component/conn_1179.stl,7856,8.93740223957544E-06,0.0021692792799,2.57476478514808E-06,2.47199214662316E-06,0.960084649627904,2.57476478514808,2.47199214662316
STL_component/conn_1180.stl,7846,9.52619112699101E-06,0.002182119020457,2.6301078415969E-06,2.61934139366811E-06,0.995906461416328,2.6301078415969,2.61934139366811
STL_component/conn_1181.stl,7836,9.54259370185985E-06,0.002178723460834,2.63161651746752E-06,2.62794077543211E-06,0.998603237967609,2.63161651746752,2.62794077543211
STL_component/conn_1182.stl,7836,9.45956944509377E-06,0.002183372522215,2.62396224874642E-06,2.59952967682265E-06,0.990688672470251,2.62396224874642,2.59952967682265
STL_component/conn_1183.stl,7828,9.48420332955295E-06,0.002169714059832,2.6262379814669E-06,2.62270596069854E-06,0.99865510254848,2.6262379814669,2.62270596069854
STL_component/conn_1184.stl,7822,2.09052918166992E-05,0.003865813349793,3.41784636798904E-06,3.24464063705755E-06,0.949323137355233,3.41784636798904,3.24464063705755
STL_component/conn_1185.stl,7818,9.21404752666021E-06,0.002165434558776,2.6010614264369E-06,2.5530342136597E-06,0.981535533036993,2.6010614264369,2.5530342136597
STL_component/conn_1186.stl,7816,7.39928095376136E-06,0.00216682404429,2.41766968659009E-06,2.0488828264372E-06,0.847461850475931,2.41766968659009,2.0488828264372
STL_component/conn_1187.stl,7812,9.47879025905001E-06,0.002172114150157,2.62573824816329E-06,2.61831274153764E-06,0.997172030901842,2.62573824816329,2.61831274153764
STL_component/conn_1189.stl,7808,9.11530043417436E-06,0.002164918336239,2.59173616157523E-06,2.52627554996184E-06,0.974742563466181,2.59173616157523,2.52627554996184
STL_component/conn_1190.stl,7792,9.41508922951507E-06,0.00215826841386,2.61984304006685E-06,2.61740082995848E-06,0.999067802890854,2.61984304006685,2.61740082995848
STL_component/conn_1191.stl,7784,6.25729807353876E-06,0.002155246693521,2.28627994664371E-06,1.74197174523433E-06,0.761924080116071,2.28627994664371,1.74197174523433
STL_component/conn_1192.stl,7784,9.45480481087726E-06,0.002167799863527,2.62352162545204E-06,2.6168849726266E-06,0.997470326617074,2.62352162545204,2.6168849726266
STL_component/conn_1193.stl,7764,9.38897916930157E-06,0.002156949138893,2.61741900248621E-06,2.61173868219807E-06,0.9978298009288,2.61741900248621,2.61173868219807
STL_component/conn_1194.stl,7752,7.29738863155952E-06,0.002134265256762,2.40652078948078E-06,2.05149437965247E-06,0.852473159018539,2.40652078948078,2.05149437965247
STL_component/conn_1195.stl,7746,8.36986035542323E-06,0.002165246368813,2.51906783900214E-06,2.31932785367405E-06,0.920708770825637,2.51906783900214,2.31932785367405
STL_component/conn_1196.stl,7744,9.36870726757832E-06,0.002163994266262,2.61553387407047E-06,2.59761518234378E-06,0.993149126492173,2.61553387407047,2.59761518234378
STL_component/conn_1197.stl,7736,9.17787409612697E-06,0.002155168502186,2.59765312651143E-06,2.5551247858766E-06,0.983628167979475,2.59765312651143,2.5551247858766
STL_component/conn_1198.stl,7732,8.73232475348056E-06,0.002142399877825,2.55491870255512E-06,2.44557279260508E-06,0.95720180456596,2.55491870255512,2.44557279260508
STL_component/conn_1199.stl,7726,9.38380567189806E-06,0.002154986201349,2.61693816574911E-06,2.61267724109565E-06,0.998371790090716,2.61693816574911,2.61267724109565
STL_component/conn_1200.stl,7704,9.25728402191009E-06,0.002139000695847,2.60512353309678E-06,2.5967127658866E-06,0.996771451678461,2.60512353309678,2.5967127658866
STL_component/conn_1201.stl,7700,8.79952160666829E-06,0.002121348566445,2.56145548776267E-06,2.48884744709746E-06,0.971653600457986,2.56145548776267,2.48884744709746
STL_component/conn_1202.stl,7690,9.20508525601352E-06,0.002135103481852,2.60021782400509E-06,2.58678382596073E-06,0.994833510515795,2.60021782400509,2.58678382596073
STL_component/conn_1203.stl,7688,9.23833880000161E-06,0.002181702882429,2.60334517311996E-06,2.54067743350591E-06,0.975927994389255,2.60334517311996,2.54067743350591
STL_component/conn_1204.stl,7678,9.23327533647691E-06,0.002130385799472,2.60286946160757E-06,2.60045161926047E-06,0.999071085821721,2.60286946160757,2.60045161926047
STL_component/conn_1205.stl,7674,9.17161256019696E-06,0.002128420178333,2.59706224898079E-06,2.58547047812162E-06,0.995536583359249,2.59706224898079,2.58547047812162
STL_component/conn_1206.stl,7674,9.1048939568418E-06,0.002133443627531,2.59074950132282E-06,2.56061904032023E-06,0.98836998289985,2.59074950132282,2.56061904032023
STL_component/conn_1207.stl,7670,9.2015563843448E-06,0.002142831681527,2.59988550740838E-06,2.57646640107174E-06,0.990992254747409,2.59988550740838,2.57646640107174
STL_component/conn_1208.stl,7640,9.01635447163889E-06,0.002123922007787,2.58232431777019E-06,2.54708631632822E-06,0.986354153427019,2.58232431777019,2.54708631632822
STL_component/conn_1209.stl,7638,8.55494194293302E-06,0.002171415832096,2.53750056777791E-06,2.36387940526628E-06,0.931577882300272,2.53750056777791,2.36387940526628
STL_component/conn_1210.stl,7634,9.0691375835858E-06,0.002128968853579,2.5873536229783E-06,2.55592398216751E-06,0.987852591724737,2.5873536229783,2.55592398216751
STL_component/conn_1211.stl,7632,9.101182251531E-06,0.002130269917016,2.59039740475711E-06,2.56338847359187E-06,0.989573441080647,2.59039740475711,2.56338847359187
STL_component/conn_1212.stl,7628,8.61442254250771E-06,0.002107227109933,2.54336788213912E-06,2.4528222426241E-06,0.964399314723252,2.54336788213912,2.4528222426241
STL_component/conn_1213.stl,7620,9.21553681769395E-06,0.002134925415894,2.60120155771509E-06,2.58993688934102E-06,0.995669436556864,2.60120155771509,2.58993688934102
STL_component/conn_1214.stl,7618,9.17101664050081E-06,0.002122113191916,2.59700600027293E-06,2.59298608823615E-06,0.998452097516771,2.59700600027293,2.59298608823615
STL_component/conn_1215.stl,7600,9.005416836463E-06,0.002106981107183,2.58127969934488E-06,2.56445113981241E-06,0.993480536209718,2.58127969934488,2.56445113981241
STL_component/conn_1216.stl,7592,8.85194914970845E-06,0.002123836890126,2.56653246814037E-06,2.50074264860794E-06,0.974366262516017,2.56653246814037,2.50074264860794
STL_component/conn_1217.stl,7584,8.56793705603449E-06,0.002108024324885,2.5387847543363E-06,2.43866362116111E-06,0.960563362843509,2.5387847543363,2.43866362116111
STL_component/conn_1218.stl,7584,8.9634879554694E-06,0.002103678879442,2.57726735214718E-06,2.55651792953738E-06,0.991949060856059,2.57726735214718,2.55651792953738
STL_component/conn_1219.stl,7566,8.84672747104463E-06,0.002093984438986,2.56602771136777E-06,2.53489776896147E-06,0.987868430933777,2.56602771136777,2.53489776896147
STL_component/conn_1220.stl,7558,8.84863787347694E-06,0.002099261293114,2.56621240462584E-06,2.52907188900234E-06,0.985527107749714,2.56621240462584,2.52907188900234
STL_component/conn_1221.stl,7550,9.00376723835255E-06,0.002104256200305,2.58112207813333E-06,2.56730161575726E-06,0.994645560357975,2.58112207813333,2.56730161575726
STL_component/conn_1222.stl,7548,8.95354927418578E-06,0.002103495473829,2.57631444512792E-06,2.55390593008193E-06,0.991302104023691,2.57631444512792,2.55390593008193
STL_component/conn_1223.stl,7548,8.76194996289779E-06,0.002087776357474,2.5578047063637E-06,2.51807142030204E-06,0.984465864042392,2.5578047063637,2.51807142030204
STL_component/conn_1224.stl,7536,9.00053561955833E-06,0.002094254656577,2.58081323701037E-06,2.57863643983105E-06,0.999156546026615,2.58081323701037,2.57863643983105
STL_component/conn_1225.stl,7536,0.000544631146733,0.033601667346373,1.01321423809643E-05,9.72507360041356E-06,0.959824016950693,10.1321423809643,9.72507360041356
STL_component/conn_1226.stl,7532,4.96579271983017E-06,0.002116285802557,2.11671955366854E-06,1.40787961073015E-06,0.665123354811043,2.11671955366854,1.40787961073015
STL_component/conn_1227.stl,7526,8.91775245143959E-06,0.002091393863495,2.57287643978382E-06,2.55841406262996E-06,0.994378907229967,2.57287643978382,2.55841406262996
STL_component/conn_1228.stl,7520,8.86257381553939E-06,0.002087651049282,2.56755889545851E-06,2.54714229715339E-06,0.992048245381547,2.56755889545851,2.54714229715339
STL_component/conn_1229.stl,7512,5.94491484790626E-06,0.002107276524969,2.24758265559129E-06,1.69268193636609E-06,0.753112207978301,2.24758265559129,1.69268193636609
STL_component/conn_1230.stl,7500,8.78951789726761E-06,0.002074598339787,2.56048445873648E-06,2.54203940937466E-06,0.992796265839895,2.56048445873648,2.54203940937466
STL_component/conn_1231.stl,7498,8.93460626275623E-06,0.002091608250233,2.57449626068197E-06,2.56298652343601E-06,0.995529324543317,2.57449626068197,2.56298652343601
STL_component/conn_1232.stl,7494,8.67754333904654E-06,0.002068634772857,2.54956481081085E-06,2.51688991780626E-06,0.987184129281186,2.54956481081085,2.51688991780626
STL_component/conn_1233.stl,7492,1.13393357809001E-05,0.003308042989133,2.78738097303106E-06,2.05668471990546E-06,0.737855621389627,2.78738097303106,2.05668471990546
STL_component/conn_1234.stl,7480,8.71918421943765E-06,0.00207663300682,2.5536364991094E-06,2.51922728497538E-06,0.986525406358338,2.5536364991094,2.51922728497538
STL_component/conn_1235.stl,7466,8.18593088484385E-06,0.002074135955174,2.5004786480634E-06,2.36800221251355E-06,0.947019569372269,2.5004786480634,2.36800221251355
STL_component/conn_1237.stl,7464,8.56220152402577E-06,0.002069758903521,2.53821812507146E-06,2.48208663611786E-06,0.977885474696141,2.53821812507146,2.48208663611786
STL_component/conn_1238.stl,7444,8.84502012008892E-06,0.002075982215208,2.56586262615216E-06,2.55638609674809E-06,0.996306688710654,2.56586262615216,2.55638609674809
STL_component/conn_1239.stl,7428,7.43135076330564E-06,0.002080567717242,2.42115752367869E-06,2.14307394132463E-06,0.885144366017315,2.42115752367869,2.14307394132463
STL_component/conn_1240.stl,7424,8.7724191192422E-06,0.002064496919793,2.55882302608186E-06,2.54950802836419E-06,0.996359655348289,2.55882302608186,2.54950802836419
STL_component/conn_1241.stl,7422,8.54880070312635E-06,0.00207227360093,2.53689323344487E-06,2.47519459765074E-06,0.975679451156739,2.53689323344487,2.47519459765074
STL_component/conn_1242.stl,7422,8.84558448749322E-06,0.002071694012461,2.5659171976667E-06,2.56184101540671E-06,0.998411413172763,2.5659171976667,2.56184101540671
STL_component/conn_1243.stl,7422,8.78607957059081E-06,0.002064417919981,2.56015054090612E-06,2.55357584882947E-06,0.997431911924083,2.56015054090612,2.55357584882947
STL_component/conn_1244.stl,7416,8.76324403573291E-06,0.002067743420309,2.55793062288009E-06,2.54284277720261E-06,0.994101542261338,2.55793062288009,2.54284277720261
STL_component/conn_1245.stl,7376,8.47863919948254E-06,0.002046131052751,2.52993391753971E-06,2.48624520548137E-06,0.982731283313191,2.52993391753971,2.48624520548137
STL_component/conn_1247.stl,7366,8.64337886111979E-06,0.002050587627804,2.54621443419289E-06,2.52904447796009E-06,0.993256673121392,2.54621443419289,2.52904447796009
STL_component/conn_1248.stl,7356,8.07091729594904E-06,0.002032350847507,2.48871266688629E-06,2.38273346529185E-06,0.957416055696365,2.48871266688629,2.38273346529185
STL_component/conn_1249.stl,7356,8.66026747199633E-06,0.002042498726458,2.54787173542903E-06,2.54402140666588E-06,0.998488805888611,2.54787173542903,2.54402140666588
STL_component/conn_1250.stl,7352,8.48778429372656E-06,0.002032398983259,2.53084318965975E-06,2.50574351698851E-06,0.990082486037148,2.53084318965975,2.50574351698851
STL_component/conn_1251.stl,7346,8.43987552799355E-06,0.002046615775252,2.52607247385295E-06,2.47429213535336E-06,0.979501641763821,2.52607247385295,2.47429213535336
STL_component/conn_1252.stl,7344,8.62286783209295E-06,0.002038628987588,2.54419875473481E-06,2.53784319302563E-06,0.997501939776775,2.54419875473481,2.53784319302563
STL_component/conn_1253.stl,7344,8.63076335458071E-06,0.002056402078386,2.54497504907483E-06,2.51821278882093E-06,0.989484274015326,2.54497504907483,2.51821278882093
STL_component/conn_1254.stl,7320,8.03376212603881E-06,0.002044493552849,2.48488778972625E-06,2.357677904587E-06,0.948806587699776,2.48488778972625,2.357677904587
STL_component/conn_1255.stl,7318,8.52241251380461E-06,0.002036409841613,2.53428027365054E-06,2.51101099778257E-06,0.990818191614436,2.53428027365054,2.51101099778257
STL_component/conn_1256.stl,7312,8.48170264463496E-06,0.002034201658404,2.53023858044493E-06,2.50172915047866E-06,0.988732513136664,2.53023858044493,2.50172915047866
STL_component/conn_1257.stl,7272,8.4204217653923E-06,0.00202009300272,2.52413013006171E-06,2.50100022743173E-06,0.990836485665098,2.52413013006171,2.50100022743173
STL_component/conn_1258.stl,7272,8.34256233613163E-06,0.002014802244324,2.51632623782222E-06,2.48438148993509E-06,0.987305005445249,2.51632623782222,2.48438148993509
STL_component/conn_1259.stl,7258,8.1299627178447E-06,0.001998036413468,2.4947669226369E-06,2.44138575144402E-06,0.978602742120511,2.4947669226369,2.44138575144402
STL_component/conn_1260.stl,7240,7.1144921393765E-06,0.001999868736291,2.38624534310607E-06,2.13448773220124E-06,0.894496342703332,2.38624534310607,2.13448773220124
STL_component/conn_1261.stl,7236,8.40728629322522E-06,0.002011847841193,2.5228169378655E-06,2.5073326484488E-06,0.993862301626292,2.5228169378655,2.5073326484488
STL_component/conn_1262.stl,7220,8.05126555202852E-06,0.002018748736309,2.48669111672313E-06,2.39294729667541E-06,0.962301783515736,2.48669111672313,2.39294729667541
STL_component/conn_1263.stl,7208,8.22888456882251E-06,0.002016613140336,2.50484457201823E-06,2.44832816098364E-06,0.977437158510375,2.50484457201823,2.44832816098364
STL_component/conn_1264.stl,7208,6.43882071629762E-06,0.001992517448014,2.30817767837272E-06,1.93890017556944E-06,0.840013398334384,2.30817767837272,1.93890017556944
STL_component/conn_1265.stl,7208,8.42243590227612E-06,0.002004016934897,2.52433136852838E-06,2.52166608643165E-06,0.998944163143572,2.52433136852838,2.52166608643165
STL_component/conn_1266.stl,7204,7.97500655618606E-06,0.002015293724084,2.47881515197908E-06,2.37434567305394E-06,0.957855074896674,2.47881515197908,2.37434567305394
STL_component/conn_1267.stl,7196,8.44057073571007E-06,0.002008288845027,2.52614183099192E-06,2.52172014696266E-06,0.998249629543753,2.52614183099192,2.52172014696266
STL_component/conn_1268.stl,7190,4.45972804025582E-06,0.002031551794271,2.04222341437411E-06,1.31713935706669E-06,0.644953606836574,2.04222341437411,1.31713935706668
STL_component/conn_1269.stl,7180,5.68002430407216E-06,0.001976949262658,2.21369197442054E-06,1.7238755929732E-06,0.778733271337106,2.21369197442054,1.7238755929732
STL_component/conn_1270.stl,7172,7.07115619784729E-06,0.001964297158284,2.38139042327886E-06,2.15990421857285E-06,0.906992905262021,2.38139042327886,2.15990421857285
STL_component/conn_1271.stl,7136,1.01668132282053E-05,0.002385821380218,2.68779045717707E-06,2.55680831243369E-06,0.951267724612374,2.68779045717707,2.55680831243369
STL_component/conn_1272.stl,7126,8.29241080172324E-06,0.001983886321541,2.51127377932198E-06,2.50792922306567E-06,0.998668183340324,2.51127377932198,2.50792922306567
STL_component/conn_1273.stl,7124,7.44196798128289E-06,0.002104228189304,2.42231001603277E-06,2.12200407325899E-06,0.876024975834585,2.42231001603277,2.12200407325899
STL_component/conn_1274.stl,7120,8.01960791981673E-06,0.001968545136202,2.48342760666824E-06,2.44432533620986E-06,0.984254717007501,2.48342760666824,2.44432533620986
STL_component/conn_1275.stl,7108,8.26049125028874E-06,0.001979879900206,2.50804746370675E-06,2.50333100995553E-06,0.998119471892189,2.50804746370675,2.50333100995553
STL_component/conn_1276.stl,7100,5.39722865854253E-06,0.001966084909531,2.17632657453803E-06,1.64709935945682E-06,0.756825459343782,2.17632657453803,1.64709935945682
STL_component/conn_1277.stl,7088,8.17101906566622E-06,0.001963546603073,2.49895940120372E-06,2.49681440294225E-06,0.99914164341348,2.49895940120372,2.49681440294225
STL_component/conn_1278.stl,7082,8.0612612685957E-06,0.001976503598348,2.48771977406485E-06,2.44712772858094E-06,0.983683031381955,2.48771977406485,2.44712772858094
STL_component/conn_1279.stl,7080,8.12835900027602E-06,0.001967692977515,2.49460287249366E-06,2.47854490303872E-06,0.993562915511724,2.49460287249366,2.47854490303872
STL_component/conn_1280.stl,7080,8.06454679971998E-06,0.001999857312301,2.48805770177047E-06,2.41953665897565E-06,0.972460026652088,2.48805770177047,2.41953665897565
STL_component/conn_1281.stl,7076,7.71767672552639E-06,0.001974472535257,2.45186179741504E-06,2.34523699500946E-06,0.95651271922504,2.45186179741504,2.34523699500946
STL_component/conn_1282.stl,7068,8.12133059882021E-06,0.001969342435161,2.49388365695181E-06,2.47432760920176E-06,0.992158396124236,2.49388365695181,2.47432760920176
STL_component/conn_1283.stl,7062,8.11656200683021E-06,0.001956936843752,2.49339545115664E-06,2.48855103303259E-06,0.998057099959093,2.49339545115664,2.48855103303259
STL_component/conn_1284.stl,7042,8.16802676297344E-06,0.001963114303334,2.49865431661696E-06,2.49644967155531E-06,0.999117667039019,2.49865431661696,2.49644967155531
STL_component/conn_1285.stl,7020,8.16301862499233E-06,0.001965002150485,2.49814353784721E-06,2.49252204318723E-06,0.997749731120407,2.49814353784721,2.49252204318723
STL_component/conn_1286.stl,6984,7.8574850623415E-06,0.001958473995226,2.46657872118337E-06,2.4072267739563E-06,0.975937541860169,2.46657872118337,2.4072267739563
STL_component/conn_1287.stl,6976,7.96935089993154E-06,0.001946560790053,2.47822904413217E-06,2.45644038675507E-06,0.991207972713946,2.47822904413217,2.45644038675507
STL_component/conn_1288.stl,6972,7.81845430819957E-06,0.001979605277709,2.46248783315284E-06,2.36970098925473E-06,0.962319877219734,2.46248783315284,2.36970098925473
STL_component/conn_1289.stl,6962,7.88521325525483E-06,0.001939063327425,2.46947674245806E-06,2.43990378562629E-06,0.988024606053856,2.46947674245806,2.43990378562629
STL_component/conn_1290.stl,6948,7.89138818230563E-06,0.001929787708156,2.47012119173757E-06,2.45355118045968E-06,0.993291822549712,2.47012119173757,2.45355118045968
STL_component/conn_1291.stl,6932,8.00703209769485E-06,0.001939583450218,2.48212881154595E-06,2.47693351790412E-06,0.997906920213944,2.48212881154595,2.47693351790412
STL_component/conn_1292.stl,6932,7.7716462619254E-06,0.001919978231304,2.45756379779037E-06,2.42866699274385E-06,0.988241686717347,2.45756379779037,2.42866699274385
STL_component/conn_1293.stl,6928,5.41345252076664E-06,0.001908999244801,2.17850504458301E-06,1.70145248684908E-06,0.781018382803314,2.17850504458301,1.70145248684908
STL_component/conn_1294.stl,6918,7.77715968775684E-06,0.001909322632943,2.45814481552138E-06,2.44395354255079E-06,0.994226836075325,2.45814481552138,2.44395354255079
STL_component/conn_1295.stl,6916,7.13448343743151E-06,0.001894957231415,2.38847832186943E-06,2.25899033049052E-06,0.945786407105608,2.38847832186943,2.25899033049052
STL_component/conn_1296.stl,6912,7.75305720025859E-06,0.001939889751625,2.45560281141579E-06,2.39798901780771E-06,0.97653782063604,2.45560281141579,2.39798901780771
STL_component/conn_1297.stl,6908,7.85485619162378E-06,0.001917522344152,2.46630361026233E-06,2.45781423582701E-06,0.996557855083215,2.46630361026233,2.45781423582701
STL_component/conn_1298.stl,6884,6.79605714317347E-06,0.001887755726293,2.35009886739336E-06,2.16004339391443E-06,0.919128732788279,2.35009886739336,2.16004339391443
STL_component/conn_1299.stl,6880,5.31050718401222E-06,0.001919391537851,2.16460733679022E-06,1.66005958011805E-06,0.7669102621539,2.16460733679022,1.66005958011805
STL_component/conn_1300.stl,6874,7.7214093383673E-06,0.001916684791911,2.45225701029825E-06,2.4171139785596E-06,0.985669107442221,2.45225701029825,2.4171139785596
STL_component/conn_1301.stl,6868,7.78739079530589E-06,0.001904929232663,2.45922226644572E-06,2.45281262792709E-06,0.997393631878628,2.45922226644572,2.45281262792709
STL_component/conn_1302.stl,6864,7.69050730649587E-06,0.00190703594529,2.44898122476904E-06,2.41962108543104E-06,0.988011284430829,2.44898122476904,2.41962108543104
STL_component/conn_1303.stl,6862,3.12139627743208E-05,0.004873209035614,3.90646042154616E-06,3.84313037419961E-06,0.983788381165404,3.90646042154616,3.84313037419961
STL_component/conn_1304.stl,6858,7.75693460394838E-06,0.001897088439878,2.45601210271618E-06,2.45331776027687E-06,0.998902960438864,2.45601210271618,2.45331776027687
STL_component/conn_1306.stl,6836,7.75194989945575E-06,0.001897838492767,2.45548590181689E-06,2.4507722640257E-06,0.998080364547114,2.45548590181689,2.4507722640257
STL_component/conn_1307.stl,6834,7.78754755372197E-06,0.001905128468476,2.45923876753107E-06,2.45260548542969E-06,0.99730270920052,2.45923876753107,2.45260548542969
STL_component/conn_1308.stl,6824,6.44297179269372E-06,0.001925461316606,2.30867359545681E-06,2.00771786079311E-06,0.869641280059711,2.30867359545681,2.00771786079311
STL_component/conn_1309.stl,6818,7.64157941701487E-06,0.001889171530747,2.44377660517983E-06,2.42696207072114E-06,0.993119446997302,2.44377660517983,2.42696207072114
STL_component/conn_1310.stl,6816,7.66203839352086E-06,0.001885095412075,2.44595558817759E-06,2.43872167247673E-06,0.997042499162363,2.44595558817759,2.43872167247673
STL_component/conn_1311.stl,6816,7.71078486738282E-06,0.001891358233745,2.45113174540974E-06,2.44611033377291E-06,0.997951390558165,2.45113174540974,2.44611033377291
STL_component/conn_1312.stl,6806,6.40843759312297E-06,0.00194336224848,2.30454138907079E-06,1.97856192734084E-06,0.858549096459757,2.30454138907079,1.97856192734084
STL_component/conn_1313.stl,6800,0.000481135232655,0.030268158014038,9.72201259671126E-06,9.53745316974338E-06,0.981016335338805,9.72201259671126,9.53745316974338
STL_component/conn_1314.stl,6792,0.000483259098452,0.030271730340815,9.73629682875764E-06,9.57842369123021E-06,0.983785094034815,9.73629682875764,9.57842369123021
STL_component/conn_1315.stl,6780,7.6104920671565E-06,0.001879225053692,2.44045819030225E-06,2.42988205767227E-06,0.99566633320251,2.44045819030225,2.42988205767227
STL_component/conn_1316.stl,6778,7.72979442567568E-06,0.0018928210218,2.45314436775067E-06,2.45024574536668E-06,0.998818405299704,2.45314436775067,2.45024574536668
STL_component/conn_1317.stl,6774,7.45048683724791E-06,0.001875305600091,2.42323394016169E-06,2.38376726552327E-06,0.983713221416919,2.42323394016169,2.38376726552327
STL_component/conn_1318.stl,6768,7.56237882064924E-06,0.001869365682388,2.43530448598763E-06,2.42725504974174E-06,0.996694690010135,2.43530448598763,2.42725504974174
STL_component/conn_1319.stl,6748,7.54774665377422E-06,0.001878571214555,2.43373281172244E-06,2.41068741880868E-06,0.990530845126974,2.43373281172244,2.41068741880868
STL_component/conn_1320.stl,6728,7.53307336755331E-06,0.001883308358294,2.43215467959158E-06,2.39994900496626E-06,0.986758377295833,2.43215467959158,2.39994900496626
STL_component/conn_1321.stl,6728,7.61567533894318E-06,0.001873947583987,2.44101210487691E-06,2.43838474587629E-06,0.998923659987031,2.44101210487691,2.43838474587629
STL_component/conn_1322.stl,6724,6.682372076227E-06,0.001883770447482,2.33692088801161E-06,2.12840330471027E-06,0.910772510797846,2.33692088801161,2.12840330471027
STL_component/conn_1323.stl,6716,7.57005219067514E-06,0.001871482990356,2.43612788984116E-06,2.42696906026386E-06,0.99624041512127,2.43612788984116,2.42696906026386
STL_component/conn_1324.stl,6710,7.38258697130689E-06,0.001866297113182,2.41585009866901E-06,2.3734442664548E-06,0.982446828038887,2.41585009866901,2.3734442664548
STL_component/conn_1325.stl,6688,7.51166101613398E-06,0.001857821572641,2.42984807026436E-06,2.42595773246061E-06,0.998398937838398,2.42984807026436,2.42595773246061
STL_component/conn_1326.stl,6680,7.17713013423202E-06,0.001842461107709,2.39322794969341E-06,2.33724232360773E-06,0.976606647063081,2.39322794969341,2.33724232360773
STL_component/conn_1327.stl,6664,7.39859776274313E-06,0.00184279796414,2.41759527480766E-06,2.40892313972036E-06,0.996412908654454,2.41759527480766,2.40892313972036
STL_component/conn_1328.stl,6664,7.12141051045424E-06,0.001874450568399,2.38701858088854E-06,2.27951933132179E-06,0.95496505539277,2.38701858088854,2.27951933132179
STL_component/conn_1329.stl,6656,7.00219682159998E-06,0.001847011134842,2.37362385074321E-06,2.27465769626703E-06,0.958305881344596,2.37362385074321,2.27465769626703
STL_component/conn_1330.stl,6656,6.12269805772625E-06,0.0018353765622,2.26976767540609E-06,2.00156137454054E-06,0.881835350916448,2.26976767540609,2.00156137454054
STL_component/conn_1331.stl,6648,7.44053946371174E-06,0.001845038393888,2.42215501519338E-06,2.41963727856098E-06,0.998960538604422,2.42215501519338,2.41963727856098
STL_component/conn_1332.stl,6628,7.27737349541281E-06,0.001857735369527,2.40431858866955E-06,2.35040155281059E-06,0.977574920348308,2.40431858866955,2.35040155281059
STL_component/conn_1333.stl,6604,7.31664230240106E-06,0.001839887650398,2.40863541207999E-06,2.38600730891905E-06,0.990605426189677,2.40863541207999,2.38600730891905
STL_component/conn_1334.stl,6600,7.37322723431438E-06,0.001833532907853,2.41482871848662E-06,2.41279353189701E-06,0.999157212859846,2.41482871848662,2.41279353189701
STL_component/conn_1335.stl,6598,7.36737192651753E-06,0.001833891096974,2.41418931914289E-06,2.41040657387171E-06,0.998433119871259,2.41418931914289,2.41040657387171
STL_component/conn_1336.stl,6592,7.30134363269586E-06,0.001839384575974,2.40695546887944E-06,2.38166951970753E-06,0.989494633573889,2.40695546887944,2.38166951970753
STL_component/conn_1337.stl,6586,7.36256085021947E-06,0.001831831014219,2.41366369624293E-06,2.41154149910253E-06,0.999120756904243,2.41366369624293,2.41154149910253
STL_component/conn_1338.stl,6584,7.34918058736417E-06,0.001832162440055,2.41220066188778E-06,2.40672347386724E-06,0.997729381262893,2.41220066188778,2.40672347386724
STL_component/conn_1339.stl,6566,7.26211072604739E-06,0.001816628303858,2.40263656037044E-06,2.39854593610267E-06,0.998297443593739,2.40263656037044,2.39854593610267
STL_component/conn_1340.stl,6564,6.81289477760443E-06,0.001820253830984,2.3520381031681E-06,2.24569606556018E-06,0.954787281096896,2.3520381031681,2.24569606556018
STL_component/conn_1341.stl,6564,7.23943115053013E-06,0.00181851794354,2.40013280708159E-06,2.38857070712309E-06,0.995182724920725,2.40013280708159,2.38857070712309
STL_component/conn_1342.stl,6552,6.34611753439453E-06,0.001862587304725,2.29704672625408E-06,2.04429103053481E-06,0.8899649306954,2.29704672625408,2.04429103053481
STL_component/conn_1343.stl,6540,7.1928429749935E-06,0.001804158165488,2.39497316911252E-06,2.39208838091508E-06,0.998795482039362,2.39497316911252,2.39208838091508
STL_component/conn_1344.stl,6524,5.11255811466065E-06,0.001790590931056,2.13737083218971E-06,1.71314107292369E-06,0.801517943036866,2.13737083218971,1.71314107292369
STL_component/conn_1345.stl,6524,4.77182850902454E-06,0.001799794380985,2.0887929919775E-06,1.59079122352206E-06,0.761583952853088,2.0887929919775,1.59079122352206
STL_component/conn_1346.stl,6516,7.12717615316454E-06,0.001817266947503,2.38766260048461E-06,2.35315218701056E-06,0.985546360919236,2.38766260048461,2.35315218701056
STL_component/conn_1347.stl,6514,7.26905106490122E-06,0.001816387463131,2.40340170993602E-06,2.40115654146946E-06,0.999065837201797,2.40340170993602,2.40115654146946
STL_component/conn_1348.stl,6512,7.210678749102E-06,0.001806720463837,2.3969511047721E-06,2.39461905483373E-06,0.999027076549986,2.3969511047721,2.39461905483373
STL_component/conn_1350.stl,6508,7.16427081226906E-06,0.001801809952725,2.39179777325852E-06,2.38569138818471E-06,0.997446947588093,2.39179777325852,2.38569138818471
STL_component/conn_1351.stl,6508,5.92181543470857E-06,0.001789910265779,2.24466782665057E-06,1.98506558052398E-06,0.884347143464003,2.24466782665057,1.98506558052398
STL_component/conn_1353.stl,6502,6.93053271813903E-06,0.001824593876492,2.36549843613942E-06,2.27903846683905E-06,0.963449576639134,2.36549843613942,2.27903846683905
STL_component/conn_1354.stl,6484,7.30387534874302E-06,0.001830684991859,2.4072336379353E-06,2.39381719341882E-06,0.994426613061128,2.4072336379353,2.39381719341882
STL_component/conn_1355.stl,6480,7.12355891469745E-06,0.001802951784369,2.38725859725527E-06,2.37063208560204E-06,0.993035311854214,2.38725859725527,2.37063208560204
STL_component/conn_1356.stl,6476,7.09177929913023E-06,0.001793383568505,2.38370329295412E-06,2.37264780061765E-06,0.995362051825346,2.38370329295412,2.37264780061765
STL_component/conn_1357.stl,6464,7.11029739160023E-06,0.001790046952391,2.3857762693219E-06,2.38327739351258E-06,0.998952594238842,2.3857762693219,2.38327739351258
STL_component/conn_1358.stl,6456,7.15056825353256E-06,0.001796571876306,2.39027192984346E-06,2.38807086357254E-06,0.999079156541378,2.39027192984346,2.38807086357253
STL_component/conn_1359.stl,6454,6.92154202212312E-06,0.001786253502029,2.36447510544994E-06,2.32493607909308E-06,0.983277884268804,2.36447510544994,2.32493607909308
STL_component/conn_1360.stl,6450,6.75811991589128E-06,0.001770523567453,2.3457177658916E-06,2.29021066088778E-06,0.976336835653917,2.3457177658916,2.29021066088778
STL_component/conn_1361.stl,6448,7.10814112328991E-06,0.001794143346067,2.38553507482155E-06,2.37711478479282E-06,0.996470271966401,2.38553507482155,2.37711478479282
STL_component/conn_1362.stl,6416,7.06457672838191E-06,0.001782815681691,2.38065159324636E-06,2.37755707477801E-06,0.998700138030643,2.38065159324636,2.37755707477801
STL_component/conn_1363.stl,6412,7.04437531866977E-06,0.00178717907631,2.37838024075117E-06,2.36497016288239E-06,0.994361676220224,2.37838024075117,2.36497016288239
STL_component/conn_1364.stl,6410,7.03691613021651E-06,0.001777603475827,2.37754046664608E-06,2.37519206929142E-06,0.999012257672325,2.37754046664608,2.37519206929142
STL_component/conn_1365.stl,6402,6.9927769456079E-06,0.001777474184794,2.3725589813013E-06,2.36046531829146E-06,0.994902692365013,2.3725589813013,2.36046531829146
STL_component/conn_1366.stl,6400,6.44386957503893E-06,0.001774077406362,2.30878082289769E-06,2.17934219282503E-06,0.943936371617035,2.30878082289769,2.17934219282503
STL_component/conn_1367.stl,6380,7.01149933533756E-06,0.001774066958295,2.37467451613181E-06,2.37133078970407E-06,0.99859192221712,2.37467451613181,2.37133078970407
STL_component/conn_1368.stl,6378,6.87609424216434E-06,0.001784506275204,2.3592885827075E-06,2.3119316545003E-06,0.979927454168049,2.3592885827075,2.3119316545003
STL_component/conn_1369.stl,6376,6.99681006106767E-06,0.001770739439827,2.37301502164852E-06,2.3708095850913E-06,0.999070618374891,2.37301502164852,2.3708095850913
STL_component/conn_1370.stl,6376,7.06229179710127E-06,0.001782271897763,2.38039490356472E-06,2.37751326471585E-06,0.998789428239597,2.38039490356472,2.37751326471585
STL_component/conn_1371.stl,6368,7.03507042798723E-06,0.001777977301735,2.37733258128953E-06,2.37406982230447E-06,0.998627554675883,2.37733258128953,2.37406982230447
STL_component/conn_1372.stl,6360,6.97560458974375E-06,0.001767191897852,2.37061526977362E-06,2.36836913915992E-06,0.999052511538949,2.37061526977362,2.36836913915992
STL_component/conn_1373.stl,6358,1.13688688002027E-05,0.002556598609359,2.78979876346404E-06,2.66812367618092E-06,0.956385711802368,2.78979876346404,2.66812367618092
STL_component/conn_1374.stl,6356,6.96652819343275E-06,0.001765607782897,2.3695866381388E-06,2.36740965720152E-06,0.999081282405025,2.3695866381388,2.36740965720152
STL_component/conn_1375.stl,6332,6.66181577576205E-06,0.001744718283877,2.334522149443E-06,2.29096554004936E-06,0.981342387604234,2.334522149443,2.29096554004936
STL_component/conn_1376.stl,6330,6.89402426395324E-06,0.00176492504384,2.36133748714678E-06,2.34367718493756E-06,0.99252105965143,2.36133748714678,2.34367718493756
STL_component/conn_1377.stl,6328,6.86674271014044E-06,0.001756820496404,2.35821854830305E-06,2.34517165215073E-06,0.99446747793511,2.35821854830305,2.34517165215073
STL_component/conn_1378.stl,6316,6.45461659010687E-06,0.001736286422572,2.31006362979726E-06,2.23049025996891E-06,0.96555360259261,2.31006362979726,2.23049025996891
STL_component/conn_1379.stl,6314,6.79356414575039E-06,0.001753170518014,2.34981147001788E-06,2.32500971557916E-06,0.989445215177826,2.34981147001788,2.32500971557916
STL_component/conn_1380.stl,6302,6.89117699690596E-06,0.001752906205348,2.36101236092329E-06,2.35877206979446E-06,0.999051131130908,2.36101236092328,2.35877206979446
STL_component/conn_1381.stl,6300,6.90777583589192E-06,0.001756291663877,2.36290650470848E-06,2.3598959027029E-06,0.998725890339047,2.36290650470848,2.3598959027029
STL_component/conn_1382.stl,6294,6.80884804069435E-06,0.001750680168732,2.35157232149665E-06,2.33355520750357E-06,0.992338269238677,2.35157232149665,2.33355520750357
STL_component/conn_1383.stl,6280,6.69706595592105E-06,0.001744550613172,2.33863252053498E-06,2.30330925523961E-06,0.984895760669877,2.33863252053498,2.30330925523961
STL_component/conn_1384.stl,6278,6.75548430036547E-06,0.001763769233826,2.34541278886091E-06,2.29808441063823E-06,0.979820874838126,2.34541278886091,2.29808441063823
STL_component/conn_1385.stl,6272,6.82918761304613E-06,0.001753240264859,2.35391155360779E-06,2.33710841004223E-06,0.992861607930933,2.35391155360779,2.33710841004223
STL_component/conn_1386.stl,6268,6.68196056106146E-06,0.001747189683074,2.33687291611797E-06,2.29464286303693E-06,0.981928819154105,2.33687291611797,2.29464286303693
STL_component/conn_1387.stl,6266,1.35703166956392E-05,0.002830492053684,2.95935537220864E-06,2.87659879023018E-06,0.972035605201177,2.95935537220864,2.87659879023018
STL_component/conn_1388.stl,6264,6.62196564157392E-06,0.001730593247739,2.32985789858899E-06,2.29584819548781E-06,0.985402670642799,2.32985789858899,2.29584819548781
STL_component/conn_1389.stl,6262,3.98919612040207E-06,0.00170602559662,1.96771526707719E-06,1.40297875775304E-06,0.712998867888547,1.96771526707719,1.40297875775304
STL_component/conn_1390.stl,6256,6.83373470379071E-06,0.001745933138809,2.35443387414125E-06,2.34845237262102E-06,0.997459473555011,2.35443387414125,2.34845237262102
STL_component/conn_1391.stl,6254,4.1601752466934E-06,0.001760494643,1.99543537801181E-06,1.41784308060257E-06,0.710543220906141,1.9954353780118,1.41784308060257
STL_component/conn_1392.stl,6246,6.80500979480804E-06,0.001741381899657,2.35113036669122E-06,2.34469295775356E-06,0.997261994048114,2.35113036669122,2.34469295775356
STL_component/conn_1393.stl,6240,6.78866073772218E-06,0.001735780931279,2.34924599081826E-06,2.34660743716776E-06,0.998876850844562,2.34924599081826,2.34660743716776
STL_component/conn_1394.stl,6236,6.34381051182283E-06,0.00175072572839,2.29676834182412E-06,2.1741191354939E-06,0.946599226357841,2.29676834182412,2.1741191354939
STL_component/conn_1395.stl,6232,6.30607725572856E-06,0.001732046854159,2.29220552446186E-06,2.18449422678789E-06,0.953009755659121,2.29220552446186,2.18449422678789
STL_component/conn_1397.stl,6218,6.62367008682372E-06,0.001727021730957,2.3300577775363E-06,2.30118821370774E-06,0.987609936497332,2.3300577775363,2.30118821370774
STL_component/conn_1398.stl,6210,3.88529119479027E-06,0.001746128262956,1.95048066941173E-06,1.33505353892397E-06,0.684474119564906,1.95048066941173,1.33505353892397
STL_component/conn_1399.stl,6196,6.68066521294131E-06,0.001717703414642,2.33672189958429E-06,2.33358046191042E-06,0.998655621931549,2.33672189958429,2.33358046191042
STL_component/conn_1400.stl,6188,3.8663194318215E-06,0.001751020996748,1.94730077470042E-06,1.32482229704928E-06,0.680337785647466,1.94730077470042,1.32482229704928
STL_component/conn_1401.stl,6162,6.59886850249365E-06,0.001710200252686,2.32714592743882E-06,2.3151213404845E-06,0.994832903767424,2.32714592743882,2.3151213404845
STL_component/conn_1402.stl,6162,5.56756031543961E-06,0.001733329855708,2.19898416889789E-06,1.92723628354033E-06,0.876421172466304,2.19898416889789,1.92723628354033
STL_component/conn_1403.stl,6160,6.60603315931001E-06,0.001712003174246,2.32798784810584E-06,2.31519424450329E-06,0.994504437120252,2.32798784810584,2.31519424450329
STL_component/conn_1404.stl,6156,6.63658017373668E-06,0.001721053232756,2.33157062089646E-06,2.31366934412923E-06,0.992322224080715,2.33157062089646,2.31366934412923
STL_component/conn_1405.stl,6144,6.29011089490655E-06,0.00175194558509,2.29026934395067E-06,2.15421447393286E-06,0.940594380142591,2.29026934395067,2.15421447393286
STL_component/conn_1406.stl,6140,6.13252655353087E-06,0.001697854526026,2.27098154526121E-06,2.16715618194374E-06,0.954281723013505,2.27098154526121,2.16715618194374
STL_component/conn_1407.stl,6124,0.000386066758572,0.027355551409403,9.03416314304819E-06,8.46775309612665E-06,0.937303540133943,9.03416314304819,8.46775309612665
STL_component/conn_1408.stl,6116,6.42615335394675E-06,0.001691531230668,2.30666302637077E-06,2.27940929641937E-06,0.988184780507675,2.30666302637077,2.27940929641937
STL_component/conn_1409.stl,6112,6.4240831417703E-06,0.001690711367596,2.30641529938672E-06,2.27977995471977E-06,0.988451626784633,2.30641529938672,2.27977995471977
STL_component/conn_1410.stl,6110,6.21501502402957E-06,0.0016911054187,2.28111853586355E-06,2.20507188563357E-06,0.966662560917208,2.28111853586355,2.20507188563357
STL_component/conn_1411.stl,6110,5.04553963424032E-06,0.00167846286691,2.12799041068352E-06,1.80362868921645E-06,0.847573692137606,2.12799041068352,1.80362868921645
STL_component/conn_1412.stl,6100,6.51266910521774E-06,0.001701685237232,2.31696850447815E-06,2.2963127243711E-06,0.991084997458049,2.31696850447815,2.2963127243711
STL_component/conn_1413.stl,6098,6.25636510695539E-06,0.001675596030677,2.2861663124635E-06,2.24028882585505E-06,0.979932568178291,2.2861663124635,2.24028882585505
STL_component/conn_1414.stl,6094,6.50895804888611E-06,0.001693905566004,2.31652833500741E-06,2.30554459924535E-06,0.995258535975547,2.31652833500741,2.30554459924535
STL_component/conn_1415.stl,6080,0.000277878607588,0.026897935992982,8.09627958863115E-06,6.19851146186639E-06,0.765599976385497,8.09627958863115,6.19851146186639
STL_component/conn_1416.stl,6064,1.2127678612724E-05,0.002683731801173,2.85053483317894E-06,2.71137643651781E-06,0.951181653687796,2.85053483317894,2.71137643651781
STL_component/conn_1417.stl,6060,3.34991137835097E-06,0.001675376500395,1.85642852039393E-06,1.19969859105507E-06,0.646240120681028,1.85642852039393,1.19969859105507
STL_component/conn_1418.stl,6060,6.44054110700873E-06,0.001684178817985,2.3083832343276E-06,2.29448596724947E-06,0.993979653433857,2.3083832343276,2.29448596724947
STL_component/conn_1419.stl,6060,6.36980290874824E-06,0.001688947207299,2.29990090520639E-06,2.26287815790302E-06,0.983902459788783,2.29990090520639,2.26287815790302
STL_component/conn_1420.stl,6040,6.26703850562763E-06,0.001710428063831,2.28746564527753E-06,2.19841055165691E-06,0.961068226836776,2.28746564527753,2.19841055165691
STL_component/conn_1421.stl,6040,6.43687367207736E-06,0.00167561089246,2.3079449971993E-06,2.30490516660273E-06,0.998682884297387,2.3079449971993,2.30490516660273
STL_component/conn_1422.stl,6032,4.88396141519418E-06,0.001657006216877,2.10502795314436E-06,1.76847667755875E-06,0.840120281973978,2.10502795314436,1.76847667755875
STL_component/conn_1423.stl,6032,6.3370245979555E-06,0.001674525421859,2.29594910588286E-06,2.27062229640709E-06,0.988968915116247,2.29594910588286,2.27062229640709
STL_component/conn_1424.stl,6028,6.36572491316487E-06,0.001683545106849,2.29940999582876E-06,2.2686858417757E-06,0.986638244545865,2.29940999582876,2.2686858417757
STL_component/conn_1425.stl,6026,6.36607288117836E-06,0.001676873525498,2.29945189242136E-06,2.27783650384278E-06,0.990599764817945,2.29945189242136,2.27783650384278
STL_component/conn_1426.stl,6024,6.30227377403078E-06,0.001676965548308,2.29174458734744E-06,2.25488488313486E-06,0.983916312308066,2.29174458734744,2.25488488313486
STL_component/conn_1427.stl,6022,6.40112629123293E-06,0.001691820514899,2.30366464861162E-06,2.27014375397238E-06,0.985448882649025,2.30366464861162,2.27014375397238
STL_component/conn_1428.stl,6004,6.25898959471756E-06,0.001672587186605,2.28648594303804E-06,2.2452603887596E-06,0.98196990696402,2.28648594303804,2.2452603887596
STL_component/conn_1429.stl,5996,0.000398765719495,0.02698745258178,9.13215059592364E-06,8.8655804386093E-06,0.970809706375918,9.13215059592364,8.8655804386093
STL_component/conn_1430.stl,5988,6.41930745351164E-06,0.001671964758744,2.30584362501641E-06,2.30362778399773E-06,0.999039032398103,2.30584362501641,2.30362778399773
STL_component/conn_1431.stl,5984,6.30097610950857E-06,0.001669867508991,2.29158728328604E-06,2.26400336873967E-06,0.987962965780288,2.29158728328604,2.26400336873967
STL_component/conn_1432.stl,5984,6.26576981172184E-06,0.001657982746015,2.28731127733187E-06,2.26749156230351E-06,0.991334928820232,2.28731127733187,2.26749156230351
STL_component/conn_1433.stl,5978,6.30492196367856E-06,0.001665023820498,2.2920655362967E-06,2.2720114461037E-06,0.991250647123554,2.2920655362967,2.2720114461037
STL_component/conn_1434.stl,5972,5.96524789420639E-06,0.001660456084946,2.25014216514574E-06,2.15552146724791E-06,0.957949013460801,2.25014216514574,2.15552146724791
STL_component/conn_1435.stl,5968,6.40176370248163E-06,0.001669241026572,2.30374111083387E-06,2.30108064703973E-06,0.998845155047315,2.30374111083387,2.30108064703973
STL_component/conn_1436.stl,5968,6.11803494467755E-06,0.001691766979578,2.26919130252211E-06,2.16981476238615E-06,0.956206186747891,2.26919130252211,2.16981476238615
STL_component/conn_1437.stl,5944,4.13255630163353E-06,0.001653245625873,1.99100974455023E-06,1.49979757525191E-06,0.753284899462267,1.99100974455023,1.49979757525191
STL_component/conn_1438.stl,5936,6.25855238059961E-06,0.001650526761151,2.28643270189862E-06,2.27511090201422E-06,0.995048268914716,2.28643270189862,2.27511090201422
STL_component/conn_1439.stl,5934,6.14437967832505E-06,0.00163746162055,2.2724437432231E-06,2.25142852860066E-06,0.990752151869499,2.2724437432231,2.25142852860066
STL_component/conn_1440.stl,5932,6.21704612236459E-06,0.001640856478088,2.28136700248934E-06,2.2733418328982E-06,0.99648229785809,2.28136700248934,2.2733418328982
STL_component/conn_1441.stl,5932,6.46922800623721E-06,0.001692817571002,2.31180542515685E-06,2.29294453828523E-06,0.991841490349326,2.31180542515685,2.29294453828523
STL_component/conn_1442.stl,5924,6.19348597115243E-06,0.001649778685295,2.2784815276152E-06,2.25247884204914E-06,0.988587712803065,2.2784815276152,2.25247884204914
STL_component/conn_1443.stl,5924,6.28738775753919E-06,0.00164937504866,2.28993879237216E-06,2.28718911298488E-06,0.998799234548781,2.28993879237216,2.28718911298488
STL_component/conn_1444.stl,5916,0.000261829790576,0.026283447290177,7.93731248956387E-06,5.97706505585986E-06,0.753033859221067,7.93731248956387,5.97706505585986
STL_component/conn_1445.stl,5916,5.67842105410114E-06,0.001684782275662,2.21348367510228E-06,2.02225099449215E-06,0.913605560880726,2.21348367510228,2.02225099449215
STL_component/conn_1446.stl,5908,6.19809195325297E-06,0.001638632283209,2.27904620931988E-06,2.26948730966533E-06,0.995805745572223,2.27904620931988,2.26948730966533
STL_component/conn_1447.stl,5908,6.10476727578448E-06,0.001643876872235,2.26754978043166E-06,2.22818413430819E-06,0.982639566962022,2.26754978043166,2.22818413430819
STL_component/conn_1448.stl,5906,8.1640957807568E-06,0.002040801501405,2.49825341433144E-06,2.40026159578997E-06,0.96077586926157,2.49825341433144,2.40026159578997
STL_component/conn_1449.stl,5900,5.08660346023786E-06,0.001626453982469,2.13374780167438E-06,1.87645153754078E-06,0.879415803530437,2.13374780167438,1.87645153754078
STL_component/conn_1450.stl,5900,4.36021553506623E-06,0.00159960228159,2.02691924035891E-06,1.63548736529658E-06,0.806883339371222,2.02691924035891,1.63548736529658
STL_component/conn_1451.stl,5898,6.18187998850582E-06,0.001639422180665,2.27705742104911E-06,2.26246054057862E-06,0.993589586131839,2.27705742104911,2.26246054057862
STL_component/conn_1452.stl,5898,6.17975107334332E-06,0.001630288504154,2.2767960001079E-06,2.27435244409702E-06,0.998926756718315,2.2767960001079,2.27435244409702
STL_component/conn_1453.stl,5896,5.9086644830157E-06,0.001653981804104,2.24300496962995E-06,2.14343270343847E-06,0.95560764798131,2.24300496962995,2.14343270343847
STL_component/conn_1454.stl,5892,5.94278661597804E-06,0.001643730126847,2.24731441804663E-06,2.1692563221593E-06,0.965266054780544,2.24731441804663,2.1692563221593
STL_component/conn_1455.stl,5860,7.16147228528654E-06,0.001845422151695,2.39148630251174E-06,2.3284013184867E-06,0.973621013861219,2.39148630251174,2.3284013184867
STL_component/conn_1456.stl,5856,6.17938328392962E-06,0.001631736058395,2.27675083118611E-06,2.27219957007341E-06,0.998000984099642,2.27675083118611,2.27219957007341
STL_component/conn_1457.stl,5856,0.000261873739725,0.026455965908458,7.93775656764439E-06,5.93908551207988E-06,0.748207060958329,7.93775656764439,5.93908551207988
STL_component/conn_1458.stl,5852,0.000396145303499,0.026282956617798,9.11210319983242E-06,9.04339589932663E-06,0.992459775860852,9.11210319983242,9.04339589932663
STL_component/conn_1459.stl,5848,5.98546697239549E-06,0.001622498643064,2.25268156755404E-06,2.21342569301372E-06,0.982573713433034,2.25268156755404,2.21342569301372
STL_component/conn_1460.stl,5846,3.83776919256824E-06,0.001668540404375,1.94249574719438E-06,1.38004540345737E-06,0.710449639568384,1.94249574719438,1.38004540345737
STL_component/conn_1461.stl,5844,6.03124213221772E-06,0.001613390813399,2.25840961411115E-06,2.2429440215467E-06,0.993151998438274,2.25840961411115,2.2429440215467
STL_component/conn_1462.stl,5842,5.94303859534987E-06,0.00161547171601,2.2473461802994E-06,2.20729531930024E-06,0.982178597427378,2.2473461802994,2.20729531930024
STL_component/conn_1463.stl,5828,5.48729403139654E-06,0.001638719296192,2.18836555289362E-06,2.00911554925166E-06,0.91808955162681,2.18836555289362,2.00911554925166
STL_component/conn_1464.stl,5828,6.10379176142964E-06,0.001618573096483,2.26742899257873E-06,2.26265657375404E-06,0.997895228983878,2.26742899257873,2.26265657375404
STL_component/conn_1465.stl,5826,6.12402488684855E-06,0.00162039317702,2.26993162144786E-06,2.2676070130502E-06,0.998975912588862,2.26993162144786,2.26760701305019
STL_component/conn_1466.stl,5822,6.09876890208584E-06,0.001619564402934,2.26680686004194E-06,2.259410823443E-06,0.996737244478426,2.26680686004194,2.259410823443
STL_component/conn_1467.stl,5820,4.17879567342566E-06,0.00162213574508,1.99840805412042E-06,1.54566435741324E-06,0.773447822243466,1.99840805412042,1.54566435741324
STL_component/conn_1468.stl,5816,4.25844820946148E-06,0.001594230582333,2.01102552300071E-06,1.6026972220905E-06,0.7969551871719,2.01102552300071,1.6026972220905
STL_component/conn_1469.stl,5816,5.77185766675241E-06,0.001608970671315,2.22555840998217E-06,2.15237894748011E-06,0.96711860620066,2.22555840998217,2.15237894748011
STL_component/conn_1470.stl,5802,6.09698452643187E-06,0.001616344070824,2.26658576462738E-06,2.26324999849474E-06,0.998528285942366,2.26658576462738,2.26324999849474
STL_component/conn_1471.stl,5800,6.01974049077985E-06,0.001623632558372,2.25697309703643E-06,2.22454537256276E-06,0.985632206021309,2.25697309703643,2.22454537256276
STL_component/conn_1472.stl,5800,4.22497316259551E-06,0.001641402403155,2.00574219441464E-06,1.54440123438629E-06,0.76998990133775,2.00574219441464,1.54440123438629
STL_component/conn_1473.stl,5782,4.67812343685745E-05,0.006353385095681,4.4705163222427E-06,4.41791898309828E-06,0.988234616461922,4.4705163222427,4.41791898309828
STL_component/conn_1474.stl,5780,6.00077667573942E-06,0.001605088461055,2.25460057815541E-06,2.24315736658903E-06,0.994924506062292,2.25460057815541,2.24315736658903
STL_component/conn_1475.stl,5778,6.05910080748608E-06,0.001610612257636,2.2618815178583E-06,2.25719161595521E-06,0.997926548377508,2.2618815178583,2.25719161595521
STL_component/conn_1476.stl,5770,5.978434506522E-06,0.001604473552823,2.25179897895979E-06,2.23566209464907E-06,0.992833781140548,2.25179897895979,2.23566209464907
STL_component/conn_1477.stl,5768,6.02933113799343E-06,0.001604030641386,2.25817106382392E-06,2.25531769123169E-06,0.998736423188688,2.25817106382392,2.25531769123169
STL_component/conn_1478.stl,5766,5.99292296812914E-06,0.001609004399772,2.2536165553001E-06,2.23476938993273E-06,0.991636924514491,2.2536165553001,2.23476938993273
STL_component/conn_1479.stl,5764,4.14849136233614E-06,0.001583303481119,1.99356556122185E-06,1.57208952489757E-06,0.788581803115641,1.99356556122185,1.57208952489757
STL_component/conn_1482.stl,5748,5.82735120873887E-06,0.001591394958151,2.23266821856613E-06,2.19707289339839E-06,0.984057046688914,2.23266821856613,2.19707289339839
STL_component/conn_1483.stl,5740,0.000385499434741,0.025705908389852,9.02973574932628E-06,8.99791819595981E-06,0.996476358306627,9.02973574932628,8.99791819595981
STL_component/conn_1484.stl,5732,4.4625824728533E-06,0.001579953322798,2.04265902732193E-06,1.69470163774889E-06,0.82965468787552,2.04265902732193,1.69470163774889
STL_component/conn_1485.stl,5732,5.64882652965652E-06,0.001573519858303,2.20963159903858E-06,2.15395814670492E-06,0.974804192536944,2.20963159903858,2.15395814670491
STL_component/conn_1486.stl,5732,5.92418916648636E-06,0.001601013923058,2.2449677080881E-06,2.2201640152533E-06,0.98895142556152,2.2449677080881,2.2201640152533
STL_component/conn_1487.stl,5718,5.89000563809228E-06,0.00160284246519,2.2406414341898E-06,2.20483513483365E-06,0.984019620984518,2.2406414341898,2.20483513483365
STL_component/conn_1488.stl,5716,5.9105486468982E-06,0.001595087816188,2.24324336189981E-06,2.22328147212198E-06,0.991101326714313,2.24324336189981,2.22328147212198
STL_component/conn_1489.stl,5714,5.93905803613429E-06,0.001591652169632,2.24684432184322E-06,2.23882760924155E-06,0.996432012434626,2.24684432184322,2.23882760924155
STL_component/conn_1490.stl,5712,4.67537574289975E-06,0.001618167192755,2.07462352862539E-06,1.73358195512817E-06,0.835612790083807,2.07462352862539,1.73358195512817
STL_component/conn_1491.stl,5712,5.92396494394302E-06,0.001585321575934,2.24493938473414E-06,2.24205550490396E-06,0.998715386326333,2.24493938473414,2.24205550490396
STL_component/conn_1492.stl,5710,5.99023849443166E-06,0.001596994213912,2.25328000957012E-06,2.25056738800276E-06,0.998796145372153,2.25328000957012,2.25056738800276
STL_component/conn_1493.stl,5696,5.85935749376165E-06,0.00160924558116,2.23674834474364E-06,2.18463517154583E-06,0.976701369503515,2.23674834474364,2.18463517154583
STL_component/conn_1494.stl,5694,5.81495306305234E-06,0.001588395017284,2.23108370219302E-06,2.19653914792418E-06,0.984516692836361,2.23108370219302,2.19653914792418
STL_component/conn_1495.stl,5692,5.89804778133302E-06,0.001580143247355,2.24166075207938E-06,2.23956193511086E-06,0.999063722302058,2.24166075207938,2.23956193511086
STL_component/conn_1496.stl,5688,4.23557134532952E-06,0.001594596342661,2.00741790310334E-06,1.59372170825186E-06,0.79391625719192,2.00741790310334,1.59372170825185
STL_component/conn_1497.stl,5680,5.85513288588278E-06,0.001579161781869,2.2362106488951E-06,2.22464840009696E-06,0.994829535042304,2.2362106488951,2.22464840009696
STL_component/conn_1498.stl,5674,5.90545961342587E-06,0.001582274233868,2.24259935972599E-06,2.23935629628141E-06,0.998553881935929,2.24259935972599,2.23935629628141
STL_component/conn_1499.stl,5672,0.000338158738794,0.02538751973705,8.6438521718173E-06,7.991928529372E-06,0.924579501189197,8.6438521718173,7.991928529372
STL_component/conn_1500.stl,5672,5.73074815050669E-06,0.001577564701216,2.22026203851778E-06,2.17959294325806E-06,0.981682749804224,2.22026203851778,2.17959294325806
STL_component/conn_1501.stl,5668,5.78963835822085E-06,0.00157216180599,2.22784140702262E-06,2.20955820304116E-06,0.99179330991702,2.22784140702262,2.20955820304116
STL_component/conn_1502.stl,5668,5.77742673004127E-06,0.001579014607733,2.22627396767732E-06,2.19532866956909E-06,0.986099959592794,2.22627396767732,2.19532866956909
STL_component/conn_1503.stl,5666,5.77738518248154E-06,0.001569409680472,2.22626863101813E-06,2.20874839286455E-06,0.99213022278198,2.22626863101813,2.20874839286455
STL_component/conn_1504.stl,5658,3.84767039517438E-06,0.001557512674574,1.9441648181783E-06,1.48223656525712E-06,0.762402730158438,1.9441648181783,1.48223656525712
STL_component/conn_1505.stl,5652,5.83851858418285E-06,0.00157001931745,2.2340935164577E-06,2.23125353400092E-06,0.998728798756248,2.2340935164577,2.23125353400092
STL_component/conn_1506.stl,5652,5.06204153047984E-06,0.001568860566118,2.13030781481236E-06,1.93594318314872E-06,0.908762184360313,2.13030781481236,1.93594318314872
STL_component/conn_1507.stl,5650,3.76673849408615E-06,0.001554403462489,1.93043692471449E-06,1.45396169719847E-06,0.753177520893884,1.93043692471449,1.45396169719847
STL_component/conn_1508.stl,5648,5.35951871699918E-06,0.001583344187823,2.1712461258462E-06,2.03096159061983E-06,0.935389851221173,2.1712461258462,2.03096159061983
STL_component/conn_1509.stl,5636,5.79925909594538E-06,0.00156331858594,2.22907473775187E-06,2.22574943383977E-06,0.998508213360555,2.22907473775187,2.22574943383977
STL_component/conn_1510.stl,5636,5.75595422312927E-06,0.001568950146888,2.22351247132783E-06,2.20119966254386E-06,0.989965062453354,2.22351247132783,2.20119966254386
STL_component/conn_1511.stl,5632,3.13330227947077E-06,0.001544398641221,1.81552078003747E-06,1.21729022384836E-06,0.670490934189826,1.81552078003747,1.21729022384836
STL_component/conn_1512.stl,5630,5.79186253517544E-06,0.001565577563284,2.22812665679803E-06,2.21970319619082E-06,0.996219487531596,2.22812665679803,2.21970319619082
STL_component/conn_1513.stl,5620,0.000288941082149,0.025156635012827,8.20232344349861E-06,6.89140853698568E-06,0.840177613630684,8.20232344349861,6.89140853698568
STL_component/conn_1514.stl,5616,4.03581520616332E-06,0.001576569382797,1.97535072753039E-06,1.53592296674022E-06,0.777544435696462,1.97535072753039,1.53592296674022
STL_component/conn_1515.stl,5614,5.69988844026999E-06,0.001554076421194,2.21626954070797E-06,2.20062090739076E-06,0.99293920119833,2.21626954070797,2.20062090739076
STL_component/conn_1516.stl,5608,5.75598565907925E-06,0.001554797761609,2.22351651919993E-06,2.22124798525113E-06,0.998979753948661,2.22351651919993,2.22124798525113
STL_component/conn_1517.stl,5598,5.76562783353235E-06,0.001556492134782,2.22475740564715E-06,2.22254685572482E-06,0.999006386082043,2.22475740564715,2.22254685572482
STL_component/conn_1518.stl,5594,5.79623598414886E-06,0.001562270503056,2.22868733691812E-06,2.22608158042169E-06,0.998830811099762,2.22868733691812,2.22608158042169
STL_component/conn_1519.stl,5592,5.70083385442237E-06,0.00155468588774,2.21639206806246E-06,2.20012308571573E-06,0.992659700158125,2.21639206806246,2.20012308571573
STL_component/conn_1520.stl,5588,5.69461618597409E-06,0.001549887452301,2.21558599860721E-06,2.20452762973989E-06,0.995008828872243,2.21558599860721,2.20452762973989
STL_component/conn_1521.stl,5588,4.12528771864044E-06,0.001549832448071,1.98984175784169E-06,1.59705820733431E-06,0.802605634865448,1.98984175784169,1.59705820733431
STL_component/conn_1522.stl,5586,5.48439363879825E-06,0.001587163590454,2.18797992032543E-06,2.07328104240163E-06,0.947577728269672,2.18797992032543,2.07328104240163
STL_component/conn_1523.stl,5584,2.9072363029536E-06,0.001590013521963,1.77076353581979E-06,1.09706097317846E-06,0.619541204111458,1.77076353581979,1.09706097317846
STL_component/conn_1524.stl,5580,4.24469760926914E-06,0.001548952329338,2.00885864405932E-06,1.64422010756821E-06,0.81848472137677,2.00885864405932,1.64422010756821
STL_component/conn_1525.stl,5580,5.68662788058351E-06,0.001549218555535,2.214549519045E-06,2.20238565834297E-06,0.994507297941445,2.214549519045,2.20238565834297
STL_component/conn_1526.stl,5576,5.69832850360545E-06,0.001554659100074,2.21606734051932E-06,2.19919408827413E-06,0.992385947874111,2.21606734051932,2.19919408827413
STL_component/conn_1527.stl,5576,5.49472258728145E-06,0.0015399157919,2.18935262505202E-06,2.14091807468306E-06,0.977877227352625,2.18935262505202,2.14091807468306
STL_component/conn_1528.stl,5568,5.63535095329919E-06,0.001554095743217,2.20787313539626E-06,2.17567713362406E-06,0.985417639602547,2.20787313539626,2.17567713362406
STL_component/conn_1529.stl,5556,0.000304446192738,0.024494873955607,8.34649187618749E-06,7.45738540945805E-06,0.893475428968421,8.34649187618749,7.45738540945805
STL_component/conn_1530.stl,5544,3.28306009239928E-06,0.001513076373906,1.8439964044735E-06,1.30187483554101E-06,0.706007252716268,1.8439964044735,1.30187483554101
STL_component/conn_1531.stl,5526,4.21551048253773E-06,0.001521361601859,2.00424365361838E-06,1.66252801860652E-06,0.829503945593173,2.00424365361838,1.66252801860652
STL_component/conn_1532.stl,5524,5.58361358810095E-06,0.001529470782356,2.20109562743694E-06,2.19041003692725E-06,0.99514533109035,2.20109562743694,2.19041003692725
STL_component/conn_1533.stl,5522,5.66120842035687E-06,0.001537893482602,2.21124488107991E-06,2.20868681130388E-06,0.998843154008895,2.21124488107991,2.20868681130388
STL_component/conn_1534.stl,5512,5.56407225389254E-06,0.001583011331063,2.19852485374427E-06,2.10891942895581E-06,0.959242932989429,2.19852485374427,2.10891942895581
STL_component/conn_1535.stl,5508,5.59756853663684E-06,0.001526516223125,2.20292781143203E-06,2.20013457512244E-06,0.998732034570044,2.20292781143203,2.20013457512244
STL_component/conn_1536.stl,5504,5.44133384184369E-06,0.001508163363091,2.18223868274074E-06,2.1647524300126E-06,0.991987011839518,2.18223868274074,2.1647524300126
STL_component/conn_1537.stl,5500,5.62429936332548E-06,0.001530862460637,2.20642889072416E-06,2.20436499343661E-06,0.999064598321644,2.20642889072416,2.20436499343661
STL_component/conn_1538.stl,5500,5.58608244565641E-06,0.001527612471397,2.20141999269798E-06,2.19404432089236E-06,0.996649584436371,2.20141999269798,2.19404432089236
STL_component/conn_1539.stl,5498,5.53151885593965E-06,0.001526386575505,2.19422887037005E-06,2.17435829613857E-06,0.990944165169,2.19422887037005,2.17435829613857
STL_component/conn_1540.stl,5498,4.50339753262938E-06,0.001539242724841,2.04886756700173E-06,1.75543367915321E-06,0.856782403814453,2.04886756700173,1.75543367915321
STL_component/conn_1541.stl,5488,4.63720395711159E-06,0.001543028453945,2.06896205229686E-06,1.80315688097172E-06,0.871527285369949,2.06896205229686,1.80315688097172
STL_component/conn_1543.stl,5472,5.4365215152919E-06,0.001540712737383,2.18159516757365E-06,2.11714541590336E-06,0.970457510802989,2.18159516757365,2.11714541590336
STL_component/conn_1544.stl,5458,5.46291849215002E-06,0.001513961593243,2.18512037282312E-06,2.16501601488357E-06,0.99079942771593,2.18512037282312,2.16501601488357
STL_component/conn_1545.stl,5450,4.95790869619985E-06,0.001488713041299,2.11559874526849E-06,1.99819920642651E-06,0.944507653398576,2.11559874526849,1.99819920642651
STL_component/conn_1546.stl,5432,5.17295167713974E-06,0.001507009551267,2.14575401123079E-06,2.05955629390301E-06,0.95982870502554,2.14575401123079,2.05955629390301
STL_component/conn_1547.stl,5420,5.53084506011453E-06,0.001514847210077,2.19413977354599E-06,2.19065461783437E-06,0.99841160724871,2.19413977354599,2.19065461783437
STL_component/conn_1548.stl,5420,5.43479278654801E-06,0.001516651866422,2.18136390535442E-06,2.15004889660161E-06,0.985644298653726,2.18136390535442,2.15004889660161
STL_component/conn_1549.stl,5416,4.05296564559551E-06,0.001558856917127,1.97814489716758E-06,1.5599760059055E-06,0.788605530433669,1.97814489716758,1.5599760059055
STL_component/conn_1550.stl,5412,3.48846218101639E-06,0.001502174175896,1.88167724158279E-06,1.39336525830102E-06,0.740491104164591,1.88167724158279,1.39336525830102
STL_component/conn_1551.stl,5408,5.47527692770546E-06,0.001507768844129,2.18676688778981E-06,2.17882613068611E-06,0.996368722634297,2.18676688778981,2.17882613068611
STL_component/conn_1552.stl,5408,5.39158757295335E-06,0.00149677008443,2.17556809119298E-06,2.16128888292411E-06,0.993436561086422,2.17556809119298,2.16128888292411
STL_component/conn_1553.stl,5404,5.35479786818842E-06,0.001503819920552,2.17060843576864E-06,2.13647836220506E-06,0.984276264202626,2.17060843576864,2.13647836220506
STL_component/conn_1554.stl,5398,5.41625140980431E-06,0.001493419670765,2.17888042691875E-06,2.17604663277159E-06,0.998699426498056,2.17888042691875,2.17604663277159
STL_component/conn_1555.stl,5394,5.42931135928457E-06,0.001503792065695,2.18063029813341E-06,2.16624817345619E-06,0.993404602013678,2.18063029813341,2.16624817345619
STL_component/conn_1556.stl,5384,5.39715797667732E-06,0.001491073281302,2.17631707413805E-06,2.1717878166112E-06,0.997918842993667,2.17631707413805,2.1717878166112
STL_component/conn_1557.stl,5384,4.83867050430875E-06,0.001481259415039,2.09850081548165E-06,1.95995534145452E-06,0.933978832409781,2.09850081548165,1.95995534145452
STL_component/conn_1558.stl,5384,5.37117218487309E-06,0.001488674025706,2.17281866942508E-06,2.16481463052015E-06,0.996316287678505,2.17281866942508,2.16481463052015
STL_component/conn_1559.stl,5378,5.40526339719272E-06,0.001491735941623,2.17740598932667E-06,2.17408319248941E-06,0.998473965418692,2.17740598932667,2.17408319248941
STL_component/conn_1560.stl,5368,3.07774819712591E-06,0.001470894622877,1.80472688372855E-06,1.25545969748901E-06,0.695650798360829,1.80472688372855,1.25545969748901
STL_component/conn_1561.stl,5368,5.37863314982634E-06,0.001491190569997,2.1738242738456E-06,2.16416328994251E-06,0.995555765928586,2.1738242738456,2.16416328994251
STL_component/conn_1562.stl,5364,5.3276657777412E-06,0.001487912399371,2.16693615937494E-06,2.1483788077824E-06,0.991436133680148,2.16693615937494,2.1483788077824
STL_component/conn_1563.stl,5364,5.36087548789154E-06,0.001493151681883,2.17142932855209E-06,2.154185225628E-06,0.992058639580231,2.17142932855209,2.154185225628
STL_component/conn_1564.stl,5360,5.34293416221161E-06,0.001480063121615,2.16900423569451E-06,2.16596201236993E-06,0.998597410150467,2.16900423569451,2.16596201236993
STL_component/conn_1565.stl,5360,5.37670293989593E-06,0.001488642829614,2.17356420534181E-06,2.16708917663869E-06,0.99702100877112,2.17356420534181,2.16708917663869
STL_component/conn_1566.stl,5350,5.33768889615085E-06,0.001481442122539,2.16829421825211E-06,2.1618214366698E-06,0.997014804758589,2.16829421825211,2.1618214366698
STL_component/conn_1567.stl,5346,3.97523214724424E-06,0.001482692093556,1.96541662130315E-06,1.60865448646618E-06,0.818480147684708,1.96541662130315,1.60865448646618
STL_component/conn_1568.stl,5340,5.35682595241752E-06,0.001487490358294,2.17088243435203E-06,2.16075052421649E-06,0.995332814907335,2.17088243435203,2.16075052421649
STL_component/conn_1569.stl,5336,5.42853798540788E-06,0.0014953099657,2.18052675384227E-06,2.17822583006686E-06,0.998944785349984,2.18052675384227,2.17822583006686
STL_component/conn_1570.stl,5332,5.18529251837526E-06,0.001474184576715,2.14745899395985E-06,2.11043824509255E-06,0.982760672510425,2.14745899395985,2.11043824509255
STL_component/conn_1571.stl,5320,5.31438807502564E-06,0.001477276100633,2.16513450298657E-06,2.15845422778339E-06,0.996914614221906,2.16513450298657,2.15845422778339
STL_component/conn_1572.stl,5316,5.34627945616004E-06,0.001483110831125,2.16945682364802E-06,2.16286443762455E-06,0.996961273461811,2.16945682364802,2.16286443762455
STL_component/conn_1573.stl,5316,5.32293624376096E-06,0.001475859003072,2.16629475074878E-06,2.16400194029914E-06,0.998941598114085,2.16629475074878,2.16400194029914
STL_component/conn_1574.stl,5314,5.3412931658136E-06,0.001479419168768,2.16878215468753E-06,2.1662392695357E-06,0.998827505498267,2.16878215468752,2.1662392695357
STL_component/conn_1575.stl,5312,4.18616926821344E-06,0.001483070493685,1.99958277795782E-06,1.6935820459133E-06,0.846967709755413,1.99958277795782,1.6935820459133
STL_component/conn_1576.stl,5304,5.34462179066989E-06,0.001480071665207,2.16923258013533E-06,2.16663365010319E-06,0.99880191268749,2.16923258013533,2.16663365010319
STL_component/conn_1577.stl,5304,5.34473754384639E-06,0.001480594554856,2.16924824034846E-06,2.16591538567424E-06,0.998463590006794,2.16924824034846,2.16591538567424
STL_component/conn_1578.stl,5302,3.55381021937672E-06,0.001544051212825,1.89335421081103E-06,1.38096852870898E-06,0.729376743571628,1.89335421081103,1.38096852870898
STL_component/conn_1579.stl,5300,4.72779768140051E-06,0.001488142345866,2.08234852849089E-06,1.90618768205852E-06,0.915402804082929,2.08234852849089,1.90618768205852
STL_component/conn_1580.stl,5292,5.1904242066995E-06,0.001474350785006,2.1481671800982E-06,2.11228871425336E-06,0.983298103528794,2.1481671800982,2.11228871425336
STL_component/conn_1581.stl,5292,5.19820449292276E-06,0.001468260035386,2.14923998974814E-06,2.12423046366884E-06,0.988363548883047,2.14923998974814,2.12423046366884
STL_component/conn_1582.stl,5278,5.24473029902278E-06,0.001471741826837,2.15563311176954E-06,2.13817268900736E-06,0.991900095305246,2.15563311176954,2.13817268900736
STL_component/conn_1583.stl,5272,2.73579379786694E-06,0.001447738596381,1.73524810760067E-06,1.13382090028069E-06,0.653405639985642,1.73524810760067,1.13382090028069
STL_component/conn_1584.stl,5268,5.24313327239204E-06,0.001469631081347,2.15541429193999E-06,2.1405916106179E-06,0.993123047676952,2.15541429193999,2.1405916106179
STL_component/conn_1585.stl,5264,2.60089196022446E-06,0.001452354758596,1.70624436446195E-06,1.07448622101321E-06,0.629737594094291,1.70624436446195,1.07448622101321
STL_component/conn_1586.stl,5256,5.11038515158512E-06,0.001447012737027,2.13706797753606E-06,2.11900767179854E-06,0.99154902608276,2.13706797753606,2.11900767179854
STL_component/conn_1587.stl,5252,5.12348862220371E-06,0.001458817180489,2.13889296114708E-06,2.10725045909615E-06,0.985206131103467,2.13889296114708,2.10725045909615
STL_component/conn_1589.stl,5236,5.27674198259995E-06,0.001470356864438,2.16000991932286E-06,2.15324950434367E-06,0.996870192623324,2.16000991932286,2.15324950434367
STL_component/conn_1590.stl,5234,4.9909226443506E-06,0.001448055428003,2.12028417583523E-06,2.06798270888022E-06,0.975332803238787,2.12028417583523,2.06798270888021
STL_component/conn_1591.stl,5226,4.88158324570287E-06,0.001459971129502,2.10468622740163E-06,2.00616977160437E-06,0.95319185609967,2.10468622740163,2.00616977160437
STL_component/conn_1592.stl,5216,3.80928345184882E-06,0.001475635692575,1.93767776584406E-06,1.54887150169261E-06,0.799344209339119,1.93767776584406,1.54887150169261
STL_component/conn_1593.stl,5216,0.000322675267039,0.023545146402861,8.50985875764946E-06,8.22272059434433E-06,0.966258175196265,8.50985875764946,8.22272059434433
STL_component/conn_1594.stl,5216,4.99752520760564E-06,0.001469683008451,2.12121874863359E-06,2.04024616690942E-06,0.961827330737895,2.12121874863359,2.04024616690942
STL_component/conn_1595.stl,5200,5.11613220774554E-06,0.001438599222665,2.13786878140283E-06,2.13379743036418E-06,0.998095602932196,2.13786878140283,2.13379743036418
STL_component/conn_1597.stl,5196,5.10688123656305E-06,0.001437944240012,2.13657944184414E-06,2.13090929166476E-06,0.997346155229089,2.13657944184414,2.13090929166476
STL_component/conn_1598.stl,5194,5.10878826924037E-06,0.001436439868833,2.13684535885259E-06,2.13393754103602E-06,0.998639200630719,2.13684535885259,2.13393754103602
STL_component/conn_1599.stl,5184,4.26198561952152E-06,0.001468585422345,2.01158220880922E-06,1.74126157920727E-06,0.865617905935862,2.01158220880922,1.74126157920727
STL_component/conn_1600.stl,5184,5.16624425937433E-06,0.001446793724365,2.14482619190313E-06,2.14249378015862E-06,0.998912540441126,2.14482619190313,2.14249378015862
STL_component/conn_1601.stl,5180,4.16141219124959E-06,0.001449105678013,1.99563312595868E-06,1.7230263828472E-06,0.863398367382524,1.99563312595868,1.7230263828472
STL_component/conn_1602.stl,5176,5.14570589317459E-06,0.001443173132111,2.14198017018159E-06,2.13932997171863E-06,0.99876273436148,2.14198017018159,2.13932997171863
STL_component/conn_1603.stl,5176,5.07516190931632E-06,0.001436497656071,2.1321467521742E-06,2.11980655361348E-06,0.99421231275561,2.1321467521742,2.11980655361348
STL_component/conn_1604.stl,5168,5.05002136834301E-06,0.00143006209774,2.12862029142862E-06,2.11879807582769E-06,0.9953856422207,2.12862029142862,2.11879807582769
STL_component/conn_1605.stl,5168,5.12537280273782E-06,0.001439922203425,2.13915512408963E-06,2.13568738250451E-06,0.998378920001604,2.13915512408963,2.13568738250451
STL_component/conn_1607.stl,5166,5.09711706175705E-06,0.001445201516767,2.13521688518841E-06,2.11615487637765E-06,0.991072565535148,2.13521688518841,2.11615487637765
STL_component/conn_1608.stl,5166,1.0131381836012E-05,0.002356524653079,2.68466450221811E-06,2.57957373527328E-06,0.960855158304513,2.68466450221811,2.57957373527328
STL_component/conn_1609.stl,5158,5.14484246733136E-06,0.001442957577185,2.14186035866462E-06,2.1392905302325E-06,0.998800188620268,2.14186035866462,2.1392905302325
STL_component/conn_1610.stl,5158,5.10484777305039E-06,0.001435408919951,2.13629582235659E-06,2.13382306690349E-06,0.998842503258574,2.13629582235659,2.13382306690349
STL_component/conn_1611.stl,5156,4.89369934408896E-06,0.001420415088265,2.10642606709872E-06,2.06715602411633E-06,0.981357027623345,2.10642606709872,2.06715602411633
STL_component/conn_1612.stl,5152,5.00139670424699E-06,0.001423654767955,2.12176636444955E-06,2.10784109328591E-06,0.993436944143824,2.12176636444955,2.10784109328591
STL_component/conn_1613.stl,5136,3.31140301530463E-06,0.001453754211701,1.84928766356215E-06,1.36669719901167E-06,0.739039807565198,1.84928766356215,1.36669719901167
STL_component/conn_1614.stl,5136,5.85709559992418E-06,0.001632724922798,2.23646048960731E-06,2.15238789515889E-06,0.962408191497637,2.23646048960731,2.15238789515889
STL_component/conn_1615.stl,5122,4.98203134343987E-06,0.001412726465804,2.11902433592037E-06,2.1159218563675E-06,0.998535892438665,2.11902433592037,2.1159218563675
STL_component/conn_1616.stl,5120,4.99566526845351E-06,0.001415393303285,2.12095556321106E-06,2.11771466921348E-06,0.998471965158636,2.12095556321106,2.11771466921348
STL_component/conn_1617.stl,5112,4.98198251006419E-06,0.001412179051211,2.11901741240916E-06,2.11672132048413E-06,0.998916435555653,2.11901741240916,2.11672132048413
STL_component/conn_1618.stl,5112,4.43626461825326E-06,0.001416672953824,2.03863561484183E-06,1.87888020574334E-06,0.921636113910978,2.03863561484183,1.87888020574334
STL_component/conn_1619.stl,5108,2.87707676133804E-06,0.001410450817957,1.76461896438142E-06,1.22389666823193E-06,0.693575606369481,1.76461896438142,1.22389666823193
STL_component/conn_1620.stl,5100,4.71148652607574E-06,0.001472231546286,2.07995103120891E-06,1.92014083842843E-06,0.923166367677607,2.07995103120891,1.92014083842843
STL_component/conn_1621.stl,5078,4.95509481187478E-06,0.001408118444995,2.1151984301965E-06,2.11136847023959E-06,0.99818931410773,2.1151984301965,2.11136847023959
STL_component/conn_1622.stl,5076,4.81056857201035E-06,0.001410221391285,2.09443038174676E-06,2.04672908881009E-06,0.977224693953834,2.09443038174676,2.04672908881009
STL_component/conn_1623.stl,5068,4.94061812381502E-06,0.001404558288139,2.11313651627324E-06,2.110536030667E-06,0.998769371696426,2.11313651627324,2.110536030667
STL_component/conn_1624.stl,5064,4.91531386484385E-06,0.001416494934248,2.10952273754866E-06,2.0820323797858E-06,0.986968446808589,2.10952273754866,2.0820323797858
STL_component/conn_1625.stl,5050,4.91492011766388E-06,0.001410224277296,2.10946640741851E-06,2.09112275123567E-06,0.991304125006055,2.10946640741851,2.09112275123567
STL_component/conn_1626.stl,5048,2.51257567641772E-06,0.001440210315597,1.68670905447279E-06,1.04675365085528E-06,0.620589335238056,1.68670905447279,1.04675365085528
STL_component/conn_1627.stl,5044,4.91554596399195E-06,0.001399537604977,2.10955594063174E-06,2.1073585789388E-06,0.998958377139651,2.10955594063174,2.1073585789388
STL_component/conn_1628.stl,5044,3.61480731192075E-06,0.001430444901384,1.90412524040934E-06,1.51623063919064E-06,0.796287243618854,1.90412524040934,1.51623063919064
STL_component/conn_1629.stl,5036,2.80726865867813E-06,0.001400616325022,1.75022997830772E-06,1.20258572252476E-06,0.687101545185237,1.75022997830772,1.20258572252476
STL_component/conn_1630.stl,5036,4.87104342445469E-06,0.001392184327332,2.10317039399336E-06,2.09930969433716E-06,0.99816434290478,2.10317039399335,2.09930969433716
STL_component/conn_1631.stl,5028,4.86491027933278E-06,0.001392851506661,2.1022873205837E-06,2.09566213888661E-06,0.996848584095893,2.1022873205837,2.09566213888661
STL_component/conn_1632.stl,5012,4.91829757933403E-06,0.001403360022752,2.10994949499703E-06,2.10279507735496E-06,0.996609199576088,2.10994949499703,2.10279507735496
STL_component/conn_1633.stl,5008,4.66697987509592E-06,0.001406931569291,2.07338094032008E-06,1.99028011466745E-06,0.959920136219735,2.07338094032008,1.99028011466745
STL_component/conn_1634.stl,4992,3.5920611929207E-06,0.001397555178443,1.900122940974E-06,1.5421478514737E-06,0.811604248450995,1.900122940974,1.5421478514737
STL_component/conn_1635.stl,4992,0.000253559211781,0.022624704505808,7.85284315883894E-06,6.72431001384282E-06,0.856289865699677,7.85284315883894,6.72431001384282
STL_component/conn_1636.stl,4992,4.71153149872974E-06,0.001394850164082,2.07995764912168E-06,2.02668284524902E-06,0.97438659200818,2.07995764912168,2.02668284524902
STL_component/conn_1637.stl,4990,4.83751317039826E-06,0.001386698104156,2.09833349267321E-06,2.09310728379857E-06,0.997509352591999,2.09833349267321,2.09310728379857
STL_component/conn_1638.stl,4984,4.81398888785604E-06,0.001380172841531,2.09492664438241E-06,2.09277653189456E-06,0.998973657386236,2.0949266443824,2.09277653189456
STL_component/conn_1639.stl,4984,4.37261720788426E-06,0.001370562460438,2.02883912973392E-06,1.91422893918417E-06,0.943509473535844,2.02883912973392,1.91422893918417
STL_component/conn_1640.stl,4980,4.68526472467657E-06,0.001382616490408,2.07608519130427E-06,2.03321662536772E-06,0.979351249112459,2.07608519130427,2.03321662536772
STL_component/conn_1641.stl,4976,4.77813104838144E-06,0.001377954168832,2.08971219994781E-06,2.0805326431563E-06,0.99560726266912,2.08971219994781,2.0805326431563
STL_component/conn_1642.stl,4970,4.70967033279429E-06,0.001377610762487,2.07968373562752E-06,2.05123411969865E-06,0.986320220021201,2.07968373562752,2.05123411969865
STL_component/conn_1643.stl,4968,4.79086171754682E-06,0.001387616947322,2.0915664704602E-06,2.07154938261262E-06,0.990429619077242,2.0915664704602,2.07154938261262
STL_component/conn_1644.stl,4960,4.73570394029151E-06,0.001371266298781,2.08350864706929E-06,2.07211565448795E-06,0.994531823711235,2.08350864706929,2.07211565448795
STL_component/conn_1645.stl,4956,4.75882160399234E-06,0.001380482981091,2.08689340885048E-06,2.06832898449689E-06,0.991104277643099,2.08689340885048,2.06832898449689
STL_component/conn_1646.stl,4956,4.73522911387349E-06,0.001371385330914,2.08343901025455E-06,2.07172805795566E-06,0.994379028019898,2.08343901025455,2.07172805795566
STL_component/conn_1647.stl,4952,4.74913763463792E-06,0.001382079238854,2.08547687219446E-06,2.06173604282252E-06,0.988616114765655,2.08547687219446,2.06173604282252
STL_component/conn_1648.stl,4948,4.76620768284692E-06,0.001394304005363,2.0879725269499E-06,2.05100508835125E-06,0.982295055073043,2.0879725269499,2.05100508835125
STL_component/conn_1649.stl,4940,4.7067956984758E-06,0.001371611637198,2.07926052504474E-06,2.05894827843174E-06,0.99023102378546,2.07926052504474,2.05894827843174
STL_component/conn_1650.stl,4938,4.5512835472546E-06,0.001383859353593,2.05610405821749E-06,1.97330033667321E-06,0.959727854622269,2.05610405821749,1.97330033667321
STL_component/conn_1651.stl,4916,4.64534559526409E-06,0.001367832052268,2.07017218466093E-06,2.03768244247322E-06,0.984305777834112,2.07017218466093,2.03768244247322
STL_component/conn_1652.stl,4916,2.95495224214498E-06,0.001358944885931,1.78039875248411E-06,1.30466758706868E-06,0.73279515908913,1.7803987524841,1.30466758706868
STL_component/conn_1653.stl,4916,4.74024530182981E-06,0.001393346757338,2.08417443637312E-06,2.04123429154937E-06,0.979397048503065,2.08417443637312,2.04123429154937
STL_component/conn_1654.stl,4912,4.71713639045297E-06,0.001361641543517,2.08078210274594E-06,2.07858070117406E-06,0.998942031667335,2.08078210274594,2.07858070117406
STL_component/conn_1655.stl,4910,2.70396009342724E-06,0.001387582152146,1.7284913816997E-06,1.16921081288562E-06,0.676434273994405,1.7284913816997,1.16921081288562
STL_component/conn_1656.stl,4906,4.65786990135176E-06,0.001354826862412,2.07203097739612E-06,2.062788994186E-06,0.995539650077172,2.07203097739612,2.062788994186
STL_component/conn_1657.stl,4904,2.59507429739309E-06,0.001413259358714,1.70497124164392E-06,1.1017401504082E-06,0.646192805777717,1.70497124164392,1.1017401504082
STL_component/conn_1658.stl,4896,4.67783952289762E-06,0.001355430439758,2.07498788567699E-06,2.0707102566177E-06,0.997938479983999,2.07498788567699,2.0707102566177
STL_component/conn_1659.stl,4896,4.70818872246055E-06,0.00136300439757,2.07946563090081E-06,2.07256355042852E-06,0.996680839360971,2.07946563090081,2.07256355042852
STL_component/conn_1660.stl,4896,4.61253121965454E-06,0.001360294414926,2.06528614758147E-06,2.03449981226525E-06,0.985093428650423,2.06528614758147,2.03449981226525
STL_component/conn_1661.stl,4894,4.71141270333481E-06,0.001363361966091,2.07994016779477E-06,2.07343881691693E-06,0.996874260626095,2.07994016779477,2.07343881691693
STL_component/conn_1662.stl,4894,4.68989320535939E-06,0.001371669054448,2.07676860752396E-06,2.05146854781757E-06,0.987817583714078,2.07676860752396,2.05146854781757
STL_component/conn_1663.stl,4884,4.67737020597603E-06,0.00135438920883,2.07491849042938E-06,2.07209427341105E-06,0.998638878090224,2.07491849042938,2.07209427341105
STL_component/conn_1664.stl,4884,4.69100585513158E-06,0.001362348348923,2.07693282827884E-06,2.0659939987482E-06,0.994733180880142,2.07693282827884,2.0659939987482
STL_component/conn_1665.stl,4882,4.57474461404236E-06,0.001349293291214,2.05963095664624E-06,2.03428475209798E-06,0.987693812589838,2.05963095664624,2.03428475209798
STL_component/conn_1666.stl,4880,4.63415023527955E-06,0.001357673866705,2.06850779710204E-06,2.04798089537991E-06,0.990076468770921,2.06850779710204,2.04798089537991
STL_component/conn_1668.stl,4870,4.59879233152563E-06,0.001347620945812,2.06323355411169E-06,2.04751596321734E-06,0.992382059286006,2.06323355411169,2.04751596321734
STL_component/conn_1669.stl,4870,8.9678551109566E-06,0.002479733860659,2.57768584622315E-06,2.16987522408706E-06,0.841791961292095,2.57768584622315,2.16987522408706
STL_component/conn_1670.stl,4860,4.53329526170025E-06,0.001349937867302,2.05339166431816E-06,2.01489062786007E-06,0.981250027879666,2.05339166431816,2.01489062786007
STL_component/conn_1671.stl,4848,3.06125082732797E-06,0.001311642179333,1.80149653469981E-06,1.40034418329726E-06,0.777322718264679,1.80149653469981,1.40034418329726
STL_component/conn_1672.stl,4848,4.636400506052E-06,0.001348691555044,2.0688425545864E-06,2.06262157809718E-06,0.996993015985952,2.0688425545864,2.06262157809718
STL_component/conn_1673.stl,4848,0.000256918123277,0.021535764636705,7.8873668271032E-06,7.15790112709994E-06,0.907514673021596,7.8873668271032,7.15790112709994
STL_component/conn_1674.stl,4836,4.72795157003286E-06,0.001368384259901,2.08237112155373E-06,2.07308065807882E-06,0.995538516944103,2.08237112155373,2.07308065807882
STL_component/conn_1675.stl,4832,4.56716281639971E-06,0.001333965166981,2.05849250768196E-06,2.05424980926796E-06,0.997938929387323,2.05849250768196,2.05424980926796
STL_component/conn_1676.stl,4826,4.55270929285995E-06,0.001336048444291,2.0563187357724E-06,2.0445557849262E-06,0.994279607221602,2.0563187357724,2.0445557849262
STL_component/conn_1677.stl,4820,4.57898286792773E-06,0.001334983502962,2.06026680595255E-06,2.057995259613E-06,0.998897450401576,2.06026680595255,2.057995259613
STL_component/conn_1678.stl,4814,4.62080738090066E-06,0.001346051935815,2.06652064172801E-06,2.05971579162136E-06,0.996707097926219,2.06652064172801,2.05971579162136
STL_component/conn_1679.stl,4810,4.54988550303804E-06,0.001331306405456,2.05589350817992E-06,2.05056573801166E-06,0.997408537870732,2.05589350817992,2.05056573801166
STL_component/conn_1680.stl,4810,3.79213489514179E-06,0.001344803083083,1.93476572522612E-06,1.69190639559617E-06,0.874476105058369,1.93476572522612,1.69190639559617
STL_component/conn_1681.stl,4806,4.51100395233261E-06,0.001327186912155,2.05002045808255E-06,2.03935281956966E-06,0.99479632582649,2.05002045808255,2.03935281956966
STL_component/conn_1682.stl,4804,4.52285939177512E-06,0.001331957199721,2.05181478395317E-06,2.03738951644544E-06,0.992969507959222,2.05181478395317,2.03738951644544
STL_component/conn_1683.stl,4804,4.51115159562495E-06,0.001325011222336,2.05004282327893E-06,2.04276832659845E-06,0.996451539159146,2.05004282327893,2.04276832659845
STL_component/conn_1684.stl,4788,4.54969115475976E-06,0.001333004694981,2.05586423527825E-06,2.04786577506683E-06,0.996109441433844,2.05586423527825,2.04786577506683
STL_component/conn_1685.stl,4784,4.46937883377895E-06,0.001328266356581,2.04369546802558E-06,2.01889273712458E-06,0.987863783382091,2.04369546802558,2.01889273712458
STL_component/conn_1686.stl,4782,4.45244437402845E-06,0.00133333153146,2.04111101627441E-06,2.00360267599186E-06,0.981623566781285,2.04111101627441,2.00360267599186
STL_component/conn_1687.stl,4772,4.59187881269988E-06,0.001341528337068,2.06219912616355E-06,2.05372276640926E-06,0.995889650205579,2.06219912616355,2.05372276640926
STL_component/conn_1688.stl,4772,4.52429724811017E-06,0.001328811765924,2.05203219083763E-06,2.04286146351133E-06,0.995530904745428,2.05203219083763,2.04286146351133
STL_component/conn_1689.stl,4768,4.34745332005351E-06,0.00134662145489,2.02493973129359E-06,1.93704918524763E-06,0.956595969407045,2.02493973129359,1.93704918524763
STL_component/conn_1690.stl,4766,4.5041066137063E-06,0.001322957888777,2.04897509596301E-06,2.04274375711415E-06,0.99695880205614,2.04897509596301,2.04274375711415
STL_component/conn_1691.stl,4756,3.91745518975371E-06,0.001304252054582,1.95584817155146E-06,1.80216171068744E-06,0.921422090375191,1.95584817155146,1.80216171068744
STL_component/conn_1692.stl,4754,1.70543647456636E-05,0.005096128890122,3.19358864118838E-06,2.00791994630131E-06,0.628734684362522,3.19358864118838,2.00791994630131
STL_component/conn_1693.stl,4752,4.44865314559251E-06,0.001323791415798,2.04053152069164E-06,2.01632361073084E-06,0.98813646850572,2.04053152069164,2.01632361073084
STL_component/conn_1694.stl,4752,4.51171526131886E-06,0.001321964253996,2.05012820359786E-06,2.04773249246969E-06,0.998831433505496,2.05012820359786,2.04773249246969
STL_component/conn_1695.stl,4748,4.40565522124113E-06,0.001320107986205,2.03393605456492E-06,2.00240674275799E-06,0.984498376074228,2.03393605456492,2.00240674275799
STL_component/conn_1696.stl,4744,4.45092028760628E-06,0.001315417885024,2.04087809668079E-06,2.03019299263635E-06,0.994764457484349,2.04087809668079,2.03019299263635
STL_component/conn_1697.stl,4732,4.44336674128913E-06,0.001308450432066,2.03972293511913E-06,2.03753996287389E-06,0.998929770211602,2.03972293511913,2.03753996287389
STL_component/conn_1698.stl,4728,4.45611886772015E-06,0.001311268073797,2.04167235492095E-06,2.03899673458038E-06,0.998689495729263,2.04167235492095,2.03899673458038
STL_component/conn_1699.stl,4728,4.44171938751534E-06,0.001313621268697,2.03947083194244E-06,2.02876711576995E-06,0.994751718923924,2.03947083194244,2.02876711576995
STL_component/conn_1700.stl,4724,4.47612897886072E-06,0.001318243011895,2.04472382134706E-06,2.0373158538161E-06,0.996377032705533,2.04472382134706,2.0373158538161
STL_component/conn_1701.stl,4720,4.38128907084324E-06,0.00133542294937,2.03017945568041E-06,1.96849503278814E-06,0.969616270758884,2.03017945568041,1.96849503278814
STL_component/conn_1702.stl,4712,4.4111101202465E-06,0.001314696182344,2.03477515334922E-06,2.01313893482894E-06,0.989366776724855,2.03477515334922,2.01313893482894
STL_component/conn_1703.stl,4704,4.27331711559856E-06,0.001328624420895,2.01336338675764E-06,1.92980817531021E-06,0.958499686645244,2.01336338675764,1.92980817531021
STL_component/conn_1704.stl,4700,4.38867005113754E-06,0.001310827031133,2.03131886978638E-06,2.00880968132453E-06,0.98891892907773,2.03131886978638,2.00880968132453
STL_component/conn_1705.stl,4700,4.54576831252262E-06,0.001328492372427,2.05527319515536E-06,2.05304979096805E-06,0.998918195307292,2.05527319515536,2.05304979096805
STL_component/conn_1706.stl,4698,3.83942660491696E-06,0.001304997434769,1.94277534131264E-06,1.7652570814117E-06,0.908626460236519,1.94277534131264,1.7652570814117
STL_component/conn_1707.stl,4686,4.28883098023544E-06,0.001324052156972,2.01579688464298E-06,1.94350243273302E-06,0.964136043437351,2.01579688464298,1.94350243273302
STL_component/conn_1708.stl,4684,4.34635124977328E-06,0.001290548318558,2.02476861084443E-06,2.02069981601064E-06,0.997990488981311,2.02476861084443,2.02069981601064
STL_component/conn_1709.stl,4668,4.31618919686869E-06,0.00129735637316,2.02007402205773E-06,1.99614660373876E-06,0.988155177455034,2.02007402205773,1.99614660373876
STL_component/conn_1710.stl,4668,4.41402341374877E-06,0.001305341853643,2.03522300680214E-06,2.02890456692102E-06,0.996895455751038,2.03522300680214,2.02890456692102
STL_component/conn_1712.stl,4660,4.36329725560142E-06,0.001294027504994,2.02739665770676E-06,2.02312419423644E-06,0.997892635634928,2.02739665770676,2.02312419423644
STL_component/conn_1713.stl,4660,0.000241132671068,0.021379858503517,7.72240328999706E-06,6.7670982301882E-06,0.876294331708074,7.72240328999706,6.7670982301882
STL_component/conn_1714.stl,4660,4.36758598655249E-06,0.00129450234342,2.0280606900545E-06,2.02436990960422E-06,0.998180142996518,2.0280606900545,2.02436990960422
STL_component/conn_1715.stl,4644,3.80937903354299E-06,0.001353401653674,1.93769397230186E-06,1.68880200044198E-06,0.871552486916076,1.93769397230186,1.68880200044198
STL_component/conn_1716.stl,4642,4.32391989298465E-06,0.00128792941125,2.02127934951748E-06,2.01435879414568E-06,0.996576150954364,2.02127934951748,2.01435879414568
STL_component/conn_1717.stl,4638,4.29376555993642E-06,0.001284328048368,2.01656969025035E-06,2.00592001337619E-06,0.994718914538064,2.01656969025035,2.00592001337619
STL_component/conn_1718.stl,4636,4.22876240108562E-06,0.001288260873056,2.00634164315512E-06,1.96952146394992E-06,0.981648100994756,2.00634164315512,1.96952146394992
STL_component/conn_1719.stl,4634,5.0847961253041E-06,0.001483505902809,2.1334950558225E-06,2.05653221157135E-06,0.963926401403597,2.1334950558225,2.05653221157135
STL_component/conn_1720.stl,4632,3.78285594885858E-06,0.001277829581406,1.93318638180851E-06,1.77622556430249E-06,0.918807198838639,1.93318638180851,1.77622556430249
STL_component/conn_1721.stl,4632,4.3435104875879E-06,0.001302465399716,2.02432738713233E-06,2.00090251389419E-06,0.988428317777529,2.02432738713233,2.00090251389419
STL_component/conn_1722.stl,4630,4.29354597756218E-06,0.001284504741242,2.01653531399772E-06,2.00554151637201E-06,0.99454817500621,2.01653531399772,2.00554151637201
STL_component/conn_1723.stl,4624,4.32783585705852E-06,0.001286265081903,2.0218893568893E-06,2.01879188883241E-06,0.998468032859296,2.0218893568893,2.01879188883241
STL_component/conn_1724.stl,4612,4.26068302136436E-06,0.001279919024702,2.01137725345861E-06,1.9973215207218E-06,0.993011886401395,2.01137725345861,1.9973215207218
STL_component/conn_1725.stl,4608,0.000233531368821,0.020103350968362,7.64039011797249E-06,6.96992364671151E-06,0.912247089362121,7.64039011797249,6.96992364671151
STL_component/conn_1726.stl,4604,4.16360696684711E-06,0.001293852031142,1.99598390408368E-06,1.93079588699368E-06,0.967340409430846,1.99598390408368,1.93079588699368
STL_component/conn_1727.stl,4596,4.32511169326887E-06,0.001290462907889,2.02146504059331E-06,2.01095823839414E-06,0.994802382436413,2.02146504059331,2.01095823839414
STL_component/conn_1728.stl,4590,4.11538200178364E-06,0.001268744469462,1.98824779978584E-06,1.94619898687538E-06,0.978851321794502,1.98824779978584,1.94619898687538
STL_component/conn_1729.stl,4586,2.68495321909745E-06,0.001273526586016,1.72443184217932E-06,1.26496921944718E-06,0.733557098927449,1.72443184217932,1.26496921944718
STL_component/conn_1730.stl,4586,4.28918686646897E-06,0.001279477628193,2.01585263989205E-06,2.01137719267144E-06,0.997779873820115,2.01585263989205,2.01137719267144
STL_component/conn_1731.stl,4584,4.23791255138526E-06,0.001268732689567,2.00778770077657E-06,2.00416332907612E-06,0.998194843160436,2.00778770077657,2.00416332907612
STL_component/conn_1732.stl,4578,4.24896345841702E-06,0.001274079166786,2.00953137504397E-06,2.00095735140391E-06,0.995733321834866,2.00953137504397,2.00095735140391
STL_component/conn_1733.stl,4578,4.25165574680325E-06,0.001276110327556,2.0099557213372E-06,1.99903832215507E-06,0.994568338463262,2.0099557213372,1.99903832215507
STL_component/conn_1734.stl,4544,4.24057232516322E-06,0.001268840563282,2.0082076515735E-06,2.00525067429798E-06,0.998527554024007,2.0082076515735,2.00525067429798
STL_component/conn_1735.stl,4544,4.15925099121483E-06,0.001260498864438,1.99528759347804E-06,1.97981185476238E-06,0.992243855589416,1.99528759347804,1.97981185476238
STL_component/conn_1736.stl,4538,4.16006063966019E-06,0.0012631444963,1.99541705402182E-06,1.97604976398743E-06,0.990294114207676,1.99541705402182,1.97604976398743
STL_component/conn_1737.stl,4536,4.22411472022566E-06,0.001265184067269,2.00560634103018E-06,2.00324118656148E-06,0.998820728464849,2.00560634103018,2.00324118656148
STL_component/conn_1738.stl,4534,6.67527134680003E-06,0.001785685609514,2.33609285250896E-06,2.24292719095782E-06,0.960119024613652,2.33609285250896,2.24292719095782
STL_component/conn_1739.stl,4528,4.11648299289558E-06,0.001250699470422,1.98842508976539E-06,1.9748067814438E-06,0.993151208767341,1.98842508976539,1.9748067814438
STL_component/conn_1740.stl,4528,4.17298408455638E-06,0.001255829009206,1.99748120700689E-06,1.99373516010499E-06,0.998124614695369,1.99748120700689,1.99373516010499
STL_component/conn_1741.stl,4528,3.94625297236676E-06,0.001252241269357,1.96062905038945E-06,1.89081117302204E-06,0.964390062794623,1.96062905038945,1.89081117302204
STL_component/conn_1742.stl,4524,4.17451428697569E-06,0.001256075431123,1.99772533103459E-06,1.99407496566148E-06,0.998172739106622,1.99772533103459,1.99407496566148
STL_component/conn_1743.stl,4518,4.18074303340347E-06,0.001256467222397,1.99871843186346E-06,1.99642758309011E-06,0.998853841173006,1.99871843186346,1.99642758309011
STL_component/conn_1744.stl,4516,0.000272976353181,0.020423261442385,8.04838608886594E-06,8.01957181865483E-06,0.996419869785947,8.04838608886594,8.01957181865483
STL_component/conn_1745.stl,4514,4.1594685123181E-06,0.00126165455104,1.99532237615034E-06,1.97810177543023E-06,0.991369514557675,1.99532237615034,1.97810177543023
STL_component/conn_1746.stl,4508,4.10438761178917E-06,0.001247553256294,1.98647566240313E-06,1.97396989238734E-06,0.993704544056348,1.98647566240313,1.97396989238734
STL_component/conn_1747.stl,4502,3.97005475995827E-06,0.001258714730456,1.96456299032783E-06,1.8924326524029E-06,0.963284283436032,1.96456299032783,1.8924326524029
STL_component/conn_1748.stl,4496,4.06365926835956E-06,0.001246969461102,1.97988312706806E-06,1.95529693153983E-06,0.987581996537017,1.97988312706806,1.95529693153983
STL_component/conn_1749.stl,4486,4.13862442284325E-06,0.001253701624952,1.99198378087182E-06,1.98067435208222E-06,0.994322529682119,1.99198378087182,1.98067435208222
STL_component/conn_1750.stl,4474,4.0470795012317E-06,0.001237413748495,1.97718680962389E-06,1.96235713696535E-06,0.992499609755458,1.97718680962389,1.96235713696535
STL_component/conn_1751.stl,4472,4.09785016609638E-06,0.001254109430971,1.98542041949165E-06,1.96052277332362E-06,0.987459761205437,1.98542041949165,1.96052277332362
STL_component/conn_1752.stl,4468,4.08399428820269E-06,0.001240997736439,1.98318015480154E-06,1.97453750395429E-06,0.995642024338369,1.98318015480154,1.97453750395429
STL_component/conn_1753.stl,4466,4.06327682137706E-06,0.001236152913477,1.97982101358583E-06,1.97222048036894E-06,0.996160999825369,1.97982101358583,1.97222048036894
STL_component/conn_1754.stl,4452,4.07138757179225E-06,0.001238728378312,1.98113745203696E-06,1.97204858292248E-06,0.995412297564143,1.98113745203696,1.97204858292248
STL_component/conn_1755.stl,4450,2.13212463941767E-06,0.001225646099476,1.59687647232421E-06,1.04375543984312E-06,0.65362315616308,1.59687647232421,1.04375543984312
STL_component/conn_1756.stl,4440,4.10085771204589E-06,0.001241454512535,1.9859060223211E-06,1.98196116118936E-06,0.998013571091783,1.9859060223211,1.98196116118936
STL_component/conn_1757.stl,4436,4.07323733874044E-06,0.001240008847401,1.98143743884853E-06,1.9709072305143E-06,0.99468557112742,1.98143743884853,1.9709072305143
STL_component/conn_1758.stl,4432,3.88885950835648E-06,0.00121887397997,1.95107760425036E-06,1.91432071186759E-06,0.981160722514215,1.95107760425036,1.91432071186759
STL_component/conn_1759.stl,4430,3.92262111540689E-06,0.001228954081721,1.95670751584048E-06,1.91510220296359E-06,0.978737081275522,1.95670751584048,1.91510220296359
STL_component/conn_1760.stl,4428,3.98280742934459E-06,0.001223246703275,1.96666427489675E-06,1.95355887836015E-06,0.993336230945013,1.96666427489675,1.95355887836015
STL_component/conn_1761.stl,4428,3.93938131768204E-06,0.0012389073924,1.95949036739402E-06,1.9078333095017E-06,0.973637503530565,1.95949036739402,1.9078333095017
STL_component/conn_1762.stl,4420,4.0286323997946E-06,0.001233460236208,1.97417814431129E-06,1.95967358243218E-06,0.992652860674751,1.97417814431129,1.95967358243218
STL_component/conn_1763.stl,4420,3.97878823108519E-06,0.001220971783049,1.9660025076935E-06,1.95522367657761E-06,0.994517386893602,1.9660025076935,1.95522367657761
STL_component/conn_1764.stl,4410,3.06494227157345E-06,0.001241485883742,1.80222036221759E-06,1.48126159711248E-06,0.821909256030059,1.80222036221759,1.48126159711248
STL_component/conn_1765.stl,4406,4.02360414489939E-06,0.001224970131195,1.97335645904093E-06,1.97079294054741E-06,0.998700934906219,1.97335645904093,1.97079294054741
STL_component/conn_1766.stl,4404,3.57621851228776E-06,0.001245083893994,1.89732534517867E-06,1.72336267276746E-06,0.908311627811606,1.89732534517867,1.72336267276746
STL_component/conn_1767.stl,4400,3.98954361867326E-06,0.001221484696634,1.96777240121142E-06,1.95968576421861E-06,0.995890461220094,1.96777240121142,1.95968576421861
STL_component/conn_1768.stl,4398,2.89960639114874E-06,0.001225096265367,1.76921308206346E-06,1.42010377785959E-06,0.802675377124898,1.76921308206346,1.42010377785959
STL_component/conn_1769.stl,4396,3.99996398629007E-06,0.001224506802189,1.96948413294739E-06,1.95995513253499E-06,0.995161676982825,1.96948413294739,1.95995513253499
STL_component/conn_1770.stl,4394,2.68735901010599E-06,0.00121796318076,1.72494673434639E-06,1.32386219184132E-06,0.767480041836163,1.72494673434639,1.32386219184132
STL_component/conn_1771.stl,4392,3.97046400055823E-06,0.001219415208719,1.9646304916061E-06,1.95362365771903E-06,0.994397504297069,1.9646304916061,1.95362365771903
STL_component/conn_1772.stl,4388,3.97794048531552E-06,0.001217819339184,1.9658628681352E-06,1.95986729262179E-06,0.996950155776079,1.9658628681352,1.95986729262179
STL_component/conn_1773.stl,4380,3.34915775309618E-06,0.001197411034975,1.85628929717416E-06,1.67819954314948E-06,0.904061422809586,1.85628929717416,1.67819954314948
STL_component/conn_1774.stl,4378,2.46578415275354E-06,0.001205693310056,1.67617288765347E-06,1.22707033315397E-06,0.732066687268633,1.67617288765347,1.22707033315397
STL_component/conn_1775.stl,4368,3.92689323345467E-06,0.001208228612324,1.95741760673706E-06,1.95007461008624E-06,0.996248630529558,1.95741760673706,1.95007461008624
STL_component/conn_1776.stl,4368,0.000257519194991,0.01964170068426,7.89351298847725E-06,7.86650399975704E-06,0.99657833099665,7.89351298847725,7.86650399975704
STL_component/conn_1777.stl,4364,3.73368256554949E-06,0.001209837600671,1.92477331877759E-06,1.85166136189381E-06,0.962015289712027,1.92477331877759,1.85166136189381
STL_component/conn_1778.stl,4364,3.36883183821554E-06,0.001207578235521,1.85991702658813E-06,1.67384525778324E-06,0.899956951764548,1.85991702658813,1.67384525778324
STL_component/conn_1779.stl,4360,3.94954245874356E-06,0.001211585358314,1.96117367431457E-06,1.95588817493106E-06,0.997304930484879,1.96117367431457,1.95588817493106
STL_component/conn_1780.stl,4356,3.92289424312803E-06,0.001204507093443,1.95675292923844E-06,1.95410766668749E-06,0.998648136659756,1.95675292923844,1.95410766668749
STL_component/conn_1781.stl,4354,3.92056999127611E-06,0.001208231270012,1.95636640466106E-06,1.94693023856527E-06,0.995176687724084,1.95636640466106,1.94693023856527
STL_component/conn_1782.stl,4350,3.94112581179671E-06,0.001208395472305,1.95977956804753E-06,1.95687218404337E-06,0.998516473969032,1.95977956804753,1.95687218404337
STL_component/conn_1783.stl,4344,3.80345180748472E-06,0.001205109075915,1.93668846177509E-06,1.89366351154425E-06,0.977784268827937,1.93668846177509,1.89366351154425
STL_component/conn_1784.stl,4344,3.90140456113071E-06,0.001201978908268,1.95317334287027E-06,1.94749069270478E-06,0.997090555128535,1.95317334287027,1.94749069270478
STL_component/conn_1785.stl,4344,3.95825915821357E-06,0.001213163305311,1.96261539411076E-06,1.95765523448566E-06,0.997472678732686,1.96261539411076,1.95765523448566
STL_component/conn_1786.stl,4336,3.92065825854604E-06,0.001204010721575,1.95638108635497E-06,1.95379900940621E-06,0.998680176900727,1.95638108635497,1.95379900940621
STL_component/conn_1787.stl,4336,3.89536974518484E-06,0.001206320644056,1.95216574640078E-06,1.93747977258617E-06,0.992477086619471,1.95216574640078,1.93747977258617
STL_component/conn_1788.stl,4336,3.93422700781641E-06,0.001208904917363,1.95863539146333E-06,1.95262354448689E-06,0.996930594125563,1.95863539146333,1.95262354448689
STL_component/conn_1789.stl,4306,3.89974010612308E-06,0.001200414976821,1.95289554278315E-06,1.94919599376365E-06,0.998105608344913,1.95289554278315,1.94919599376365
STL_component/conn_1790.stl,4304,0.00023133465771,0.020122947962518,7.6163581830733E-06,6.89763720923919E-06,0.905634562272636,7.6163581830733,6.89763720923919
STL_component/conn_1791.stl,4304,3.94057378730042E-06,0.001209325959773,1.95968806315823E-06,1.95509263095886E-06,0.997655018527815,1.95968806315823,1.95509263095886
STL_component/conn_1792.stl,4294,3.7999422284719E-06,0.001193202122554,1.93609259489811E-06,1.91079557602747E-06,0.986933982942086,1.93609259489811,1.91079557602747
STL_component/conn_1793.stl,4292,1.02219557888408E-05,0.002341579824418,2.6926410264963E-06,2.6192459506813E-06,0.97274234660589,2.6926410264963,2.6192459506813
STL_component/conn_1794.stl,4286,3.87933496738235E-06,0.00119601615349,1.94948345131217E-06,1.94612838098976E-06,0.99827899522812,1.94948345131217,1.94612838098976
STL_component/conn_1795.stl,4284,3.6885032290543E-06,0.001181429975412,1.91697823448531E-06,1.87324004256869E-06,0.977183782721268,1.91697823448531,1.87324004256869
STL_component/conn_1796.stl,4280,3.84382612953679E-06,0.001189198962148,1.94351712093904E-06,1.93936906365605E-06,0.997865695527817,1.94351712093904,1.93936906365605
STL_component/conn_1797.stl,4272,3.82097430769761E-06,0.001189171220338,1.93965801372185E-06,1.92788434954392E-06,0.99393003091543,1.93965801372185,1.92788434954392
STL_component/conn_1798.stl,4268,3.833294973999E-06,0.001185995206256,1.94174057495864E-06,1.93928016931836E-06,0.99873288652871,1.94174057495864,1.93928016931836
STL_component/conn_1799.stl,4268,2.39700813337351E-06,0.001180012683711,1.66044168784406E-06,1.2188045941172E-06,0.734024328008601,1.66044168784406,1.2188045941172
STL_component/conn_1800.stl,4268,3.78082575844147E-06,0.001186200155563,1.93284048452517E-06,1.91240529216401E-06,0.989427377724769,1.93284048452517,1.91240529216401
STL_component/conn_1801.stl,4252,3.78733963010171E-06,0.001179078078552,1.93394985869395E-06,1.92727167046637E-06,0.996546865888191,1.93394985869395,1.92727167046637
STL_component/conn_1802.stl,4252,3.82504674415771E-06,0.001184689340908,1.94034687200003E-06,1.93724039479813E-06,0.998399009348931,1.94034687200003,1.93724039479813
STL_component/conn_1803.stl,4250,3.77406967363023E-06,0.001176581584746,1.93168851217918E-06,1.92459395382018E-06,0.996327276207178,1.93168851217918,1.92459395382018
STL_component/conn_1804.stl,4248,3.83573471072035E-06,0.00119862202617,1.94215243395816E-06,1.92007219639284E-06,0.988631048119987,1.94215243395816,1.92007219639284
STL_component/conn_1805.stl,4244,3.78334011683079E-06,0.001190754159865,1.93326885450582E-06,1.90635829511242E-06,0.986080280903156,1.93326885450582,1.90635829511242
STL_component/conn_1806.stl,4244,2.70900387924029E-06,0.001194257956211,1.72956545144355E-06,1.36101444339584E-06,0.786911210708966,1.72956545144355,1.36101444339584
STL_component/conn_1808.stl,4240,3.78283929077597E-06,0.001175715582387,1.93318354416185E-06,1.93048693788446E-06,0.998605095576396,1.93318354416185,1.93048693788446
STL_component/conn_1809.stl,4232,0.000172928028065,0.019764907197955,6.91229485852623E-06,5.2495473821124E-06,0.759450730843339,6.91229485852623,5.2495473821124
STL_component/conn_1810.stl,4224,3.75400540638908E-06,0.001175680339184,1.92825925190298E-06,1.91582964243169E-06,0.993553973896908,1.92825925190298,1.91582964243169
STL_component/conn_1811.stl,4222,3.81542406157373E-06,0.001184008643425,1.9387183933254E-06,1.93347780834007E-06,0.997296881793985,1.9387183933254,1.93347780834007
STL_component/conn_1812.stl,4216,3.70635896957522E-06,0.001180010228076,1.92006656765826E-06,1.88457297134781E-06,0.981514392829757,1.92006656765826,1.88457297134781
STL_component/conn_1813.stl,4210,3.09570987682151E-06,0.001169073602666,1.80823086003811E-06,1.58880152785637E-06,0.878649713910363,1.80823086003811,1.58880152785637
STL_component/conn_1814.stl,4198,3.70193330515688E-06,0.001161610581747,1.91930202984228E-06,1.91213821395664E-06,0.996267489027648,1.91930202984228,1.91213821395664
STL_component/conn_1815.stl,4198,3.69550507784113E-06,0.001165677878601,1.91819046129212E-06,1.90215760924068E-06,0.991641678772274,1.91819046129212,1.90215760924068
STL_component/conn_1816.stl,4196,3.70253116352281E-06,0.001159996960665,1.91940534603903E-06,1.91510734376408E-06,0.997760763622019,1.91940534603902,1.91510734376408
STL_component/conn_1817.stl,4192,0.00024354169114,0.018918274188238,7.74803484229367E-06,7.72401399989562E-06,0.996899750338378,7.74803484229367,7.72401399989562
STL_component/conn_1818.stl,4188,3.64032909352846E-06,0.001164619238053,1.90859599464647E-06,1.87546056663878E-06,0.982638846513022,1.90859599464647,1.87546056663878
STL_component/conn_1819.stl,4184,3.66034326388601E-06,0.001166481738485,1.91208736156479E-06,1.88276068615047E-06,0.9846624814306,1.91208736156479,1.88276068615047
STL_component/conn_1820.stl,4176,3.67443851802826E-06,0.001157815612097,1.91453857396122E-06,1.90415735267581E-06,0.994577690193029,1.91453857396122,1.90415735267581
STL_component/conn_1821.stl,4166,3.45353290737872E-06,0.001201451944938,1.87537587724366E-06,1.72467967042518E-06,0.919644798332392,1.87537587724366,1.72467967042518
STL_component/conn_1822.stl,4156,3.68275782479334E-06,0.001157001052348,1.91598238894856E-06,1.90981217380171E-06,0.99677960758802,1.91598238894856,1.90981217380171
STL_component/conn_1823.stl,4152,3.51940471365264E-06,0.001155112885738,1.88722434246628E-06,1.82808351829785E-06,0.968662536383382,1.88722434246628,1.82808351829785
STL_component/conn_1824.stl,4148,3.69839469373477E-06,0.001165881350557,1.91869029279527E-06,1.9033127300488E-06,0.991985385653845,1.91869029279527,1.9033127300488
STL_component/conn_1825.stl,4140,3.57243827009319E-06,0.001155240811654,1.89665658682729E-06,1.85542524158832E-06,0.978261038120801,1.89665658682729,1.85542524158832
STL_component/conn_1826.stl,4136,3.64008719674288E-06,0.001146168178586,1.90855371884752E-06,1.9055251740977E-06,0.998413172906839,1.90855371884752,1.9055251740977
STL_component/conn_1827.stl,4132,3.57360745286021E-06,0.0011516158293,1.89686347599327E-06,1.86187478251334E-06,0.981554448212671,1.89686347599327,1.86187478251334
STL_component/conn_1828.stl,4132,3.64230845196755E-06,0.001153941414584,1.9089418526717E-06,1.89384404057374E-06,0.992091004722414,1.9089418526717,1.89384404057374
STL_component/conn_1829.stl,4128,3.53807997835168E-06,0.00115617946978,1.89055655914904E-06,1.83608863718569E-06,0.971189477670073,1.89055655914904,1.83608863718569
STL_component/conn_1830.stl,4120,3.56028172930586E-06,0.001144801802962,1.89450278373444E-06,1.8659728103639E-06,0.984940653761246,1.89450278373444,1.8659728103639
STL_component/conn_1831.stl,4120,3.56612618920082E-06,0.001136950170491,1.89553887143909E-06,1.88194326282178E-06,0.992827575935177,1.89553887143909,1.88194326282178
STL_component/conn_1832.stl,4116,3.6354090856036E-06,0.001146218410519,1.90773576646571E-06,1.9029928601248E-06,0.99751385573187,1.90773576646571,1.9029928601248
STL_component/conn_1833.stl,4112,3.61135657255737E-06,0.001139751310393,1.90351914707649E-06,1.90112871446173E-06,0.99874420353563,1.90351914707649,1.90112871446173
STL_component/conn_1834.stl,4110,3.52880855014058E-06,0.001144309944784,1.88890373308537E-06,1.85027241940419E-06,0.97954828877484,1.88890373308537,1.85027241940419
STL_component/conn_1835.stl,4104,3.55973916551285E-06,0.001141706897375,1.89440654220888E-06,1.8707459017883E-06,0.98751026250522,1.89440654220888,1.8707459017883
STL_component/conn_1836.stl,4100,3.60353731891006E-06,0.001138192328646,1.90214433090528E-06,1.89961075727624E-06,0.998668043435044,1.90214433090528,1.89961075727624
STL_component/conn_1837.stl,4092,3.53251962775474E-06,0.001139406080852,1.88956565739409E-06,1.8601899816678E-06,0.984453741730889,1.88956565739409,1.8601899816678
STL_component/conn_1838.stl,4088,0.000225947735218,0.018208385572854,7.55677439591485E-06,7.44539600110532E-06,0.985261119496999,7.55677439591485,7.44539600110532
STL_component/conn_1839.stl,4088,2.70470296071228E-06,0.001161907156328,1.72864965845973E-06,1.3966879948957E-06,0.807964753332487,1.72864965845973,1.3966879948957
STL_component/conn_1840.stl,4086,3.56887457354128E-06,0.001132379605895,1.89602570517198E-06,1.89099550449042E-06,0.997346976537378,1.89602570517198,1.89099550449042
STL_component/conn_1841.stl,4084,2.78809841039567E-06,0.001143643113714,1.74623689079518E-06,1.46274569940327E-06,0.837655937240671,1.74623689079518,1.46274569940327
STL_component/conn_1842.stl,4076,2.40514173644552E-06,0.001133275986217,1.66231765515764E-06,1.27337476432795E-06,0.766023726197622,1.66231765515764,1.27337476432795
STL_component/conn_1843.stl,4072,3.56329282750723E-06,0.00113529229525,1.89503672336015E-06,1.88319405094952E-06,0.993750689754638,1.89503672336015,1.88319405094952
STL_component/conn_1844.stl,4074,3.54211800462557E-06,0.001130610502243,1.89127551921223E-06,1.8797550514167E-06,0.993908625327986,1.89127551921223,1.8797550514167
STL_component/conn_1846.stl,4068,3.571810752349E-06,0.001131946435511,1.89654552772544E-06,1.89327549800643E-06,0.998275796878484,1.89654552772544,1.89327549800643
STL_component/conn_1847.stl,4064,3.42968181058697E-06,0.001135633236417,1.87104860408778E-06,1.8120366861085E-06,0.968460510405582,1.87104860408778,1.8120366861085
STL_component/conn_1848.stl,4062,2.40359316946501E-06,0.001122360251998,1.66196081369242E-06,1.28493137485212E-06,0.773141799894401,1.66196081369242,1.28493137485212
STL_component/conn_1849.stl,4062,3.53692333698726E-06,0.001124685232358,1.89035052138651E-06,1.88688705171612E-06,0.998167816163612,1.89035052138651,1.88688705171612
STL_component/conn_1850.stl,4060,3.52151682000942E-06,0.001123955896819,1.88760179469109E-06,1.8798870115691E-06,0.995912918103976,1.88760179469109,1.8798870115691
STL_component/conn_1851.stl,4056,3.44465601567604E-06,0.001125553823689,1.87376768905995E-06,1.8362459137062E-06,0.979975225545398,1.87376768905995,1.8362459137062
STL_component/conn_1852.stl,4054,2.6411249320675E-06,0.001112344331215,1.71499730090965E-06,1.42462627333148E-06,0.830687181009465,1.71499730090965,1.42462627333148
STL_component/conn_1853.stl,4052,3.50785157017306E-06,0.001117841447458,1.88515701603342E-06,1.88283494666489E-06,0.998768235564048,1.88515701603342,1.88283494666489
STL_component/conn_1854.stl,4048,3.49572466686867E-06,0.001130011832848,1.88298213193933E-06,1.85611755483623E-06,0.985732962279663,1.88298213193933,1.85611755483623
STL_component/conn_1855.stl,4042,3.55278074291912E-06,0.001130486933197,1.89317136932459E-06,1.8856197123162E-06,0.996011107535876,1.89317136932459,1.8856197123162
STL_component/conn_1856.stl,4040,3.47181195063799E-06,0.001117560558751,1.87867875337205E-06,1.86395909740273E-06,0.992164889317609,1.87867875337205,1.86395909740273
STL_component/conn_1857.stl,4038,3.53844318968198E-06,0.001124836974616,1.89062125036302E-06,1.88744321330094E-06,0.998319051443294,1.89062125036302,1.88744321330094
STL_component/conn_1858.stl,4016,3.61852845888741E-06,0.001175160497633,1.90477839647155E-06,1.84750685519534E-06,0.969932701157097,1.90477839647155,1.84750685519534
STL_component/conn_1859.stl,4008,3.46776834360563E-06,0.001129061157426,1.87794910653865E-06,1.84282400690059E-06,0.981296032189707,1.87794910653865,1.84282400690059
STL_component/conn_1860.stl,4004,2.0425866363678E-06,0.001104997038278,1.57420258529966E-06,1.10909978883801E-06,0.704547050802161,1.57420258529966,1.10909978883801
STL_component/conn_1861.stl,4002,3.46744502640991E-06,0.0011092852749,1.87789074122994E-06,1.87550223817131E-06,0.998728092638087,1.87789074122994,1.87550223817131
STL_component/conn_1862.stl,3998,3.43163567564543E-06,0.001111977626161,1.87140384428094E-06,1.85163923890723E-06,0.989438620940042,1.87140384428094,1.85163923890723
STL_component/conn_1863.stl,3996,3.48883237488591E-06,0.001113766574648,1.88174380011241E-06,1.87947768641947E-06,0.998795737393793,1.88174380011241,1.87947768641947
STL_component/conn_1864.stl,3990,3.41551817202145E-06,0.001114570126996,1.86846941239541E-06,1.83865586702553E-06,0.984043867578408,1.86846941239541,1.83865586702553
STL_component/conn_1865.stl,3980,3.43753409839226E-06,0.001106795271273,1.87247544333887E-06,1.86350675013564E-06,0.995210247891291,1.87247544333887,1.86350675013564
STL_component/conn_1866.stl,3972,3.43955399255182E-06,0.001104107128806,1.87284212689152E-06,1.86914144623218E-06,0.998024029571847,1.87284212689152,1.86914144623218
STL_component/conn_1867.stl,3968,3.01130523932654E-06,0.001089472525089,1.79164537369376E-06,1.65840175129529E-06,0.925630582728676,1.79164537369376,1.65840175129529
STL_component/conn_1868.stl,3960,3.40347079772674E-06,0.001098529054428,1.86626997368636E-06,1.85892441388291E-06,0.996064042230212,1.86626997368636,1.85892441388291
STL_component/conn_1869.stl,3956,2.57293203173545E-06,0.00109223569127,1.70010820684732E-06,1.41339385938423E-06,0.831355235914792,1.70010820684732,1.41339385938423
STL_component/conn_1870.stl,3952,3.40386781111802E-06,0.001096265876025,1.86634253739238E-06,1.86297934774319E-06,0.998197978355092,1.86634253739238,1.86297934774319
STL_component/conn_1871.stl,3952,3.41013807465691E-06,0.00109776480901,1.86748783071342E-06,1.86386266712271E-06,0.998058802027465,1.86748783071342,1.86386266712271
STL_component/conn_1872.stl,3946,3.40301655332236E-06,0.001096253905504,1.86618694271979E-06,1.86253378139991E-06,0.998042446211442,1.86618694271979,1.86253378139991
STL_component/conn_1873.stl,3944,3.38676137516843E-06,0.0010919613661,1.86321079591804E-06,1.86092373611963E-06,0.998772516881386,1.86321079591804,1.86092373611963
STL_component/conn_1874.stl,3942,3.39668025651751E-06,0.001095844728711,1.86502796500642E-06,1.85975996463225E-06,0.99717537727422,1.86502796500642,1.85975996463225
STL_component/conn_1875.stl,3928,3.4096823931901E-06,0.001096796497048,1.86740464566516E-06,1.86525890757417E-06,0.998850951722767,1.86740464566516,1.86525890757417
STL_component/conn_1876.stl,3928,3.3700470108276E-06,0.001091429542373,1.86014063016397E-06,1.85264199656898E-06,0.995968781352663,1.86014063016397,1.85264199656898
STL_component/conn_1877.stl,3926,3.41512767436872E-06,0.001099932577268,1.86839820204594E-06,1.86291109743395E-06,0.997063203868437,1.86839820204594,1.86291109743395
STL_component/conn_1878.stl,3916,3.37560368885763E-06,0.001095347681175,1.86116242865448E-06,1.84905874922E-06,0.993496709772272,1.86116242865448,1.84905874922
STL_component/conn_1879.stl,3914,3.38008388415189E-06,0.001091240262086,1.8619854601937E-06,1.858481950267E-06,0.998118401028578,1.8619854601937,1.858481950267
STL_component/conn_1880.stl,3912,2.10908909645691E-06,0.00107168891688,1.59110473460016E-06,1.18080297177843E-06,0.742127746904835,1.59110473460016,1.18080297177843
STL_component/conn_1881.stl,3904,3.33574786485735E-06,0.001089606524007,1.85380848150126E-06,1.83685456613575E-06,0.990854548603759,1.85380848150126,1.83685456613575
STL_component/conn_1882.stl,3900,3.25566782536175E-06,0.001087544958157,1.83885360316631E-06,1.79615626973991E-06,0.976780460743108,1.83885360316631,1.79615626973991
STL_component/conn_1883.stl,3896,3.36730909502019E-06,0.001092363753007,1.85963675111356E-06,1.84955373285731E-06,0.994577963545725,1.85963675111356,1.84955373285731
STL_component/conn_1884.stl,3892,3.35873392109118E-06,0.001098066209845,1.8580568283994E-06,1.83526306026531E-06,0.98773246986545,1.8580568283994,1.83526306026531
STL_component/conn_1885.stl,3886,2.35135234705501E-06,0.001084897729277,1.64983190057483E-06,1.30040958715311E-06,0.788207323849189,1.64983190057483,1.30040958715311
STL_component/conn_1886.stl,3876,3.28087158094981E-06,0.001069978855688,1.84358657297645E-06,1.83977742934317E-06,0.997933840651094,1.84358657297645,1.83977742934317
STL_component/conn_1887.stl,3876,3.29550485337585E-06,0.001073196433419,1.84632341637613E-06,1.84244267913455E-06,0.997898127052304,1.84632341637613,1.84244267913455
STL_component/conn_1888.stl,3872,2.35430682440058E-06,0.001090057535537,1.65052261668475E-06,1.29588030777158E-06,0.785133323634484,1.65052261668475,1.29588030777158
STL_component/conn_1889.stl,3868,3.23741442736573E-06,0.001068688335043,1.83541055611624E-06,1.8176006911704E-06,0.990296522548327,1.83541055611624,1.8176006911704
STL_component/conn_1890.stl,3860,2.82060179138129E-06,0.00106618805834,1.7529965109162E-06,1.58730072203594E-06,0.905478540402993,1.7529965109162,1.58730072203594
STL_component/conn_1891.stl,3848,3.22500741332618E-06,0.001059535692626,1.83306288871623E-06,1.82627585032154E-06,0.996297432872343,1.83306288871623,1.82627585032154
STL_component/conn_1893.stl,3840,3.19886422506301E-06,0.001054134344141,1.82809626587884E-06,1.82075325190341E-06,0.995983245460048,1.82809626587884,1.82075325190341
STL_component/conn_1894.stl,3828,3.23996892118526E-06,0.001062132930882,1.83589317502876E-06,1.83026182146239E-06,0.996932635491557,1.83589317502876,1.83026182146239
STL_component/conn_1895.stl,3828,3.22801579713904E-06,0.001061038735672,1.8336326902897E-06,1.82538998169259E-06,0.995504711144844,1.8336326902897,1.82538998169259
STL_component/conn_1896.stl,3818,3.05741434278653E-06,0.001048532459144,1.80074365042356E-06,1.74953916750493E-06,0.971564812733569,1.80074365042356,1.74953916750493
STL_component/conn_1897.stl,3816,3.22632730483122E-06,0.00105799732604,1.83331292577902E-06,1.82967984441281E-06,0.998018297195681,1.83331292577902,1.82967984441281
STL_component/conn_1898.stl,3814,2.58799593071991E-06,0.00106428813408,1.70341966102696E-06,1.45900110008625E-06,0.856513009370015,1.70341966102696,1.45900110008625
STL_component/conn_1899.stl,3808,3.2363008208891E-06,0.001063286288891,1.83520008368216E-06,1.82620665085271E-06,0.995099481026939,1.83520008368216,1.82620665085271
STL_component/conn_1900.stl,3808,2.18405034311753E-06,0.001061809209298,1.60973606475783E-06,1.23414846508748E-06,0.766677526898268,1.60973606475783,1.23414846508748
STL_component/conn_1901.stl,3806,2.74728225768712E-06,0.001042926104048,1.73767366664555E-06,1.58052363270468E-06,0.909562976663944,1.73767366664555,1.58052363270468
STL_component/conn_1902.stl,3804,3.16592960359962E-06,0.001051474786181,1.8218007526958E-06,1.80656520453508E-06,0.991637094156331,1.8218007526958,1.80656520453508
STL_component/conn_1903.stl,3800,3.23005260214989E-06,0.001058746308882,1.83401826946556E-06,1.83049664025347E-06,0.99807982871778,1.83401826946556,1.83049664025347
STL_component/conn_1904.stl,3796,2.38914213734016E-06,0.001048424795266,1.65862340159132E-06,1.36727525796546E-06,0.824343402277859,1.65862340159132,1.36727525796546
STL_component/conn_1905.stl,3792,3.26691292141039E-06,0.001097291877788,1.84096830739534E-06,1.78635037087569E-06,0.970331951777632,1.84096830739534,1.78635037087569
STL_component/conn_1906.stl,3790,0.000200280921309,0.016859454249326,7.25905888531358E-06,7.12766564139075E-06,0.981899410653815,7.25905888531358,7.12766564139075
STL_component/conn_1907.stl,3790,3.17466818754605E-06,0.001053166008503,1.82347538814509E-06,1.80864260444062E-06,0.991865651820202,1.82347538814509,1.80864260444062
STL_component/conn_1908.stl,3788,3.22363744359838E-06,0.001057750435895,1.83280329279216E-06,1.82858110998776E-06,0.997696325175209,1.83280329279216,1.82858110998776
STL_component/conn_1909.stl,3788,2.58274027635305E-06,0.001046089997277,1.70226578851782E-06,1.48136792230597E-06,0.870233034287676,1.70226578851782,1.48136792230597
STL_component/conn_1910.stl,3788,3.22912301043531E-06,0.001059463529956,1.8338423123965E-06,1.82873100534295E-06,0.997212788133963,1.8338423123965,1.82873100534295
STL_component/conn_1911.stl,3784,3.13617728592503E-06,0.001042162915574,1.81607589599909E-06,1.80557794125498E-06,0.994219429503339,1.81607589599909,1.80557794125498
STL_component/conn_1912.stl,3782,3.1984129318083E-06,0.00105120335686,1.82801029304016E-06,1.82557232771534E-06,0.99866632844787,1.82801029304016,1.82557232771534
STL_component/conn_1913.stl,3780,3.20874145840298E-06,0.001064408576657,1.82997588932817E-06,1.80874611240829E-06,0.98839887615805,1.82997588932817,1.80874611240829
STL_component/conn_1914.stl,3768,3.19711847479746E-06,0.001057545562162,1.82776364987809E-06,1.81388977790956E-06,0.992409373077613,1.82776364987809,1.81388977790956
STL_component/conn_1915.stl,3764,3.11499372792737E-06,0.001037610800445,1.81197771208239E-06,1.80124979033999E-06,0.994079440563277,1.81197771208239,1.80124979033999
STL_component/conn_1916.stl,3764,3.16284907344594E-06,0.001046600987891,1.82120967476263E-06,1.81321197478744E-06,0.995608578141211,1.82120967476263,1.81321197478744
STL_component/conn_1917.stl,3764,3.19453705389851E-06,0.00105850545459,1.82727159244609E-06,1.81078162991679E-06,0.990975636792327,1.82727159244609,1.81078162991679
STL_component/conn_1918.stl,3756,3.10971563296317E-06,0.001055035822534,1.81095371888012E-06,1.76849860443287E-06,0.976556488437758,1.81095371888012,1.76849860443287
STL_component/conn_1919.stl,3752,2.39357533511966E-06,0.001039938651291,1.65964865973265E-06,1.38099031062007E-06,0.832097988041956,1.65964865973265,1.38099031062007
STL_component/conn_1920.stl,3748,3.18351641682375E-06,0.001051826788175,1.82516790747076E-06,1.81599277710778E-06,0.994972993813104,1.82516790747076,1.81599277710778
STL_component/conn_1921.stl,3746,2.16011539684504E-06,0.001081692890187,1.60383410139559E-06,1.19818596374694E-06,0.747075999135027,1.60383410139559,1.19818596374694
STL_component/conn_1922.stl,3742,3.09696731543037E-06,0.001035283740127,1.8084756538121E-06,1.79485132165888E-06,0.992466400017883,1.8084756538121,1.79485132165888
STL_component/conn_1923.stl,3740,3.13340532368412E-06,0.001043094517961,1.81554068202831E-06,1.80237088953921E-06,0.992746076901791,1.81554068202831,1.80237088953921
STL_component/conn_1924.stl,3740,3.1092565757179E-06,0.001037949839876,1.81086460330021E-06,1.79734499082669E-06,0.992534167132715,1.81086460330021,1.79734499082669
STL_component/conn_1925.stl,3740,3.13697941044418E-06,0.001038684076074,1.81623071237765E-06,1.81208867029186E-06,0.997719429553986,1.81623071237765,1.81208867029186
STL_component/conn_1926.stl,3740,3.12180056118323E-06,0.001034754097727,1.81329658655663E-06,1.81016952802984E-06,0.99827548424788,1.81329658655663,1.81016952802984
STL_component/conn_1927.stl,3736,3.16352174722843E-06,0.001053120808218,1.82133877705117E-06,1.80236971250053E-06,0.989585098176327,1.82133877705117,1.80236971250053
STL_component/conn_1928.stl,3734,3.16955530121974E-06,0.00104491605955,1.82249594384746E-06,1.81998655619366E-06,0.998623103847078,1.82249594384746,1.81998655619366
STL_component/conn_1929.stl,3724,3.0934163653926E-06,0.001029748460517,1.80778419643961E-06,1.80243029283502E-06,0.997038416634496,1.80778419643961,1.80243029283502
STL_component/conn_1930.stl,3720,2.79265787882232E-06,0.001025149497459,1.74718826512654E-06,1.63448817118487E-06,0.935496307872977,1.74718826512654,1.63448817118487
STL_component/conn_1931.stl,3720,3.1242652957415E-06,0.001035686604616,1.81377367437663E-06,1.80996758004832E-06,0.997901560496724,1.81377367437663,1.80996758004832
STL_component/conn_1932.stl,3712,3.09331291972419E-06,0.001031031212154,1.80776404509161E-06,1.80012761006271E-06,0.99577575677001,1.80776404509161,1.80012761006271
STL_component/conn_1933.stl,3702,3.08618351501201E-06,0.001027841555238,1.80637414413603E-06,1.80155209679008E-06,0.997330537883523,1.80637414413603,1.80155209679008
STL_component/conn_1934.stl,3696,3.13870038688431E-06,0.001038070509391,1.81656278541531E-06,1.81415444817386E-06,0.998674233964948,1.81656278541531,1.81415444817386
STL_component/conn_1935.stl,3696,3.10019461755101E-06,0.001030033051025,1.80910363063766E-06,1.80588066439164E-06,0.998218473396753,1.80910363063766,1.80588066439164
STL_component/conn_1936.stl,3692,3.09676775288979E-06,0.001029506376774,1.80843680809503E-06,1.80480732674595E-06,0.997993028380737,1.80843680809503,1.80480732674595
STL_component/conn_1937.stl,3692,3.05764055798736E-06,0.001021857853471,1.80078806110251E-06,1.7953420121604E-06,0.996975741310297,1.80078806110251,1.7953420121604
STL_component/conn_1938.stl,3692,0.000197995227467,0.016485549953339,7.23133864169061E-06,7.20613730305907E-06,0.996514982926364,7.23133864169061,7.20613730305907
STL_component/conn_1939.stl,3688,3.05441237584385E-06,0.001028178247774,1.80015409527271E-06,1.78242189958292E-06,0.990149623448149,1.80015409527271,1.78242189958292
STL_component/conn_1940.stl,3688,2.97594447977736E-06,0.00101164213335,1.78460484384817E-06,1.76501811164544E-06,0.98902461109514,1.78460484384817,1.76501811164544
STL_component/conn_1941.stl,3672,2.94855044212534E-06,0.001039204092431,1.77911209913054E-06,1.70238962506011E-06,0.956875975320538,1.77911209913054,1.70238962506011
STL_component/conn_1942.stl,3672,3.070127467709E-06,0.001028052304437,1.80323610741716E-06,1.79181202422802E-06,0.993664676998122,1.80323610741716,1.79181202422802
STL_component/conn_1943.stl,3664,2.85058971876462E-06,0.001009424262793,1.75918709593065E-06,1.69438549706132E-06,0.96316389597262,1.75918709593065,1.69438549706132
STL_component/conn_1944.stl,3656,3.05104061554349E-06,0.001019091496614,1.79949145576678E-06,1.79632974606107E-06,0.998242998211756,1.79949145576678,1.79632974606107
STL_component/conn_1946.stl,3648,2.97752917108383E-06,0.001008666068027,1.78492155517241E-06,1.77116843649228E-06,0.992294832991242,1.78492155517241,1.77116843649228
STL_component/conn_1947.stl,3638,2.95405773792573E-06,0.001003515142006,1.78021908405063E-06,1.76622610717443E-06,0.99213974448338,1.78021908405063,1.76622610717443
STL_component/conn_1948.stl,3632,0.000179731968729,0.016235411248159,7.00178712912883E-06,6.64222048884411E-06,0.948646447877736,7.00178712912883,6.64222048884411
STL_component/conn_1949.stl,3632,2.98432786880618E-06,0.001005416337347,1.78627904734279E-06,1.78095049261749E-06,0.997016952791768,1.78627904734279,1.78095049261749
STL_component/conn_1950.stl,3632,2.1760669315573E-06,0.001068911927394,1.60777230114159E-06,1.22146654506683E-06,0.759726078250967,1.60777230114159,1.22146654506683
STL_component/conn_1951.stl,3628,3.01324130948316E-06,0.001011559590827,1.79202926127035E-06,1.78728450808414E-06,0.997352301500455,1.79202926127035,1.78728450808414
STL_component/conn_1952.stl,3628,3.02046599210806E-06,0.001016953186476,1.7934603347434E-06,1.78206786641321E-06,0.993647772348519,1.7934603347434,1.78206786641321
STL_component/conn_1953.stl,3626,2.88682642456316E-06,0.000998138462434,1.76660999494993E-06,1.73532622970303E-06,0.982291640296197,1.76660999494993,1.73532622970303
STL_component/conn_1954.stl,3622,3.02902428163149E-06,0.001015173973903,1.79515262095185E-06,1.79024937173244E-06,0.997268617073453,1.79515262095185,1.79024937173244
STL_component/conn_1955.stl,3620,2.94213156494552E-06,0.00099427385502,1.77782014237578E-06,1.77544539671295E-06,0.998664237396,1.77782014237578,1.77544539671295
STL_component/conn_1956.stl,3620,2.8408412818667E-06,0.001000155926686,1.75717945162041E-06,1.70423903277534E-06,0.96987193379922,1.75717945162041,1.70423903277534
STL_component/conn_1957.stl,3608,2.99304528794993E-06,0.001007563794295,1.78801663632697E-06,1.78234587520736E-06,0.996828462887652,1.78801663632697,1.78234587520736
STL_component/conn_1958.stl,3608,2.95024020211443E-06,0.000996301061752,1.7794518930285E-06,1.77671608434809E-06,0.998462555413196,1.7794518930285,1.77671608434809
STL_component/conn_1959.stl,3608,2.98927777622589E-06,0.001007736890071,1.78726609616334E-06,1.77979657528434E-06,0.99582070017719,1.78726609616334,1.77979657528433
STL_component/conn_1960.stl,3604,2.39786147379151E-06,0.000984430426822,1.66063870482188E-06,1.46147136971253E-06,0.880065823751404,1.66063870482188,1.46147136971253
STL_component/conn_1961.stl,3596,2.96482708431041E-06,0.00100128025673,1.782379789436E-06,1.77662171867457E-06,0.996769447905794,1.782379789436,1.77662171867457
STL_component/conn_1962.stl,3582,2.94950115697005E-06,0.000996361416652,1.77930329438135E-06,1.77616341279875E-06,0.998235330877813,1.77930329438135,1.77616341279875
STL_component/conn_1963.stl,3572,2.62103671095036E-06,0.001004599083977,1.7106381785065E-06,1.56542251695577E-06,0.915110241677454,1.7106381785065,1.56542251695577
STL_component/conn_1964.stl,3572,0.000136485145745,0.015926722320198,6.38796098783636E-06,5.14174139539717E-06,0.804911208003277,6.38796098783636,5.14174139539717
STL_component/conn_1965.stl,3570,2.93593965204439E-06,0.000993507472606,1.77657208591204E-06,1.77307553269496E-06,0.998031854015491,1.77657208591204,1.77307553269496
STL_component/conn_1966.stl,3568,2.78733614407168E-06,0.00100745772074,1.74607773585569E-06,1.66002170812147E-06,0.950714664091374,1.74607773585569,1.66002170812147
STL_component/conn_1967.stl,3568,2.83244216301019E-06,0.000989626788403,1.75544600641965E-06,1.7172789962042E-06,0.978257941243496,1.75544600641965,1.7172789962042
STL_component/conn_1968.stl,3568,2.90002637963623E-06,0.00098732923885,1.76929849747896E-06,1.76234609420459E-06,0.996070531182686,1.76929849747896,1.76234609420459
STL_component/conn_1969.stl,3564,2.93154305988677E-06,0.000995230436327,1.77568483276474E-06,1.76735534980609E-06,0.995309143376711,1.77568483276474,1.76735534980609
STL_component/conn_1970.stl,3560,2.89394242050077E-06,0.000985732633605,1.76806036207056E-06,1.76149738083759E-06,0.996288033274337,1.76806036207056,1.76149738083759
STL_component/conn_1971.stl,3560,0.000189866783818,0.016058277277016,7.13099486731239E-06,7.09416510409584E-06,0.99483525596332,7.13099486731239,7.09416510409584
STL_component/conn_1972.stl,3558,2.917786532075E-06,0.000988954953754,1.7729029568902E-06,1.77022412658964E-06,0.998489014703176,1.7729029568902,1.77022412658964
STL_component/conn_1973.stl,3556,2.62232099105666E-06,0.000989388293537,1.71091753105489E-06,1.59026805240334E-06,0.929482586704714,1.71091753105489,1.59026805240334
STL_component/conn_1974.stl,3554,2.916989759285E-06,0.000989203128651,1.77274156406485E-06,1.7692967246865E-06,0.998056772939624,1.77274156406485,1.7692967246865
STL_component/conn_1975.stl,3540,2.84141078524388E-06,0.00098283892052,1.7572968643477E-06,1.73461432545243E-06,0.987092369334143,1.7572968643477,1.73461432545243
STL_component/conn_1976.stl,3534,2.92263407720853E-06,0.000990724990953,1.77388423407592E-06,1.76999718624062E-06,0.997808736466205,1.77388423407592,1.76999718624062
STL_component/conn_1977.stl,3524,2.8736351543727E-06,0.000979886203164,1.76391506147064E-06,1.75957278208123E-06,0.99753827183391,1.76391506147064,1.75957278208123
STL_component/conn_1978.stl,3518,2.79215113016381E-06,0.000977178790322,1.74708257860775E-06,1.71441571868924E-06,0.981302051592468,1.74708257860775,1.71441571868924
STL_component/conn_1979.stl,3506,2.89443858621483E-06,0.000983456328216,1.76816140080072E-06,1.76587724528638E-06,0.998708174766563,1.76816140080072,1.76587724528638
STL_component/conn_1980.stl,3504,2.85957567045187E-06,0.000980140412705,1.76103365989129E-06,1.75050980454545E-06,0.994024046453214,1.76103365989129,1.75050980454545
STL_component/conn_1981.stl,3496,3.18036721709699E-06,0.001090907050783,1.82456587773891E-06,1.74920524062012E-06,0.958696675171753,1.82456587773891,1.74920524062012
STL_component/conn_1982.stl,3488,2.80601361098618E-06,0.000963459560365,1.74996911388853E-06,1.747461165837E-06,0.998566861533943,1.74996911388853,1.747461165837
STL_component/conn_1983.stl,3484,2.838112813668E-06,0.000970804980429,1.75661671409344E-06,1.7540780306346E-06,0.998554788054518,1.75661671409344,1.7540780306346
STL_component/conn_1984.stl,3480,2.80677730960002E-06,0.000972232765063,1.7501278595856E-06,1.73216378451437E-06,0.98973556419159,1.7501278595856,1.73216378451437
STL_component/conn_1985.stl,3468,1.93603852380771E-06,0.000974498106726,1.54634047709623E-06,1.1920219303324E-06,0.770866408781345,1.54634047709623,1.1920219303324
STL_component/conn_1986.stl,3464,2.83051632937097E-06,0.000969605933549,1.75504806202315E-06,1.75154641577519E-06,0.998004814612355,1.75504806202315,1.75154641577519
STL_component/conn_1987.stl,3462,1.68408556919052E-06,0.000941676019475,1.47612061008381E-06,1.07303501482197E-06,0.726929092034724,1.47612061008381,1.07303501482197
STL_component/conn_1988.stl,3456,2.00078556297684E-06,0.000966063108109,1.56338992021751E-06,1.24264277117062E-06,0.794838674025562,1.56338992021751,1.24264277117062
STL_component/conn_1989.stl,3452,2.75796035318966E-06,0.000960932952465,1.73992207744796E-06,1.72205168702824E-06,0.989729200720344,1.73992207744796,1.72205168702824
STL_component/conn_1990.stl,3444,2.75969438984651E-06,0.000953115392555,1.74028665321853E-06,1.73726775041273E-06,0.99826528417016,1.74028665321853,1.73726775041273
STL_component/conn_1991.stl,3436,2.77541340828185E-06,0.000959452780198,1.74358458158329E-06,1.73562272092732E-06,0.995433625222392,1.74358458158329,1.73562272092732
STL_component/conn_1992.stl,3424,2.7696988185858E-06,0.000956174523822,1.74238707627468E-06,1.73798741730609E-06,0.997474924470859,1.74238707627468,1.73798741730609
STL_component/conn_1993.stl,3420,2.61964394432899E-06,0.000949471683462,1.71033512515377E-06,1.65543258843265E-06,0.967899544414618,1.71033512515377,1.65543258843265
STL_component/conn_1994.stl,3420,2.72581812119876E-06,0.000946658737609,1.73313642839888E-06,1.72764567393145E-06,0.996831897144705,1.73313642839888,1.72764567393145
STL_component/conn_1995.stl,3412,2.72413520105904E-06,0.000952185754714,1.73277967548537E-06,1.71655699798377E-06,0.99063777251597,1.73277967548537,1.71655699798377
STL_component/conn_1996.stl,3408,2.7292956782573E-06,0.000946562984857,1.73387315150138E-06,1.73002476660515E-06,0.997780469180865,1.73387315150138,1.73002476660515
STL_component/conn_1997.stl,3408,0.000156002744044,0.015153444098536,6.67899633382494E-06,6.17692227704925E-06,0.924827918495329,6.67899633382493,6.17692227704925
STL_component/conn_1998.stl,3408,2.6962565095841E-06,0.000940387992651,1.72684832938177E-06,1.720304723575E-06,0.996210665583405,1.72684832938177,1.720304723575
STL_component/conn_1999.stl,3404,2.71815359948627E-06,0.000952208039054,1.7315104784245E-06,1.71274773243025E-06,0.989163943142101,1.7315104784245,1.71274773243025
STL_component/conn_2000.stl,3400,2.21033897893667E-06,0.000931151279391,1.61616892983888E-06,1.42426200415985E-06,0.881258127083187,1.61616892983888,1.42426200415985
STL_component/conn_2001.stl,3400,2.72773676278566E-06,0.000945650298334,1.73354297151009E-06,1.73070537867412E-06,0.99836312518201,1.73354297151009,1.73070537867412
STL_component/conn_2002.stl,3400,0.000176415554348,0.015246596210796,6.95845383748204E-06,6.94248940192702E-06,0.997705749592097,6.95845383748204,6.94248940192702
STL_component/conn_2003.stl,3392,2.67061877215682E-06,0.000946744488024,1.72135756176601E-06,1.69250656704416E-06,0.983239394671582,1.72135756176601,1.69250656704416
STL_component/conn_2004.stl,3392,2.73144608812329E-06,0.000947951756967,1.73432840437756E-06,1.72885132690409E-06,0.996841960576994,1.73432840437756,1.72885132690409
STL_component/conn_2005.stl,3384,2.71263486830208E-06,0.000943214048013,1.73033784230598E-06,1.72556899932748E-06,0.997243981572899,1.73033784230598,1.72556899932748
STL_component/conn_2006.stl,3380,2.09917557908446E-06,0.000920187741414,1.58860788688309E-06,1.36874823556645E-06,0.861602316637112,1.58860788688309,1.36874823556645
STL_component/conn_2007.stl,3380,2.70661585719495E-06,0.000941714297186,1.72905709058154E-06,1.72448216955935E-06,0.997354094872227,1.72905709058154,1.72448216955935
STL_component/conn_2008.stl,3380,2.66127091695996E-06,0.000944394102035,1.71934681526655E-06,1.69077988387974E-06,0.983385009276105,1.71934681526655,1.69077988387974
STL_component/conn_2009.stl,3378,2.55675435462035E-06,0.00093305692217,1.69653748828038E-06,1.64411471189206E-06,0.969100136748846,1.69653748828038,1.64411471189206
STL_component/conn_2010.stl,3376,2.68629565670514E-06,0.000936303681745,1.72471919125181E-06,1.72142588504961E-06,0.998090526145415,1.72471919125181,1.72142588504961
STL_component/conn_2011.stl,3368,2.72037031749668E-06,0.000960062020573,1.73198104632963E-06,1.70012161248147E-06,0.981605206410504,1.73198104632963,1.70012161248147
STL_component/conn_2012.stl,3368,2.65043499479035E-06,0.000927870853092,1.71701008061517E-06,1.71388183126458E-06,0.9981780832938,1.71701008061517,1.71388183126458
STL_component/conn_2013.stl,3364,2.00793295715451E-06,0.00096454377804,1.56524933729919E-06,1.2490462348335E-06,0.797985474307058,1.56524933729919,1.2490462348335
STL_component/conn_2014.stl,3360,2.67048295765742E-06,0.000933691444509,1.7213283813527E-06,1.71608060030604E-06,0.996951319048997,1.7213283813527,1.71608060030604
STL_component/conn_2015.stl,3360,0.000133731420151,0.01478381708278,6.34470758947827E-06,5.42747868438819E-06,0.855434014546049,6.34470758947827,5.42747868438818
STL_component/conn_2016.stl,3356,2.68331602981292E-06,0.000935610171658,1.72408127178059E-06,1.72079105877524E-06,0.998091613742809,1.72408127178059,1.72079105877524
STL_component/conn_2017.stl,3354,2.69811180597086E-06,0.000978919726978,1.72724432050081E-06,1.65372812394011E-06,0.957437291477454,1.72724432050081,1.65372812394011
STL_component/conn_2018.stl,3354,2.70793139726084E-06,0.000942787245203,1.72933717902298E-06,1.72335683010465E-06,0.996541825971899,1.72933717902298,1.72335683010465
STL_component/conn_2019.stl,3352,2.63946264469757E-06,0.000927121550077,1.71463742690094E-06,1.70816608317122E-06,0.996225823822465,1.71463742690094,1.70816608317122
STL_component/conn_2020.stl,3352,2.6333726793133E-06,0.000928748328715,1.71331769820223E-06,1.70123978556548E-06,0.992950570317799,1.71331769820223,1.70123978556548
STL_component/conn_2021.stl,3348,0.000151923425311,0.014906159327909,6.62026499637288E-06,6.1151939397121E-06,0.923708332379821,6.62026499637288,6.1151939397121
STL_component/conn_2022.stl,3348,2.68839970193283E-06,0.000936532195276,1.72516937006249E-06,1.72235383822942E-06,0.998367967874964,1.72516937006249,1.72235383822942
STL_component/conn_2023.stl,3346,2.68131139396068E-06,0.000937200440425,1.72365182601068E-06,1.71658779379968E-06,0.995901705840819,1.72365182601068,1.71658779379968
STL_component/conn_2024.stl,3342,2.61700482111982E-06,0.000920381891231,1.70976058120147E-06,1.70603410131452E-06,0.997820466837335,1.70976058120147,1.70603410131452
STL_component/conn_2025.stl,3336,2.66042164487241E-06,0.00093353678957,1.71916390158119E-06,1.70989831869265E-06,0.994610413306135,1.71916390158119,1.70989831869265
STL_component/conn_2025.stl,3336,2.66042164487241E-06,0.00093353678957,1.71916390158119E-06,1.70989831869265E-06,0.994610413306134,1.71916390158119,1.70989831869265
STL_component/conn_2026.stl,3332,2.55652933722327E-06,0.000918477425904,1.69648771663029E-06,1.67006565330003E-06,0.984425431984421,1.69648771663029,1.67006565330003
STL_component/conn_2027.stl,3328,2.64034083962946E-06,0.000925316804074,1.71482756900327E-06,1.71206715019383E-06,0.998390264502782,1.71482756900326,1.71206715019383
STL_component/conn_2028.stl,3324,2.6673407412591E-06,0.00093880086763,1.72065298428638E-06,1.70473260085104E-06,0.990747475766045,1.72065298428638,1.70473260085104
STL_component/conn_2029.stl,3324,2.61112758588567E-06,0.000918826683042,1.70847970253755E-06,1.70508386450431E-06,0.998012362670626,1.70847970253755,1.70508386450431
STL_component/conn_2030.stl,3312,2.5693699437056E-06,0.000910668764901,1.69932327460182E-06,1.6928459892775E-06,0.996188314830306,1.69932327460182,1.6928459892775
STL_component/conn_2031.stl,3308,2.61671605186742E-06,0.00092087308639,1.70969769194709E-06,1.70493595081164E-06,0.997214863681528,1.70969769194709,1.70493595081163
STL_component/conn_2032.stl,3306,2.61078422942973E-06,0.000918866407352,1.70840481238235E-06,1.70478594616578E-06,0.997881727919318,1.70840481238235,1.70478594616578
STL_component/conn_2033.stl,3300,2.56032133196564E-06,0.000914629305972,1.69732607906557E-06,1.67957968233655E-06,0.989544497696761,1.69732607906557,1.67957968233655
STL_component/conn_2034.stl,3292,2.60177035441821E-06,0.000923867847477,1.70643642504136E-06,1.68970293415281E-06,0.990193897268601,1.70643642504136,1.68970293415281
STL_component/conn_2035.stl,3292,2.60488090371316E-06,0.000917007823901,1.70711619816884E-06,1.70437863395737E-06,0.998396380858895,1.70711619816884,1.70437863395737
STL_component/conn_2036.stl,3284,2.47580320092155E-06,0.000918798189931,1.6784400450862E-06,1.61676626797069E-06,0.963255299290515,1.6784400450862,1.61676626797069
STL_component/conn_2037.stl,3284,2.5763734446659E-06,0.000913991279049,1.70086585968234E-06,1.69128973353785E-06,0.994369852219695,1.70086585968234,1.69128973353785
STL_component/conn_2038.stl,3280,1.74076834769038E-06,0.000949334104482,1.49249924350978E-06,1.10020382042874E-06,0.737155362197363,1.49249924350978,1.10020382042874
STL_component/conn_2039.stl,3280,2.58121068620642E-06,0.00091263644486,1.70192967481915E-06,1.69698067663872E-06,0.997092125336518,1.70192967481915,1.69698067663872
STL_component/conn_2040.stl,3280,0.00015168446244,0.014970168416339,6.61679213343167E-06,6.0794691771756E-06,0.918794040160151,6.61679213343167,6.0794691771756
STL_component/conn_2041.stl,3278,2.59538493116075E-06,0.00091452166754,1.70503926802122E-06,1.70278191755261E-06,0.998676071272409,1.70503926802122,1.70278191755261
STL_component/conn_2042.stl,3276,2.39793270328575E-06,0.000909502676031,1.66065514798524E-06,1.58191906399963E-06,0.952587336340637,1.66065514798524,1.58191906399963
STL_component/conn_2043.stl,3276,2.5615415664179E-06,0.000906687077946,1.69759568152903E-06,1.69509964047572E-06,0.998529661049177,1.69759568152903,1.69509964047572
STL_component/conn_2044.stl,3272,2.56342571484148E-06,0.000909808743078,1.69801180312841E-06,1.69052610299378E-06,0.995591491106935,1.69801180312841,1.69052610299378
STL_component/conn_2045.stl,3268,2.01503379462049E-06,0.00092152296051,1.5670922781439E-06,1.31198063269431E-06,0.837207004968622,1.5670922781439,1.31198063269431
STL_component/conn_2046.stl,3266,2.50324346860463E-06,0.000898064077546,1.68461820563651E-06,1.67242641000354E-06,0.992762873158929,1.68461820563651,1.67242641000354
STL_component/conn_2047.stl,3262,2.53967799364398E-06,0.000905641155253,1.69275203472386E-06,1.6825723823912E-06,0.993986329879489,1.69275203472386,1.6825723823912
STL_component/conn_2048.stl,3254,2.5389133106254E-06,0.000909655350726,1.69258212490659E-06,1.67464302294292E-06,0.989401340295584,1.69258212490659,1.67464302294292
STL_component/conn_2049.stl,3254,2.54509879540909E-06,0.000905176988056,1.69395554062302E-06,1.6870283904644E-06,0.995910665898543,1.69395554062302,1.6870283904644
STL_component/conn_2050.stl,3252,2.57733126735548E-06,0.000910319619886,1.70107661148795E-06,1.69874264668429E-06,0.998627948448713,1.70107661148795,1.69874264668429
STL_component/conn_2051.stl,3248,1.83658228454494E-06,0.000913228820997,1.51939463828997E-06,1.20665198621785E-06,0.794166278996412,1.51939463828997,1.20665198621785
STL_component/conn_2052.stl,3246,5.19807613091229E-06,0.001499336352384,2.14922229882959E-06,2.08015077710051E-06,0.967862085849986,2.14922229882959,2.08015077710051
STL_component/conn_2053.stl,3240,2.49798879412575E-06,0.00089194483121,1.6834386264756E-06,1.68036544865881E-06,0.998174463999781,1.6834386264756,1.68036544865881
STL_component/conn_2054.stl,3228,2.07192879085504E-06,0.000918982329692,1.58170468493667E-06,1.35275427431674E-06,0.85525084878338,1.58170468493667,1.35275427431674
STL_component/conn_2055.stl,3228,2.51419197440235E-06,0.000901280748453,1.6870706542051E-06,1.67374615205225E-06,0.992101989255969,1.6870706542051,1.67374615205225
STL_component/conn_2056.stl,3226,2.17989027555367E-06,0.000885299507119,1.60871336747083E-06,1.47739172428658E-06,0.918368526152857,1.60871336747083,1.47739172428658
STL_component/conn_2057.stl,3224,2.46547344659164E-06,0.000886555778368,1.67610248150157E-06,1.66857416538184E-06,0.995508439249503,1.67610248150157,1.66857416538184
STL_component/conn_2058.stl,3224,2.51544098549316E-06,0.000897465508515,1.68734997802491E-06,1.68169648524308E-06,0.996649484187955,1.68734997802491,1.68169648524308
STL_component/conn_2059.stl,3224,2.47185618072056E-06,0.000896303720751,1.67754762622649E-06,1.65469993496198E-06,0.986380302468128,1.67754762622649,1.65469993496198
STL_component/conn_2060.stl,3216,0.000158003070089,0.014242429622992,6.70742205305317E-06,6.65629703376939E-06,0.992377843696222,6.70742205305317,6.65629703376939
STL_component/conn_2062.stl,3204,2.47630925765322E-06,0.000886391480616,1.67855439558843E-06,1.6762182253367E-06,0.998608224876199,1.67855439558842,1.6762182253367
STL_component/conn_2063.stl,3204,2.48142533248234E-06,0.000889871127353,1.67970956937795E-06,1.67311327868162E-06,0.996072957601371,1.67970956937795,1.67311327868162
STL_component/conn_2064.stl,3204,2.47047185079813E-06,0.000885255807466,1.67723440505977E-06,1.67441218456549E-06,0.998317336869693,1.67723440505977,1.67441218456549
STL_component/conn_2065.stl,3196,2.42396453521539E-06,0.000895439758628,1.66664286100002E-06,1.62420610333146E-06,0.974537581708963,1.66664286100002,1.62420610333146
STL_component/conn_2066.stl,3190,2.41344525592365E-06,0.00087278948365,1.66422845492578E-06,1.65912534543593E-06,0.996933648457489,1.66422845492578,1.65912534543593
STL_component/conn_2067.stl,3190,2.46353043137616E-06,0.000883889293759,1.67566205919296E-06,1.67228890457519E-06,0.997986972015465,1.67566205919296,1.67228890457519
STL_component/conn_2068.stl,3182,2.5018994320064E-06,0.000895561971752,1.68431665102018E-06,1.67619852846865E-06,0.995180168440055,1.68431665102018,1.67619852846865
STL_component/conn_2069.stl,3180,2.44773735678996E-06,0.000881199471796,1.67207363058921E-06,1.66664014344164E-06,0.996750449831773,1.67207363058921,1.66664014344164
STL_component/conn_2070.stl,3180,2.44997519666994E-06,0.000881189961677,1.67258303890728E-06,1.66818186989411E-06,0.997368639457178,1.67258303890728,1.66818186989411
STL_component/conn_2071.stl,3176,2.41221544280136E-06,0.000873574950639,1.66394572801937E-06,1.65678888184999E-06,0.99569887043257,1.66394572801937,1.65678888184999
STL_component/conn_2072.stl,3168,2.43829127908275E-06,0.000878712095162,1.66991995470935E-06,1.66490796644775E-06,0.996998665566296,1.66991995470935,1.66490796644775
STL_component/conn_2073.stl,3168,2.43004400886472E-06,0.00087715277358,1.66803505027542E-06,1.66222629539044E-06,0.996517606219357,1.66803505027542,1.66222629539044
STL_component/conn_2074.stl,3160,2.43173535714089E-06,0.000878523605742,1.66842195327115E-06,1.66078771788069E-06,0.99542427778807,1.66842195327115,1.66078771788069
STL_component/conn_2075.stl,3160,2.47410712726542E-06,0.000885962686975,1.67805668017026E-06,1.67553814419328E-06,0.998499135335089,1.67805668017026,1.67553814419327
STL_component/conn_2076.stl,3158,2.39699839723189E-06,0.000867775643638,1.66043943971968E-06,1.65733971549436E-06,0.99813319043672,1.66043943971968,1.65733971549436
STL_component/conn_2077.stl,3152,2.33925407587225E-06,0.00087059616669,1.64699744020644E-06,1.61217393232905E-06,0.978856367941276,1.64699744020643,1.61217393232905
STL_component/conn_2078.stl,3144,2.2314962312136E-06,0.000915019338148,1.62130919271062E-06,1.4632452921032E-06,0.902508478137253,1.62130919271062,1.4632452921032
STL_component/conn_2079.stl,3142,2.36149406067076E-06,0.000864102430286,1.65220048421823E-06,1.63973203493215E-06,0.9924534283792,1.65220048421823,1.63973203493215
STL_component/conn_2080.stl,3138,2.44374530324416E-06,0.000878763673537,1.67116413220007E-06,1.66853413050752E-06,0.998426245727826,1.67116413220007,1.66853413050752
STL_component/conn_2081.stl,3136,1.79001854710345E-06,0.000863879114818,1.50644392204489E-06,1.24324238176313E-06,0.825282882137102,1.50644392204489,1.24324238176313
STL_component/conn_2082.stl,3136,2.23692092315595E-06,0.000888528797952,1.62262191218173E-06,1.51053354374952E-06,0.930921450283206,1.62262191218173,1.51053354374952
STL_component/conn_2083.stl,3136,2.31912406889294E-06,0.000887105110493,1.6422595157066E-06,1.56855644824614E-06,0.955120937491569,1.6422595157066,1.56855644824614
STL_component/conn_2084.stl,3134,2.39861662970591E-06,0.00087041718101,1.66081301424047E-06,1.65342551735274E-06,0.995551879215549,1.66081301424047,1.65342551735274
STL_component/conn_2085.stl,3132,2.42339128244115E-06,0.000875166478927,1.6665114670301E-06,1.66143791435761E-06,0.996955584901236,1.6665114670301,1.66143791435761
STL_component/conn_2086.stl,3128,2.4010734323821E-06,0.000869344969905,1.66137985451965E-06,1.65716040156756E-06,0.997460271989808,1.66137985451965,1.65716040156756
STL_component/conn_2087.stl,3116,2.35194899704722E-06,0.000861725008135,1.6499714357297E-06,1.63760989283875E-06,0.992508026125022,1.6499714357297,1.63760989283875
STL_component/conn_2088.stl,3116,2.40873245166062E-06,0.000870626001513,1.66314448672905E-06,1.66000035432498E-06,0.99810952540254,1.66314448672905,1.66000035432498
STL_component/conn_2089.stl,3104,0.000151543522544,0.013886923409918,6.61474213444366E-06,6.54760675510995E-06,0.989850643007816,6.61474213444366,6.54760675510995
STL_component/conn_2090.stl,3100,2.35545060252075E-06,0.000859645689862,1.65078986109557E-06,1.64401494497123E-06,0.995895954849252,1.65078986109557,1.64401494497123
STL_component/conn_2091.stl,3100,2.37099194106678E-06,0.000861600541984,1.65441255997709E-06,1.65110755543975E-06,0.998002309328827,1.65441255997709,1.65110755543975
STL_component/conn_2092.stl,3092,2.35355241570137E-06,0.000861862680209,1.65034630128543E-06,1.63846455107972E-06,0.992800450307639,1.65034630128543,1.63846455107972
STL_component/conn_2093.stl,3088,2.35350489729954E-06,0.000861214944102,1.65033519433833E-06,1.63966376576555E-06,0.993533781131616,1.65033519433833,1.63966376576554
STL_component/conn_2094.stl,3088,2.35794102550572E-06,0.000857989223625,1.65137145072785E-06,1.64893051841126E-06,0.998521875671571,1.65137145072785,1.64893051841126
STL_component/conn_2095.stl,3086,2.33394988997532E-06,0.000853695370327,1.64575165964333E-06,1.64036257271576E-06,0.996725455571627,1.64575165964333,1.64036257271576
STL_component/conn_2096.stl,3084,1.60880675086391E-06,0.000870409422712,1.45379025223183E-06,1.10900000083924E-06,0.762833564977286,1.45379025223183,1.10900000083924
STL_component/conn_2097.stl,3084,2.36028479990433E-06,0.000858481404774,1.65191841951666E-06,1.64962324409946E-06,0.998610600021114,1.65191841951666,1.64962324409946
STL_component/conn_2098.stl,3076,2.3548902351876E-06,0.000857428554517,1.65065894176066E-06,1.64787390584234E-06,0.998312773252025,1.65065894176066,1.64787390584234
STL_component/conn_2099.stl,3076,2.33273403653273E-06,0.000853369124076,1.64546582940085E-06,1.64013482844906E-06,0.996760187384915,1.64546582940085,1.64013482844906
STL_component/conn_2100.stl,3076,2.34999239519417E-06,0.000856404050015,1.64951376809439E-06,1.64641378925225E-06,0.998120671132246,1.64951376809439,1.64641378925225
STL_component/conn_2101.stl,3072,2.34258562218509E-06,0.000854270479213,1.64777894936288E-06,1.64532359189722E-06,0.998509898753949,1.64777894936288,1.64532359189722
STL_component/conn_2102.stl,3062,2.03928158909837E-06,0.000857783769202,1.57335307051282E-06,1.42643052642157E-06,0.9066181985183,1.57335307051282,1.42643052642157
STL_component/conn_2103.stl,3060,2.00296748667274E-06,0.000860559862128,1.56395802345294E-06,1.39651004525306E-06,0.892933201729937,1.56395802345294,1.39651004525306
STL_component/conn_2104.stl,3060,2.32099939344122E-06,0.000848999537062,1.64270205920282E-06,1.64028315125389E-06,0.998527482244648,1.64270205920282,1.64028315125389
STL_component/conn_2105.stl,3052,1.73731942553311E-06,0.000840580137342,1.4915129133465E-06,1.24008599419921E-06,0.831428265288589,1.4915129133465,1.24008599419921
STL_component/conn_2106.stl,3048,2.33837959240376E-06,0.000855874718032,1.64679218224856E-06,1.63929103860857E-06,0.99544499681208,1.64679218224856,1.63929103860857
STL_component/conn_2107.stl,3044,2.17144695442475E-06,0.00085210651546,1.60663368203686E-06,1.52899684372314E-06,0.951677324344843,1.60663368203686,1.52899684372314
STL_component/conn_2108.stl,3044,2.29166663309555E-06,0.000844254866635,1.63575255139622E-06,1.62865508295822E-06,0.995661037831217,1.63575255139622,1.62865508295822
STL_component/conn_2109.stl,3040,2.28243108006672E-06,0.000839989369116,1.63355219949007E-06,1.63032854746961E-06,0.99802659993267,1.63355219949007,1.63032854746961
STL_component/conn_2110.stl,3036,2.29071551050963E-06,0.000842106485958,1.63552622172254E-06,1.63213243125988E-06,0.997924955028179,1.63552622172254,1.63213243125988
STL_component/conn_2111.stl,3032,2.30810567843698E-06,0.000847799836756,1.63965453942274E-06,1.63347920938692E-06,0.996233761510519,1.63965453942274,1.63347920938692
STL_component/conn_2112.stl,3032,2.26910283049324E-06,0.000836566033772,1.63036628228097E-06,1.62744080363619E-06,0.998205631043422,1.63036628228097,1.62744080363619
STL_component/conn_2113.stl,3028,1.73029756785085E-06,0.000834902551123,1.48950074580362E-06,1.24347271344877E-06,0.834825170079315,1.48950074580362,1.24347271344877
STL_component/conn_2114.stl,3028,2.25501110440297E-06,0.00083691108211,1.62698427021709E-06,1.61666716042431E-06,0.993658752588059,1.62698427021709,1.61666716042431
STL_component/conn_2115.stl,3026,2.3223123500423E-06,0.000849889773615,1.64301175193781E-06,1.63949191210783E-06,0.997857690411627,1.64301175193781,1.63949191210783
STL_component/conn_2116.stl,3026,2.30812262141116E-06,0.000850730785259,1.63965855145114E-06,1.62786347554704E-06,0.992806382832777,1.63965855145114,1.62786347554704
STL_component/conn_2117.stl,3022,2.31169754168113E-06,0.000847025488114,1.64050463950556E-06,1.63751686870378E-06,0.998178748947231,1.64050463950556,1.63751686870378
STL_component/conn_2118.stl,3016,2.3050114859603E-06,0.000847870707106,1.63892151759531E-06,1.63115305197426E-06,0.995260013650659,1.63892151759531,1.63115305197426
STL_component/conn_2119.stl,3016,2.2515097083064E-06,0.000834871529664,1.62614175147113E-06,1.61810024295327E-06,0.995054853913822,1.62614175147113,1.61810024295327
STL_component/conn_2120.stl,3014,2.23379695946124E-06,0.000837586655109,1.62186620472284E-06,1.60016658276699E-06,0.986620584427585,1.62186620472284,1.60016658276699
STL_component/conn_2121.stl,2998,2.25406180501365E-06,0.000835223306778,1.62675593254546E-06,1.61925208747505E-06,0.995387233622275,1.62675593254546,1.61925208747505
STL_component/conn_2122.stl,2996,2.20171891650127E-06,0.00082460981609,1.61406523640401E-06,1.60200779098736E-06,0.992529765746326,1.61406523640401,1.60200779098736
STL_component/conn_2123.stl,2996,2.24348569787638E-06,0.000831685328978,1.62420768480024E-06,1.61851047724966E-06,0.996492315851047,1.62420768480024,1.61851047724966
STL_component/conn_2124.stl,2996,2.23772198837655E-06,0.000828652379817,1.62281558179799E-06,1.62026107174389E-06,0.998425877787502,1.62281558179799,1.62026107174389
STL_component/conn_2125.stl,2992,2.22209838368528E-06,0.000828183404862,1.61902996614081E-06,1.60985963058821E-06,0.994335907460405,1.61902996614081,1.60985963058821
STL_component/conn_2126.stl,2992,2.19594842876555E-06,0.000833862014001,1.61265390085985E-06,1.58008043913273E-06,0.979801331389361,1.61265390085985,1.58008043913273
STL_component/conn_2127.stl,2986,2.22141034996584E-06,0.00082549304654,1.61886284749763E-06,1.61460622299187E-06,0.997370608317843,1.61886284749763,1.61460622299187
STL_component/conn_2128.stl,2984,2.22594242884635E-06,0.000829408661532,1.61996302398286E-06,1.61026224978195E-06,0.994011731096762,1.61996302398286,1.61026224978195
STL_component/conn_2129.stl,2984,2.23798004237067E-06,0.000829936068134,1.62287796040566E-06,1.61794152221968E-06,0.996958219714349,1.62287796040566,1.61794152221968
STL_component/conn_2130.stl,2980,2.2297715726426E-06,0.000827419271138,1.62089139747615E-06,1.61691054372625E-06,0.997544034254176,1.62089139747615,1.61691054372625
STL_component/conn_2131.stl,2976,2.22809489100617E-06,0.000832631863289,1.62048501798313E-06,1.60557984091951E-06,0.99080202723369,1.62048501798313,1.60557984091951
STL_component/conn_2132.stl,2976,2.21220503823587E-06,0.000822280500282,1.61662361405711E-06,1.61419737241242E-06,0.998499192005117,1.61662361405711,1.61419737241242
STL_component/conn_2133.stl,2970,2.23270550520534E-06,0.00082807478346,1.62160200864876E-06,1.61775642717375E-06,0.997628529408261,1.62160200864876,1.61775642717375
STL_component/conn_2134.stl,2968,2.2083441783115E-06,0.000821347578035,1.61568259340493E-06,1.61321046341534E-06,0.998469916059202,1.61568259340493,1.61321046341534
STL_component/conn_2135.stl,2960,2.18944149221289E-06,0.000816717137993,1.61105947691469E-06,1.60846985353563E-06,0.998392596042437,1.61105947691469,1.60846985353563
STL_component/conn_2136.stl,2960,2.17267872306481E-06,0.000818698751619,1.60693741605143E-06,1.59229170834938E-06,0.990885950158505,1.60693741605143,1.59229170834938
STL_component/conn_2137.stl,2956,2.1753881127547E-06,0.000813438482555,1.60760510353119E-06,1.60458706545619E-06,0.998122649605696,1.60760510353119,1.60458706545619
STL_component/conn_2138.stl,2956,2.15327287619426E-06,0.000814755919589,1.60213884073039E-06,1.58570646086128E-06,0.989743473255028,1.60213884073039,1.58570646086128
STL_component/conn_2139.stl,2950,2.12568676686337E-06,0.000827393570845,1.59526761519315E-06,1.54148171445812E-06,0.966284089125377,1.59526761519315,1.54148171445812
STL_component/conn_2140.stl,2950,1.67482261274107E-06,0.000816692866877,1.47340926987944E-06,1.23044244464514E-06,0.835098889221609,1.47340926987944,1.23044244464514
STL_component/conn_2141.stl,2948,2.18943149234073E-06,0.00081849890196,1.61105702417147E-06,1.6049610967824E-06,0.996216193903998,1.61105702417147,1.6049610967824
STL_component/conn_2142.stl,2948,2.17560818571528E-06,0.000813491650389,1.60765931278283E-06,1.60464451086182E-06,0.998124725868821,1.60765931278283,1.60464451086182
STL_component/conn_2143.stl,2948,2.16249808558352E-06,0.000816629374322,1.6044235812068E-06,1.58884665693978E-06,0.990291264445695,1.6044235812068,1.58884665693978
STL_component/conn_2144.stl,2940,1.82105313177453E-06,0.000812961082306,1.51510011656108E-06,1.34401498773487E-06,0.887079984381141,1.51510011656108,1.34401498773487
STL_component/conn_2145.stl,2936,2.19723059802882E-06,0.00082112450058,1.61296770497582E-06,1.60552797765308E-06,0.995387553452073,1.61296770497582,1.60552797765308
STL_component/conn_2146.stl,2934,2.14476933631944E-06,0.000810150366069,1.6000270438145E-06,1.58842315660032E-06,0.992747693072414,1.6000270438145,1.58842315660032
STL_component/conn_2147.stl,2932,1.50390064341567E-06,0.000818308372272,1.42147810378003E-06,1.10268991082688E-06,0.775734714375538,1.42147810378003,1.10268991082688
STL_component/conn_2148.stl,2932,1.77044725860317E-06,0.000826646721847,1.50093352146493E-06,1.28503304626672E-06,0.856155870922589,1.50093352146493,1.28503304626672
STL_component/conn_2149.stl,2930,2.18191604866369E-06,0.000816393484378,1.60921153922798E-06,1.60357677302599E-06,0.996498430402327,1.60921153922798,1.60357677302599
STL_component/conn_2150.stl,2924,2.16285299929417E-06,0.00081235163305,1.60451135019046E-06,1.59747546109305E-06,0.995614933420961,1.60451135019046,1.59747546109305
STL_component/conn_2151.stl,2924,2.18274002367167E-06,0.000815339494939,1.60941408035643E-06,1.60625607165129E-06,0.998037789812025,1.60941408035643,1.60625607165129
STL_component/conn_2152.stl,2920,2.18678101537073E-06,0.000818652688127,1.61040665841849E-06,1.60271703526064E-06,0.995225042620353,1.61040665841849,1.60271703526064
STL_component/conn_2153.stl,2916,2.15081850141995E-06,0.000808416057623,1.60152988491191E-06,1.59632046974166E-06,0.996747225749998,1.60152988491191,1.59632046974166
STL_component/conn_2154.stl,2914,2.05063023042438E-06,0.000820614263822,1.57626625325284E-06,1.49933798679508E-06,0.951195893270559,1.57626625325284,1.49933798679508
STL_component/conn_2155.stl,2912,2.14291959024789E-06,0.000811167752025,1.59956693295472E-06,1.58506270859329E-06,0.990932405476376,1.59956693295472,1.58506270859329
STL_component/conn_2156.stl,2912,2.14200131044048E-06,0.000805331984633,1.59933841918914E-06,1.59586457608547E-06,0.997827949943558,1.59933841918914,1.59586457608547
STL_component/conn_2157.stl,2900,2.1398205678805E-06,0.000805209504594,1.59879547995746E-06,1.59448234702064E-06,0.997302260989047,1.59879547995746,1.59448234702064
STL_component/conn_2158.stl,2900,2.10861394713403E-06,0.00079948262877,1.59098524081509E-06,1.58248387488661E-06,0.994656540041738,1.59098524081509,1.58248387488661
STL_component/conn_2159.stl,2900,1.4924123086924E-06,0.00083310149037,1.41784927884697E-06,1.07483589402509E-06,0.758074860325897,1.41784927884697,1.07483589402509
STL_component/conn_2160.stl,2896,2.13998287443516E-06,0.000805087589206,1.59883590210456E-06,1.59484476208047E-06,0.997503721289445,1.59883590210456,1.59484476208047
STL_component/conn_2161.stl,2880,2.0627924021867E-06,0.000798767447768,1.57937636133395E-06,1.54948157285315E-06,0.981071776675478,1.57937636133395,1.54948157285315
STL_component/conn_2162.stl,2880,0.000133701418648,0.012874580125907,6.34423309365211E-06,6.23094892448342E-06,0.982143756779359,6.34423309365211,6.23094892448342
STL_component/conn_2163.stl,2878,2.13234263610499E-06,0.00080332711432,1.59693089408285E-06,1.59263338539932E-06,0.997308895018905,1.59693089408285,1.59263338539932
STL_component/conn_2164.stl,2876,2.13391498119051E-06,0.000803590549113,1.59732331218132E-06,1.59328527460586E-06,0.997471997344145,1.59732331218132,1.59328527460586
STL_component/conn_2165.stl,2876,2.08979995872206E-06,0.00080257074381,1.58623927228307E-06,1.56232953282265E-06,0.984926776257401,1.58623927228307,1.56232953282265
STL_component/conn_2166.stl,2876,2.10512081710195E-06,0.000796206195586,1.59010621314511E-06,1.58636355414332E-06,0.997646283643919,1.59010621314511,1.58636355414332
STL_component/conn_2167.stl,2876,2.08180138495385E-06,0.000790368411638,1.58421294222811E-06,1.58037797637095E-06,0.997579261123969,1.58421294222811,1.58037797637095
STL_component/conn_2168.stl,2872,2.09938215547594E-06,0.000795633457478,1.58865999593068E-06,1.58317788354256E-06,0.996549222362141,1.58865999593068,1.58317788354256
STL_component/conn_2169.stl,2872,2.10410240378715E-06,0.000801030082458,1.589849751768E-06,1.5760474792632E-06,0.991318505104366,1.589849751768,1.5760474792632
STL_component/conn_2170.stl,2872,2.14989252514534E-06,0.0008074810788,1.60130002024331E-06,1.59748079422927E-06,0.99761492164756,1.60130002024331,1.59748079422927
STL_component/conn_2171.stl,2868,2.12650949698949E-06,0.000800900154609,1.59547340051948E-06,1.59308958907138E-06,0.998505890823794,1.59547340051948,1.59308958907138
STL_component/conn_2172.stl,2864,2.10799476474153E-06,0.00080302289289,1.59082949767256E-06,1.57504458471037E-06,0.99007755828938,1.59082949767256,1.57504458471037
STL_component/conn_2173.stl,2862,1.87659364432089E-06,0.000783774069215,1.53034919564923E-06,1.43658259544155E-06,0.938728624503312,1.53034919564923,1.43658259544155
STL_component/conn_2174.stl,2860,2.1025329098719E-06,0.000797833268579,1.58945435273128E-06,1.58118217879071E-06,0.994795588859566,1.58945435273128,1.58118217879071
STL_component/conn_2175.stl,2860,2.09322299442974E-06,0.00079456539892,1.58710487216112E-06,1.58065503275694E-06,0.995936097533741,1.58710487216112,1.58065503275694
STL_component/conn_2176.stl,2860,2.11214949230374E-06,0.000799375668274,1.59187395403433E-06,1.5853493490972E-06,0.995901305552111,1.59187395403433,1.5853493490972
STL_component/conn_2177.stl,2856,2.09151293159397E-06,0.000793443448762,1.5866725582153E-06,1.5815969757066E-06,0.996801115338877,1.5866725582153,1.5815969757066
STL_component/conn_2178.stl,2854,2.09521044002737E-06,0.000794027080915,1.58760701436475E-06,1.58322844929548E-06,0.997242034691424,1.58760701436475,1.58322844929548
STL_component/conn_2179.stl,2852,1.4158885399547E-06,0.000812579459941,1.39318935706153E-06,1.04547698514807E-06,0.750419876414468,1.39318935706153,1.04547698514807
STL_component/conn_2180.stl,2852,2.08596657186448E-06,0.000799779367337,1.58526878217533E-06,1.56490651576257E-06,0.987155322402287,1.58526878217533,1.56490651576257
STL_component/conn_2181.stl,2848,2.0856864688802E-06,0.00079108367016,1.58519782252217E-06,1.58189573180584E-06,0.997916921995846,1.58519782252217,1.58189573180584
STL_component/conn_2182.stl,2846,2.09356198471158E-06,0.000793029644985,1.58719054293276E-06,1.58397255231322E-06,0.997972524071624,1.58719054293276,1.58397255231322
STL_component/conn_2183.stl,2844,2.06455187557624E-06,0.000785312627169,1.57982528047308E-06,1.57737324282029E-06,0.998447905801296,1.57982528047308,1.57737324282029
STL_component/conn_2184.stl,2840,1.52889366026116E-06,0.000771248309733,1.42930929884371E-06,1.18941744776701E-06,0.832162393912384,1.42930929884371,1.18941744776701
STL_component/conn_2185.stl,2832,2.06347646638291E-06,0.000786399354922,1.57955092655194E-06,1.57437295959244E-06,0.99672187400073,1.57955092655194,1.57437295959244
STL_component/conn_2186.stl,2828,1.94330846471794E-06,0.000817660630571,1.54827359323736E-06,1.4260012470169E-06,0.92102665397477,1.54827359323736,1.4260012470169
STL_component/conn_2187.stl,2824,2.06459987848815E-06,0.000786180468763,1.57983752455486E-06,1.57566866172886E-06,0.997361207870301,1.57983752455486,1.57566866172886
STL_component/conn_2188.stl,2818,2.07130423215651E-06,0.000790045177873,1.58154574017293E-06,1.57305249636435E-06,0.99462978300732,1.58154574017293,1.57305249636435
STL_component/conn_2189.stl,2816,2.04986166316377E-06,0.000781772263806,1.5760693027413E-06,1.57324204866359E-06,0.998206135940348,1.5760693027413,1.57324204866359
STL_component/conn_2190.stl,2816,2.07284574335457E-06,0.000787370701413,1.58193798352108E-06,1.57957039013624E-06,0.998503358911981,1.58193798352108,1.57957039013624
STL_component/conn_2191.stl,2814,2.07102219287157E-06,0.000788049513741,1.58147395315261E-06,1.57682137233322E-06,0.99705807306525,1.58147395315261,1.57682137233322
STL_component/conn_2192.stl,2812,2.01142023762715E-06,0.000773845407434,1.56615496290398E-06,1.55955198671762E-06,0.995783957307697,1.56615496290398,1.55955198671762
STL_component/conn_2193.stl,2804,2.0346824703368E-06,0.000778473839133,1.57216940462198E-06,1.56820874489709E-06,0.997480767840131,1.57216940462198,1.56820874489709
STL_component/conn_2194.stl,2794,1.5918747855776E-06,0.000780187966288,1.44867209238443E-06,1.22422404935463E-06,0.845066358211974,1.44867209238443,1.22422404935463
STL_component/conn_2195.stl,2792,0.000126992194881,0.012721699565358,6.23628760415539E-06,5.98939760658632E-06,0.960410742217123,6.23628760415539,5.98939760658632
STL_component/conn_2196.stl,2792,1.99665760038609E-06,0.000774199099481,1.56231399973528E-06,1.54739854520037E-06,0.990452972617904,1.56231399973528,1.54739854520037
STL_component/conn_2197.stl,2788,1.99752229800183E-06,0.000768881060433,1.56253949895966E-06,1.55877604544676E-06,0.997591450638269,1.56253949895966,1.55877604544676
STL_component/conn_2198.stl,2780,1.98315601623519E-06,0.000765066352301,1.55878452807499E-06,1.55528158591968E-06,0.997752773335747,1.55878452807499,1.55528158591968
STL_component/conn_2199.stl,2772,2.00149107225479E-06,0.000769826132004,1.56357365746152E-06,1.5599556749616E-06,0.997686081188014,1.56357365746152,1.5599556749616
STL_component/conn_2200.stl,2768,1.95959802853079E-06,0.000762750149887,1.55258763780043E-06,1.5414730725286E-06,0.992841263835146,1.55258763780043,1.5414730725286
STL_component/conn_2201.stl,2760,1.76141492274468E-06,0.000761411760913,1.49837671823237E-06,1.38801238423102E-06,0.926344067777864,1.49837671823237,1.38801238423102
STL_component/conn_2202.stl,2760,2.00247192041233E-06,0.000770377096894,1.56382903005314E-06,1.55960393564505E-06,0.997298237641783,1.56382903005314,1.55960393564505
STL_component/conn_2203.stl,2756,1.99019223170339E-06,0.000769394937064,1.56062586882094E-06,1.55201871171524E-06,0.994484804284192,1.56062586882094,1.55201871171524
STL_component/conn_2204.stl,2756,1.96198833399015E-06,0.000760250555333,1.55321866020486E-06,1.54842767576568E-06,0.996915447540049,1.55321866020486,1.54842767576568
STL_component/conn_2205.stl,2744,1.97849966254216E-06,0.000763325578778,1.55756358863467E-06,1.55516837183153E-06,0.998462202878514,1.55756358863467,1.55516837183153
STL_component/conn_2206.stl,2738,1.90907611748383E-06,0.000771883039327,1.53912847888629E-06,1.48396274063619E-06,0.964157808131769,1.53912847888629,1.48396274063619
STL_component/conn_2207.stl,2732,0.000123831889019,0.012139382854919,6.18412071610004E-06,6.12050334843253E-06,0.98971278689598,6.18412071610004,6.12050334843253
STL_component/conn_2208.stl,2732,1.98268521771234E-06,0.000766533522108,1.55866116720837E-06,1.55193621194197E-06,0.995685428361289,1.55866116720837,1.55193621194197
STL_component/conn_2209.stl,2720,0.000122927820235,0.01220540261683,6.16903431712704E-06,6.04295445683174E-06,0.979562464104751,6.16903431712704,6.04295445683174
STL_component/conn_2210.stl,2720,1.93260519117017E-06,0.000752797158406,1.54542585296196E-06,1.54033938857859E-06,0.996708697234731,1.54542585296196,1.54033938857859
STL_component/conn_2211.stl,2716,1.95907469747865E-06,0.000759507775037,1.55244941393149E-06,1.54764027060798E-06,0.996902222204241,1.55244941393149,1.54764027060798
STL_component/conn_2212.stl,2712,1.91514164535514E-06,0.000748446027589,1.54075679828581E-06,1.53529438978284E-06,0.996454723737675,1.54075679828581,1.53529438978284
STL_component/conn_2213.stl,2712,1.92436286953882E-06,0.000754622796623,1.54322570562693E-06,1.53005942424548E-06,0.991468337176188,1.54322570562693,1.53005942424548
STL_component/conn_2214.stl,2712,1.921641833066E-06,0.000756464854243,1.54249799218391E-06,1.52417537096824E-06,0.988121461869961,1.54249799218391,1.52417537096824
STL_component/conn_2215.stl,2708,1.94623441117991E-06,0.000755242092052,1.54905025736568E-06,1.5461805677901E-06,0.998147452245702,1.54905025736568,1.5461805677901
STL_component/conn_2216.stl,2708,1.93953833000806E-06,0.000753764693616,1.5472716972383E-06,1.54388101202054E-06,0.997808603864585,1.5472716972383,1.54388101202054
STL_component/conn_2217.stl,2698,1.69281533549664E-06,0.000750502205893,1.47866679620201E-06,1.3533460572442E-06,0.915247478823695,1.47866679620201,1.3533460572442
STL_component/conn_2218.stl,2692,1.89939344182293E-06,0.000755437225999,1.53652195657374E-06,1.50857811327224E-06,0.981813573713051,1.53652195657374,1.50857811327224
STL_component/conn_2219.stl,2692,1.8655948108739E-06,0.00073771067171,1.52735351105753E-06,1.51733861180277E-06,0.993442972316325,1.52735351105753,1.51733861180277
STL_component/conn_2220.stl,2688,1.60772389838384E-06,0.000760888444208,1.45346400759805E-06,1.26777367480473E-06,0.872242909475144,1.45346400759805,1.26777367480473
STL_component/conn_2221.stl,2680,1.89074907573393E-06,0.000741605883155,1.53418744654561E-06,1.52972012656303E-06,0.997088152433628,1.53418744654561,1.52972012656303
STL_component/conn_2222.stl,2676,1.8980817242359E-06,0.00075830538412,1.53616816871531E-06,1.50183429841238E-06,0.977649666877525,1.53616816871531,1.50183429841238
STL_component/conn_2223.stl,2660,1.89409162453197E-06,0.000741576704016,1.53509098217683E-06,1.53248472958336E-06,0.998302216204944,1.53509098217683,1.53248472958336
STL_component/conn_2224.stl,2656,0.000104960427392,0.011953663806175,5.85251213297061E-06,5.26836436564959E-06,0.900188542279106,5.85251213297061,5.26836436564959
STL_component/conn_2225.stl,2652,1.56811879771035E-06,0.000726737612523,1.44142963345057E-06,1.2946505897221E-06,0.898171204252886,1.44142963345057,1.2946505897221
STL_component/conn_2226.stl,2650,1.85843072207922E-06,0.000733183970222,1.5253959347837E-06,1.52084398805111E-06,0.997015891658824,1.5253959347837,1.52084398805111
STL_component/conn_2227.stl,2644,1.84843692486438E-06,0.000730179742504,1.52265672307652E-06,1.51888924104525E-06,0.997525718059649,1.52265672307652,1.51888924104525
STL_component/conn_2228.stl,2642,1.85459683643241E-06,0.000731311217888,1.52434626427871E-06,1.52159309831613E-06,0.998193871020581,1.52434626427871,1.52159309831613
STL_component/conn_2229.stl,2640,1.80793939962718E-06,0.000735807949972,1.51145451520027E-06,1.47424832772892E-06,0.975383852377178,1.51145451520027,1.47424832772892
STL_component/conn_2230.stl,2640,1.88294909868542E-06,0.000739148118661,1.53207485877135E-06,1.52847505214206E-06,0.997650371580292,1.53207485877135,1.52847505214206
STL_component/conn_2231.stl,2636,9.63627681424903E-05,0.011785825944509,5.68813918763348E-06,4.9056944466781E-06,0.862442757614567,5.68813918763348,4.9056944466781
STL_component/conn_2232.stl,2628,1.84366568740732E-06,0.000730082781643,1.5213454860867E-06,1.51516984136385E-06,0.995940669112092,1.5213454860867,1.51516984136385
STL_component/conn_2233.stl,2628,1.84425571015803E-06,0.000729797219624,1.52150775930802E-06,1.51624779642961E-06,0.996542927338863,1.52150775930802,1.51624779642961
STL_component/conn_2234.stl,2626,1.84051510241506E-06,0.000731012253145,1.520478398096E-06,1.51065738870815E-06,0.993540842539986,1.520478398096,1.51065738870815
STL_component/conn_2235.stl,2624,1.82537432530911E-06,0.000728393157734,1.51629756819293E-06,1.50361735768252E-06,0.991637386502231,1.51629756819293,1.50361735768252
STL_component/conn_2236.stl,2616,1.55274714626558E-06,0.000723004436688,1.43670423677342E-06,1.28857893601215E-06,0.896899238569843,1.43670423677342,1.28857893601215
STL_component/conn_2237.stl,2608,1.82210790978136E-06,0.000724453206898,1.51539258209594E-06,1.50908952498176E-06,0.99584064407557,1.51539258209594,1.50908952498176
STL_component/conn_2238.stl,2608,1.80325662662145E-06,0.000722379673027,1.5101484393465E-06,1.49776359492447E-06,0.991798922477191,1.5101484393465,1.49776359492447
STL_component/conn_2239.stl,2602,1.77372459608898E-06,0.000717394010062,1.50185909427371E-06,1.4834731580236E-06,0.987757882000903,1.50185909427371,1.4834731580236
STL_component/conn_2240.stl,2596,1.78138611006872E-06,0.000717571062743,1.5040183898119E-06,1.48951333399072E-06,0.990355798892197,1.5040183898119,1.48951333399072
STL_component/conn_2241.stl,2580,1.78052222706467E-06,0.000711681422273,1.50377522598101E-06,1.50111173736587E-06,0.998228798713317,1.50377522598101,1.50111173736587
STL_component/conn_2242.stl,2578,1.34331311174516E-06,0.000730374349522,1.36896667819051E-06,1.10352707152727E-06,0.806102214982987,1.36896667819051,1.10352707152727
STL_component/conn_2243.stl,2576,1.77597927908651E-06,0.000714875880399,1.50249519121531E-06,1.49059101959982E-06,0.992077065081408,1.50249519121531,1.49059101959982
STL_component/conn_2244.stl,2576,1.82672157356192E-06,0.000724082383382,1.51667051943652E-06,1.51368541659297E-06,0.998031805322714,1.51667051943652,1.51368541659297
STL_component/conn_2245.stl,2574,1.76908487527376E-06,0.000712345584942,1.50054842639265E-06,1.49007861858275E-06,0.993022679158002,1.50054842639265,1.49007861858275
STL_component/conn_2246.stl,2572,1.810522798351E-06,0.000719479361956,1.51217408786464E-06,1.50986079163928E-06,0.998470218314199,1.51217408786464,1.50986079163928
STL_component/conn_2247.stl,2572,1.70243469803399E-06,0.000705628015268,1.48146233140337E-06,1.44759107733692E-06,0.977136607966018,1.48146233140337,1.44759107733692
STL_component/conn_2248.stl,2572,1.7921200248967E-06,0.000714677893897,1.50703321210132E-06,1.5045547429419E-06,0.99835539844808,1.50703321210132,1.5045547429419
STL_component/conn_2249.stl,2556,1.74929272358376E-06,0.0007044686184,1.49493148628817E-06,1.48988273818847E-06,0.996622756195847,1.49493148628817,1.48988273818847
STL_component/conn_2250.stl,2556,0.00011027716868,0.011426434405249,5.9497081331E-06,5.79063414370676E-06,0.97326356422288,5.9497081331,5.79063414370676
STL_component/conn_2251.stl,2550,1.73856434377842E-06,0.00070320023911,1.4918690881665E-06,1.48341617117045E-06,0.994334008886509,1.4918690881665,1.48341617117045
STL_component/conn_2252.stl,2548,1.81596123695013E-06,0.000726396701994,1.51368666117241E-06,1.49997479225718E-06,0.99094140863697,1.51368666117241,1.49997479225718
STL_component/conn_2253.stl,2548,1.74576510913502E-06,0.000704660620787,1.49392591973697E-06,1.48647311142665E-06,0.995011259787473,1.49392591973697,1.48647311142665
STL_component/conn_2254.stl,2546,1.15049373428519E-06,0.000727362755956,1.30005545674526E-06,9.49039849674135E-07,0.729999512520868,1.30005545674526,0.949039849674135
STL_component/conn_2255.stl,2540,1.73241546226111E-06,0.000700375350455,1.49010821724891E-06,1.48413172548346E-06,0.995989222999865,1.49010821724891,1.48413172548346
STL_component/conn_2256.stl,2536,1.73976746274832E-06,0.000701400136683,1.49221314256446E-06,1.48825245827033E-06,0.997345765037747,1.49221314256446,1.48825245827033
STL_component/conn_2257.stl,2536,1.76748741284073E-06,0.000708285194254,1.50009663129712E-06,1.49726756440371E-06,0.998114076897193,1.50009663129712,1.49726756440371
STL_component/conn_2258.stl,2532,1.73334512397541E-06,0.000701778129045,1.4903747139155E-06,1.48195994053094E-06,0.994353920993164,1.4903747139155,1.48195994053094
STL_component/conn_2259.stl,2532,1.7575122896055E-06,0.000705855082022,1.49726928681671E-06,1.49394316286905E-06,0.997778539921342,1.49726928681671,1.49394316286905
STL_component/conn_2260.stl,2532,1.74410412720891E-06,0.000702415043936,1.49345197828988E-06,1.48980646892464E-06,0.997559004629387,1.49345197828988,1.48980646892464
STL_component/conn_2261.stl,2520,1.55271034458134E-06,0.000709857202913,1.43669288623394E-06,1.31241354307057E-06,0.913496235448657,1.43669288623394,1.31241354307057
STL_component/conn_2262.stl,2520,1.72953800020697E-06,0.000698548730246,1.48928275975999E-06,1.48554102984103E-06,0.997487562456194,1.48928275975999,1.48554102984103
STL_component/conn_2263.stl,2520,1.74603924000417E-06,0.000704769843367,1.4940041108168E-06,1.48647612247049E-06,0.994961199710363,1.4940041108168,1.48647612247049
STL_component/conn_2264.stl,2516,1.72703707671631E-06,0.000698838400059,1.48856457587925E-06,1.48277805847912E-06,0.996112686346362,1.48856457587925,1.48277805847912
STL_component/conn_2265.stl,2512,1.56235967803643E-06,0.000723115786798,1.43966285634732E-06,1.29635643964182E-06,0.900458349624233,1.43966285634732,1.29635643964182
STL_component/conn_2266.stl,2510,1.74312340716391E-06,0.000701964628799,1.4931720001848E-06,1.48992413775529E-06,0.997824857130253,1.4931720001848,1.48992413775529
STL_component/conn_2267.stl,2508,1.69233482971087E-06,0.000703998453798,1.47852687639457E-06,1.44233398858779E-06,0.975520980792017,1.47852687639457,1.44233398858779
STL_component/conn_2268.stl,2508,1.72772511049958E-06,0.000698138469943,1.48876222589938E-06,1.48485595756424E-06,0.997376163723672,1.48876222589938,1.48485595756424
STL_component/conn_2269.stl,2502,1.70689639155189E-06,0.000698054568518,1.482755394214E-06,1.46713148386914E-06,0.989462921257392,1.482755394214,1.46713148386914
STL_component/conn_2270.stl,2500,1.73234543918567E-06,0.000698708602285,1.49008814058558E-06,1.48761194597017E-06,0.998338222721214,1.49008814058558,1.48761194597017
STL_component/conn_2271.stl,2496,1.77052387906783E-06,0.000713153298314,1.5009551733506E-06,1.48960164659122E-06,0.992435798909284,1.5009551733506,1.48960164659122
STL_component/conn_2272.stl,2496,1.71156337377646E-06,0.000693401307264,1.48410554368258E-06,1.48101541417237E-06,0.997917850571096,1.48410554368258,1.48101541417237
STL_component/conn_2273.stl,2492,1.66958101245228E-06,0.00068425571792,1.47187058090501E-06,1.4639974226542E-06,0.994650916763363,1.47187058090501,1.4639974226542
STL_component/conn_2274.stl,2492,0.000101935417708,0.011081242363441,5.79573911445008E-06,5.51934960168463E-06,0.952311602142969,5.79573911445008,5.51934960168463
STL_component/conn_2275.stl,2490,1.73005838862408E-06,0.000700559471978,1.48943211135605E-06,1.48172292959492E-06,0.994824079793664,1.48943211135605,1.48172292959492
STL_component/conn_2276.stl,2488,1.66663944435944E-06,0.000702256209901,1.47100566275731E-06,1.42395845350642E-06,0.968016976112314,1.47100566275731,1.42395845350642
STL_component/conn_2277.stl,2488,1.6599209349071E-06,0.000680155541347,1.46902637537942E-06,1.46430117877431E-06,0.996783450124313,1.46902637537942,1.46430117877431
STL_component/conn_2278.stl,2488,1.56888537696529E-06,0.000702311466095,1.4416644774877E-06,1.3403329884568E-06,0.929712155211397,1.4416644774877,1.3403329884568
STL_component/conn_2279.stl,2478,1.67814740110854E-06,0.000684616459033,1.47438360907608E-06,1.47073361643537E-06,0.997524394181918,1.47438360907608,1.47073361643537
STL_component/conn_2280.stl,2472,1.53999584626257E-06,0.000689608101501,1.43276064022334E-06,1.33988783737748E-06,0.935179121872456,1.43276064022334,1.33988783737748
STL_component/conn_2281.stl,2472,1.68566148136466E-06,0.000691149291899,1.47658090166165E-06,1.46335516895249E-06,0.991043001643672,1.47658090166165,1.46335516895249
STL_component/conn_2282.stl,2472,1.64786232816921E-06,0.000676726979202,1.46546044626754E-06,1.46102849049703E-06,0.99697572474112,1.46546044626754,1.46102849049703
STL_component/conn_2283.stl,2466,1.67222538353954E-06,0.000683632080298,1.47264724660922E-06,1.46765381414858E-06,0.996609213460903,1.47264724660922,1.46765381414858
STL_component/conn_2284.stl,2460,1.67834266640014E-06,0.00068671653731,1.47444079212996E-06,1.46640650854952E-06,0.994550962220164,1.47444079212996,1.46640650854952
STL_component/conn_2285.stl,2460,1.65220792997452E-06,0.000680241502913,1.46674751126351E-06,1.45731295979281E-06,0.993567705826497,1.46674751126351,1.45731295979281
STL_component/conn_2286.stl,2456,1.68508765439658E-06,0.000686148789347,1.4764133318155E-06,1.4735180012491E-06,0.998038943089979,1.4764133318155,1.4735180012491
STL_component/conn_2287.stl,2454,1.66540508837096E-06,0.000680645052129,1.47064241820513E-06,1.46808244605096E-06,0.998259283070799,1.47064241820513,1.46808244605096
STL_component/conn_2288.stl,2452,1.65813034695044E-06,0.000679213609226,1.46849796319707E-06,1.46475010903179E-06,0.997447831553595,1.46849796319707,1.46475010903179
STL_component/conn_2289.stl,2448,1.62702149580694E-06,0.000673418069723,1.45925623011143E-06,1.44963870346583E-06,0.993409295470426,1.45925623011143,1.44963870346583
STL_component/conn_2290.stl,2448,1.68142563446436E-06,0.000685406883864,1.47534304597842E-06,1.47190727789491E-06,0.997671207321669,1.47534304597842,1.47190727789491
STL_component/conn_2291.stl,2448,1.66365947785053E-06,0.000680138652735,1.47012841586581E-06,1.46763558091709E-06,0.998304342041269,1.47012841586581,1.46763558091709
STL_component/conn_2292.stl,2444,1.65560595377873E-06,0.000677937039806,1.46775235452916E-06,1.4652740799532E-06,0.998311517219978,1.46775235452916,1.4652740799532
STL_component/conn_2293.stl,2442,1.63437701051272E-06,0.000674385593168,1.46145194914628E-06,1.45410313660614E-06,0.994971567457669,1.46145194914628,1.45410313660614
STL_component/conn_2294.stl,2440,1.62977181403205E-06,0.000673090417553,1.46007800980882E-06,1.45279603292269E-06,0.995012611081591,1.46007800980882,1.45279603292269
STL_component/conn_2295.stl,2436,1.62557771563441E-06,0.000673374215929,1.45882446595167E-06,1.44844665315156E-06,0.992886181276554,1.45882446595167,1.44844665315156
STL_component/conn_2296.stl,2436,0.000105940730695,0.011409075503877,5.87067601874276E-06,5.57139256335644E-06,0.949020614588366,5.87067601874276,5.57139256335644
STL_component/conn_2297.stl,2436,1.64921643022908E-06,0.000677792265916,1.46586174186912E-06,1.4599308783791E-06,0.995954008948716,1.46586174186912,1.4599308783791
STL_component/conn_2298.stl,2436,1.63457167291542E-06,0.00067230566781,1.46150996889979E-06,1.45877545097068E-06,0.998128977572989,1.46150996889979,1.45877545097068
STL_component/conn_2299.stl,2434,1.61234371546796E-06,0.000670069047406,1.45485485928118E-06,1.44374110851085E-06,0.992360921297792,1.45485485928118,1.44374110851085
STL_component/conn_2300.stl,2432,1.63825600481094E-06,0.000675966687229,1.46260722824877E-06,1.4541450362228E-06,0.994214309992092,1.46260722824877,1.4541450362228
STL_component/conn_2301.stl,2432,1.65059714802424E-06,0.00067680872825,1.46627069907766E-06,1.46327647306758E-06,0.997957930952338,1.46627069907766,1.46327647306758
STL_component/conn_2302.stl,2432,0.000102608766467,0.010720027700815,5.80847264145397E-06,5.74301313379412E-06,0.988730340710796,5.80847264145397,5.74301313379412
STL_component/conn_2303.stl,2428,1.61599833224437E-06,0.000668457476825,1.45595324476947E-06,1.45050213807498E-06,0.996255987811371,1.45595324476947,1.45050213807498
STL_component/conn_2304.stl,2428,1.62881048447869E-06,0.000672073183827,1.45979087509131E-06,1.45413671338859E-06,0.996126731712608,1.45979087509131,1.45413671338859
STL_component/conn_2305.stl,2424,6.70300505003561E-05,0.010846093241433,5.03991998374336E-06,3.70806606627513E-06,0.735739074873366,5.03991998374336,3.70806606627513
STL_component/conn_2306.stl,2420,1.63375073204209E-06,0.000673587480662,1.46126525357989E-06,1.45526819806973E-06,0.995895984322167,1.46126525357989,1.45526819806973
STL_component/conn_2307.stl,2420,0.000105064106011,0.010857738197953,5.85443851198893E-06,5.80585592114449E-06,0.991701579793697,5.85443851198893,5.80585592114449
STL_component/conn_2308.stl,2418,1.62383133948792E-06,0.000673126605572,1.45830186833509E-06,1.44742281114314E-06,0.992539914109573,1.45830186833509,1.44742281114314
STL_component/conn_2309.stl,2416,1.63256274036939E-06,0.000673108906868,1.46091097842176E-06,1.45524392000673E-06,0.996120873551682,1.46091097842176,1.45524392000673
STL_component/conn_2310.stl,2412,1.57284711342761E-06,0.000674383680534,1.44287695058143E-06,1.39936403459441E-06,0.969842947474156,1.44287695058143,1.39936403459441
STL_component/conn_2311.stl,2412,1.49535356900988E-06,0.00066221958897,1.41878010455175E-06,1.35485593653485E-06,0.954944273737826,1.41878010455175,1.35485593653485
STL_component/conn_2312.stl,2412,1.59163613410503E-06,0.000670307051984,1.44859969451962E-06,1.42469287416283E-06,0.983496599890749,1.44859969451962,1.42469287416283
STL_component/conn_2313.stl,2408,1.60103937692137E-06,0.000666068864218,1.45144682713277E-06,1.44222869099474E-06,0.99364900183341,1.45144682713277,1.44222869099474
STL_component/conn_2314.stl,2406,1.61253074856569E-06,0.000666528184165,1.45491111186299E-06,1.45157920118863E-06,0.997709887121492,1.45491111186299,1.45157920118863
STL_component/conn_2315.stl,2406,1.59855180335829E-06,0.000665578761983,1.45069472147522E-06,1.44104820766488E-06,0.993350417791189,1.45069472147522,1.44104820766488
STL_component/conn_2316.stl,2404,1.64661531959498E-06,0.000675482652509,1.46509069391781E-06,1.46261223450692E-06,0.998308323558955,1.46509069391781,1.46261223450692
STL_component/conn_2317.stl,2404,1.58063485064407E-06,0.000659919114795,1.44525443354222E-06,1.43711689679076E-06,0.994369478091468,1.44525443354222,1.43711689679076
STL_component/conn_2318.stl,2404,1.59978513254201E-06,0.00066801530999,1.4510677099502E-06,1.4368998212632E-06,0.990236231852004,1.4510677099502,1.4368998212632
STL_component/conn_2319.stl,2400,1.59620171663881E-06,0.000667331068384,1.44998346719129E-06,1.43515126952179E-06,0.989770781526066,1.44998346719129,1.43515126952179
STL_component/conn_2320.stl,2396,9.28135363880755E-05,0.010601430037443,5.61742866485431E-06,5.25288773648098E-06,0.935105374696773,5.61742866485431,5.25288773648098
STL_component/conn_2321.stl,2396,1.42235047087395E-06,0.000663443934287,1.39530558585645E-06,1.28633368762507E-06,0.921901052116488,1.39530558585645,1.28633368762507
STL_component/conn_2322.stl,2396,1.61865877016844E-06,0.000673753947842,1.45675179128691E-06,1.44146875162934E-06,0.989508823844265,1.45675179128691,1.44146875162934
STL_component/conn_2323.stl,2392,8.03162421562251E-05,0.010444113985348,5.35305352686003E-06,4.61405777084981E-06,0.861948745271804,5.35305352686003,4.61405777084981
STL_component/conn_2324.stl,2392,0.000102201148973,0.010707326852972,5.80077096949725E-06,5.72698398263073E-06,0.987279796555575,5.80077096949725,5.72698398263073
STL_component/conn_2325.stl,2390,1.57818573082502E-06,0.000664200676216,1.44450759628259E-06,1.42564058183342E-06,0.986938791808549,1.44450759628259,1.42564058183342
STL_component/conn_2326.stl,2388,1.57597090255161E-06,0.000663194776953,1.44383153853223E-06,1.42579913834027E-06,0.987510731196321,1.44383153853223,1.42579913834027
STL_component/conn_2327.stl,2388,1.58633643086631E-06,0.000659249680716,1.44699009605998E-06,1.44376536896534E-06,0.997771424211249,1.44699009605998,1.44376536896534
STL_component/conn_2328.stl,2386,1.41434058387715E-06,0.000660287294984,1.39268145871902E-06,1.28520472341842E-06,0.922827481741984,1.39268145871902,1.28520472341842
STL_component/conn_2329.stl,2382,1.56909046760531E-06,0.00065958775114,1.4417272946979E-06,1.42733742240601E-06,0.990019005435483,1.4417272946979,1.42733742240601
STL_component/conn_2330.stl,2380,1.59252282090064E-06,0.00066125641162,1.44886864539101E-06,1.44499724426041E-06,0.997327983359356,1.44886864539101,1.44499724426041
STL_component/conn_2331.stl,2376,1.60759484222695E-06,0.000665706713506,1.45342511545192E-06,1.44892170345657E-06,0.996901517699484,1.45342511545192,1.44892170345657
STL_component/conn_2332.stl,2376,1.56631556942809E-06,0.000656309750213,1.4408769066986E-06,1.43192957494928E-06,0.993790356617054,1.4408769066986,1.43192957494928
STL_component/conn_2333.stl,2372,1.58136581823804E-06,0.000659469815416,1.44547718609581E-06,1.43876106042069E-06,0.995353696523388,1.4454771860958,1.43876106042069
STL_component/conn_2334.stl,2372,1.58509119467535E-06,0.000659322423938,1.44661137939885E-06,1.44247288166751E-06,0.997139177950434,1.44661137939885,1.44247288166751
STL_component/conn_2335.stl,2372,1.20482648465475E-06,0.00065064964412,1.32020678716481E-06,1.11103709550182E-06,0.841562932643161,1.32020678716481,1.11103709550182
STL_component/conn_2336.stl,2372,1.4616121206855E-06,0.000649569425171,1.40802761066722E-06,1.35007473940214E-06,0.958841097414546,1.40802761066722,1.35007473940214
STL_component/conn_2337.stl,2364,1.38940200890035E-06,0.000655205542888,1.38444731507505E-06,1.27233539824057E-06,0.919020452700718,1.38444731507505,1.27233539824057
STL_component/conn_2338.stl,2364,1.59797526711261E-06,0.000662324957399,1.45052029721267E-06,1.44760536283112E-06,0.99799042151485,1.45052029721267,1.44760536283112
STL_component/conn_2339.stl,2364,1.57650320938141E-06,0.000658306943929,1.44399407852015E-06,1.43687064879335E-06,0.995066856690922,1.44399407852015,1.43687064879335
STL_component/conn_2340.stl,2364,1.55418603046097E-06,0.000655821932648,1.43714788333453E-06,1.42189757898422E-06,0.989388493329633,1.43714788333453,1.42189757898422
STL_component/conn_2341.stl,2364,1.54538026977534E-06,0.000651600547347,1.43442852706743E-06,1.42300089470592E-06,0.992033320485564,1.43442852706743,1.42300089470592
STL_component/conn_2342.stl,2360,1.58273114643865E-06,0.000657945957011,1.44589306774206E-06,1.44333843493456E-06,0.998233179987858,1.44589306774206,1.44333843493456
STL_component/conn_2343.stl,2356,1.57364788650437E-06,0.000658260912826,1.44312177645112E-06,1.43436852090934E-06,0.993934499718172,1.44312177645112,1.43436852090934
STL_component/conn_2344.stl,2356,1.55741233687802E-06,0.000651683119838,1.43814164569481E-06,1.4338984295911E-06,0.99704951447834,1.43814164569481,1.4338984295911
STL_component/conn_2345.stl,2354,1.5557190139908E-06,0.000650694197047,1.43762024207674E-06,1.43451626375394E-06,0.9978408913342,1.43762024207674,1.43451626375394
STL_component/conn_2346.stl,2352,1.56040830577543E-06,0.000651860246694,1.4390632316005E-06,1.43626642092977E-06,0.998056506059418,1.4390632316005,1.43626642092977
STL_component/conn_2347.stl,2352,1.54733166009858E-06,0.000653923473188,1.43503203604415E-06,1.41973645866E-06,0.989341299009385,1.43503203604415,1.41973645866
STL_component/conn_2348.stl,2352,1.57087922655846E-06,0.000655588311512,1.44227494173698E-06,1.4376820321296E-06,0.996815510361816,1.44227494173698,1.4376820321296
STL_component/conn_2349.stl,2352,8.7011776425628E-05,0.010767153668178,5.49785317760965E-06,4.84873416543463E-06,0.881932275889323,5.49785317760965,4.84873416543463
STL_component/conn_2350.stl,2334,1.54257485508475E-06,0.000648197431487,1.43356000201937E-06,1.42787500858665E-06,0.996034352643267,1.43356000201937,1.42787500858665
STL_component/conn_2351.stl,2332,1.5330546031052E-06,0.000646230588423,1.43060476439305E-06,1.42338165098034E-06,0.994951007019908,1.43060476439305,1.42338165098034
STL_component/conn_2352.stl,2332,1.53882679664262E-06,0.000648592535002,1.43239800021975E-06,1.42353793508051E-06,0.993814522822648,1.43239800021975,1.42353793508051
STL_component/conn_2353.stl,2324,1.2191732736841E-06,0.000639280466601,1.32542636064872E-06,1.14426140391908E-06,0.86331571326153,1.32542636064872,1.14426140391908
STL_component/conn_2354.stl,2324,1.52183821806164E-06,0.00064108340116,1.42710727926209E-06,1.42431223329794E-06,0.99804146050912,1.42710727926209,1.42431223329794
STL_component/conn_2355.stl,2320,1.52260610146347E-06,0.000642337695884,1.42734726704296E-06,1.42224824532555E-06,0.996427623581764,1.42734726704296,1.42224824532555
STL_component/conn_2356.stl,2320,1.53379916179797E-06,0.000645285977506,1.43083632753445E-06,1.42615759393395E-06,0.996730070721253,1.43083632753445,1.42615759393395
STL_component/conn_2357.stl,2314,6.317993813685E-06,0.001691826800318,2.29364847180306E-06,2.2406527000858E-06,0.976894553647275,2.29364847180306,2.2406527000858
STL_component/conn_2358.stl,2312,1.50017959815238E-06,0.000635853369492,1.42030476544886E-06,1.41559013772428E-06,0.996680552062298,1.42030476544886,1.41559013772428
STL_component/conn_2359.stl,2292,1.51485386907251E-06,0.000640736575698,1.42492073442706E-06,1.41854290189912E-06,0.995524079077632,1.42492073442706,1.41854290189912
STL_component/conn_2360.stl,2288,1.52392167598114E-06,0.000642112792175,1.42775823810355E-06,1.42397568889925E-06,0.997350707491403,1.42775823810355,1.42397568889925
STL_component/conn_2361.stl,2288,1.50632971957774E-06,0.000636625481081,1.42224300830722E-06,1.41966958377375E-06,0.998190587319861,1.42224300830722,1.41966958377375
STL_component/conn_2362.stl,2288,1.48591745779225E-06,0.000631080385522,1.4157895016386E-06,1.41273678461314E-06,0.997843805861024,1.4157895016386,1.41273678461314
STL_component/conn_2363.stl,2284,1.36007002475338E-06,0.000627986488446,1.37463547955938E-06,1.2994579180699E-06,0.945310911432628,1.37463547955938,1.2994579180699
STL_component/conn_2364.stl,2280,1.4839856021211E-06,0.000633794982445,1.41517567500222E-06,1.40485706882281E-06,0.992708604054129,1.41517567500222,1.40485706882281
STL_component/conn_2365.stl,2276,1.41465422798118E-06,0.000632366353324,1.39278439810259E-06,1.34224810084697E-06,0.963715635151817,1.39278439810259,1.34224810084697
STL_component/conn_2366.stl,2276,1.4933138975701E-06,0.00063702821512,1.41813473611238E-06,1.40651280002388E-06,0.99180477299332,1.41813473611238,1.40651280002388
STL_component/conn_2367.stl,2274,1.48495512528003E-06,0.000631163168549,1.415483797242E-06,1.41163667267974E-06,0.997282113317188,1.415483797242,1.41163667267974
STL_component/conn_2368.stl,2272,9.19471643188031E-05,0.010016912185739,5.59989528349514E-06,5.50751544670845E-06,0.983503292095663,5.59989528349514,5.50751544670845
STL_component/conn_2369.stl,2268,1.45818021041854E-06,0.000626217956935,1.40692471627715E-06,1.3971303706041E-06,0.993038472094685,1.40692471627715,1.3971303706041
STL_component/conn_2370.stl,2268,9.54244801822092E-05,0.010532474764102,5.66961706373972E-06,5.43601474408159E-06,0.958797513653587,5.66961706373972,5.43601474408159
STL_component/conn_2371.stl,2268,1.45209968743397E-06,0.00062450057418,1.40496639482745E-06,1.39513052266503E-06,0.992999211797073,1.40496639482745,1.39513052266503
STL_component/conn_2372.stl,2262,1.47337487542218E-06,0.000633687376505,1.41179469561988E-06,1.39504897529939E-06,0.988138700072721,1.41179469561988,1.39504897529939
STL_component/conn_2373.stl,2256,1.17518531453487E-06,0.000619931708523,1.30929018171928E-06,1.13740139281021E-06,0.868716048352737,1.30929018171928,1.13740139281021
STL_component/conn_2374.stl,2252,1.45969070487309E-06,0.000624241670921,1.40741034866343E-06,1.40300538032246E-06,0.996870160614384,1.40741034866343,1.40300538032246
STL_component/conn_2375.stl,2246,5.15517972198219E-06,0.001510398489017,2.1432939071648E-06,2.04787534924125E-06,0.955480413766595,2.1432939071648,2.04787534924125
STL_component/conn_2376.stl,2244,1.47286728624142E-06,0.000627379831,1.41163255222301E-06,1.40858906850058E-06,0.997843997209019,1.41163255222301,1.40858906850058
STL_component/conn_2378.stl,2238,1.47165678948795E-06,0.000627265046178,1.41124572285538E-06,1.40768894914959E-06,0.997479692127185,1.41124572285538,1.40768894914959
STL_component/conn_2379.stl,2236,1.44957844040308E-06,0.000621238899841,1.40415278690028E-06,1.40002028923989E-06,0.997056945868749,1.40415278690028,1.40002028923989
STL_component/conn_2380.stl,2236,1.45314106700624E-06,0.000622511972795,1.40530217381431E-06,1.40059095777571E-06,0.996647542339014,1.40530217381431,1.40059095777571
STL_component/conn_2381.stl,2232,1.44907582455469E-06,0.000621496446954,1.40399047970599E-06,1.39895489184958E-06,0.996413374642351,1.40399047970599,1.39895489184958
STL_component/conn_2382.stl,2232,1.47220358151689E-06,0.000627133203899,1.41142048334027E-06,1.40850802256847E-06,0.997936503822791,1.41142048334027,1.40850802256847
STL_component/conn_2383.stl,2228,1.4411184563696E-06,0.000619439312144,1.40141583144177E-06,1.39589311958392E-06,0.996059191187978,1.40141583144177,1.39589311958392
STL_component/conn_2384.stl,2228,1.41424914270184E-06,0.000610749870561,1.39265144445526E-06,1.3893567997667E-06,0.997634264695828,1.39265144445526,1.3893567997667
STL_component/conn_2385.stl,2224,1.42418498276324E-06,0.000613504492109,1.39590520483123E-06,1.3928357504276E-06,0.997801101111298,1.39590520483123,1.3928357504276
STL_component/conn_2386.stl,2220,1.28355399689559E-06,0.000612770456,1.34835786798053E-06,1.25680406193861E-06,0.932099772459486,1.34835786798053,1.25680406193861
STL_component/conn_2387.stl,2220,1.43167313475666E-06,0.00061617390471,1.39834741660546E-06,1.39409324914251E-06,0.996957717794284,1.39834741660546,1.39409324914251
STL_component/conn_2388.stl,2220,1.40379730530093E-06,0.000612356775725,1.3892122173513E-06,1.37547001449188E-06,0.990107916783499,1.3892122173513,1.37547001449188
STL_component/conn_2389.stl,2220,1.44969884811097E-06,0.000620775018226,1.4041916639818E-06,1.40118284938726E-06,0.997857262173165,1.4041916639818,1.40118284938726
STL_component/conn_2390.stl,2216,1.43832928598301E-06,0.0006186275714,1.40051113783383E-06,1.39501957476069E-06,0.99607888654021,1.40051113783383,1.39501957476069
STL_component/conn_2391.stl,2216,9.03340959859219E-05,0.009903343162783,5.56695477869869E-06,5.47294551957341E-06,0.983112983154634,5.56695477869869,5.47294551957341
STL_component/conn_2392.stl,2214,1.43326433572509E-06,0.000617502075686,1.39886527874642E-06,1.3926408271248E-06,0.99555035662391,1.39886527874642,1.3926408271248
STL_component/conn_2393.stl,2212,1.41518041372792E-06,0.000613253040086,1.39295706042509E-06,1.38459688372391E-06,0.993998252395071,1.39295706042509,1.38459688372391
STL_component/conn_2394.stl,2208,1.41203554160695E-06,0.000610025128765,1.39192446633218E-06,1.38883020553438E-06,0.997776990869372,1.39192446633218,1.38883020553438
STL_component/conn_2395.stl,2208,1.37842725749842E-06,0.000600829684325,1.3807924701091E-06,1.37652379047865E-06,0.99690852917954,1.3807924701091,1.37652379047865
STL_component/conn_2396.stl,2208,1.41460868683018E-06,0.000611326864782,1.39276945223949E-06,1.38839835282034E-06,0.996861577189156,1.39276945223949,1.38839835282034
STL_component/conn_2397.stl,2206,1.40014536432149E-06,0.000607220908608,1.3880065051151E-06,1.38349521020055E-06,0.996749802758182,1.3880065051151,1.38349521020055
STL_component/conn_2398.stl,2206,9.20327487771431E-05,0.010015085423633,5.60163220630759E-06,5.51364735601594E-06,0.984292997638692,5.60163220630759,5.51364735601594
STL_component/conn_2399.stl,2204,1.44167290944564E-06,0.000618898033584,1.40159553438634E-06,1.39765146878611E-06,0.997186017289964,1.40159553438634,1.39765146878611
STL_component/conn_2400.stl,2204,1.39901407890437E-06,0.000606568884199,1.38763257855677E-06,1.3838633487625E-06,0.997283697534558,1.38763257855677,1.3838633487625
STL_component/conn_2401.stl,2196,1.39881488269297E-06,0.000607712897027,1.38756671687211E-06,1.38106157318965E-06,0.995311833583667,1.38756671687211,1.38106157318965
STL_component/conn_2402.stl,2196,1.41045754045736E-06,0.000610672811969,1.39140576429787E-06,1.38580678177779E-06,0.995976024633687,1.39140576429787,1.38580678177779
STL_component/conn_2403.stl,2194,1.43304730374524E-06,0.000616404475058,1.39879466748074E-06,1.39490937694137E-06,0.997222401093105,1.39879466748074,1.39490937694137
STL_component/conn_2404.stl,2192,1.39340040420552E-06,0.000605167513633,1.38577408875933E-06,1.38150218524393E-06,0.996917316069012,1.38577408875933,1.38150218524393
STL_component/conn_2405.stl,2192,1.38163137538668E-06,0.000601831260841,1.38186151413582E-06,1.37742732751061E-06,0.996791149778868,1.38186151413582,1.37742732751061
STL_component/conn_2406.stl,2188,1.41768445888888E-06,0.000614832555227,1.39377815058755E-06,1.38348346733135E-06,0.99261382935881,1.39377815058755,1.38348346733135
STL_component/conn_2407.stl,2184,1.37064076154274E-06,0.000600917959181,1.37818760691804E-06,1.36854697777032E-06,0.993004849920773,1.37818760691804,1.36854697777032
STL_component/conn_2408.stl,2184,1.33921193421592E-06,0.0006117735525,1.36757209176025E-06,1.31343886515841E-06,0.960416546280813,1.36757209176025,1.31343886515841
STL_component/conn_2409.stl,2184,1.42557472236724E-06,0.000613807860177,1.39635910515633E-06,1.39350583287468E-06,0.997956634313392,1.39635910515633,1.39350583287468
STL_component/conn_2410.stl,2176,1.39010548840344E-06,0.000606442810614,1.38468093260172E-06,1.3753370943555E-06,0.993251991829868,1.38468093260172,1.3753370943555
STL_component/conn_2411.stl,2176,1.40993068305872E-06,0.000609747027732,1.39123249576721E-06,1.38739242892481E-06,0.997239809410663,1.39123249576721,1.38739242892481
STL_component/conn_2412.stl,2176,1.38054943188755E-06,0.000602968775795,1.38150071203283E-06,1.37375216161063E-06,0.99439120779692,1.38150071203283,1.37375216161063
STL_component/conn_2413.stl,2172,1.36872304962798E-06,0.000598773439767,1.37754454992589E-06,1.37152681671551E-06,0.995631550928279,1.37754454992589,1.37152681671551
STL_component/conn_2414.stl,2172,1.37881552175423E-06,nan,1.38092210142863E-06,#VALUE!,#VALUE!,1.38092210142863,#VALUE!
STL_component/conn_2415.stl,2170,1.38997809187139E-06,0.000604349725867,1.38463863151033E-06,1.37997391150627E-06,0.996631092114643,1.38463863151033,1.37997391150626
STL_component/conn_2416.stl,2164,1.29614676922223E-06,0.000602163686011,1.35275304375009E-06,1.29148947304502E-06,0.954711932833473,1.35275304375009,1.29148947304502
STL_component/conn_2417.stl,2156,1.3723386051051E-06,0.000599337957429,1.37875643611201E-06,1.37385452207086E-06,0.996444684563013,1.37875643611201,1.37385452207086
STL_component/conn_2418.stl,2156,1.3878342854644E-06,0.000603613958323,1.38392640815955E-06,1.37952504211751E-06,0.996819653114435,1.38392640815955,1.37952504211751
STL_component/conn_2419.stl,2148,1.3822738747617E-06,0.000601696232864,1.38207568307307E-06,1.37837712712403E-06,0.997323912145816,1.38207568307307,1.37837712712403
STL_component/conn_2420.stl,2144,1.26806040761624E-06,0.00059265613126,1.34291061545153E-06,1.28377351458735E-06,0.955963486933717,1.34291061545153,1.28377351458735
STL_component/conn_2421.stl,2144,1.36494988009054E-06,0.00059623137055,1.37627755568861E-06,1.37357738707928E-06,0.998038063907847,1.37627755568861,1.37357738707928
STL_component/conn_2422.stl,2140,1.3539334723972E-06,0.00059686931992,1.37256493878142E-06,1.36103508142645E-06,0.991599772783642,1.37256493878142,1.36103508142645
STL_component/conn_2423.stl,2140,1.36800886005711E-06,0.000597159418344,1.37730491071889E-06,1.3745162360663E-06,0.997975267037175,1.37730491071889,1.3745162360663
STL_component/conn_2424.stl,2136,1.34742944703059E-06,0.00059293506043,1.37036356762681E-06,1.36348433778253E-06,0.994979996544866,1.37036356762681,1.36348433778253
STL_component/conn_2425.stl,2136,1.31532255388377E-06,0.000587321896171,1.35939149438021E-06,1.34371549481733E-06,0.98846837012907,1.35939149438021,1.34371549481733
STL_component/conn_2426.stl,2136,1.34531608189557E-06,0.000591590808209,1.36964674740695E-06,1.3644391324819E-06,0.996197840841148,1.36964674740695,1.3644391324819
STL_component/conn_2427.stl,2134,1.34351631039577E-06,0.000590361099555,1.36903570110468E-06,1.36545207136024E-06,0.997382369399458,1.36903570110468,1.36545207136024
STL_component/conn_2428.stl,2132,1.18770651213425E-06,0.000588852755485,1.3139237770505E-06,1.21019032456423E-06,0.92105063147641,1.3139237770505,1.21019032456423
STL_component/conn_2429.stl,2132,1.34520938476358E-06,0.000595173807013,1.36961053751662E-06,1.35611752625495E-06,0.9901482860331,1.36961053751662,1.35611752625495
STL_component/conn_2430.stl,2130,1.34247101261999E-06,0.000590277943484,1.36868055809757E-06,1.3645819168136E-06,0.997005406952173,1.36868055809757,1.3645819168136
STL_component/conn_2431.stl,2128,1.30772160736126E-06,0.0005795166084,1.35676789721868E-06,1.35394387847307E-06,0.997918569011401,1.35676789721868,1.35394387847307
STL_component/conn_2432.stl,2128,1.31305275763395E-06,0.000583748931018,1.3586090961076E-06,1.34960701890459E-06,0.993374049070627,1.3586090961076,1.34960701890459
STL_component/conn_2433.stl,2128,1.38571548144611E-06,0.000678846011406,1.3832217701582E-06,1.22476861452874E-06,0.885446311612536,1.3832217701582,1.22476861452874
STL_component/conn_2434.stl,2126,1.3443206519899E-06,0.000591082691661,1.36930885314891E-06,1.36460160747964E-06,0.996562319991985,1.36930885314891,1.36460160747964
STL_component/conn_2435.stl,2124,1.35033971688072E-06,0.000592203643714,1.37134945967657E-06,1.36811692857504E-06,0.997642810095761,1.37134945967657,1.36811692857504
STL_component/conn_2436.stl,2120,1.30853300369384E-06,0.000585118072309,1.3570484484927E-06,1.3418143095761E-06,0.988774064084795,1.3570484484927,1.3418143095761
STL_component/conn_2437.stl,2120,1.33839226662619E-06,0.000592404217991,1.36729302632293E-06,1.35555307607297E-06,0.991413727691176,1.36729302632293,1.35555307607297
STL_component/conn_2438.stl,2116,1.31106970272212E-06,0.000581393890701,1.35792479918204E-06,1.35302732659452E-06,0.996393413986939,1.35792479918204,1.35302732659452
STL_component/conn_2439.stl,2108,1.34482482419038E-06,0.00059025713015,1.36948001300073E-06,1.3670226979031E-06,0.99820565829782,1.36948001300073,1.3670226979031
STL_component/conn_2440.stl,2104,1.32806230831268E-06,0.000586869922415,1.36376626406445E-06,1.35777512963717E-06,0.995606919906177,1.36376626406445,1.35777512963717
STL_component/conn_2441.stl,2104,1.32291987224998E-06,0.000584080852124,1.36200375835457E-06,1.35897610829625E-06,0.997777061891537,1.36200375835457,1.35897610829625
STL_component/conn_2442.stl,2104,1.33122905650412E-06,0.00058696278191,1.3648493649177E-06,1.36079741087309E-06,0.997031207876295,1.3648493649177,1.36079741087309
STL_component/conn_2443.stl,2096,1.30139409431649E-06,0.000579415511389,1.35457608253774E-06,1.34762780982164E-06,0.994870518676897,1.35457608253774,1.34762780982164
STL_component/conn_2444.stl,2092,1.30458833006132E-06,0.000579144565267,1.35568343353096E-06,1.35156754458287E-06,0.996963974888022,1.35568343353096,1.35156754458287
STL_component/conn_2445.stl,2092,1.31880509912608E-06,0.000582922650741,1.36059017890239E-06,1.35744092028221E-06,0.997685373105724,1.36059017890238,1.35744092028221
STL_component/conn_2446.stl,2088,1.30155906401614E-06,0.000577616718017,1.35463331720343E-06,1.35199590671649E-06,0.998053044721807,1.35463331720343,1.35199590671649
STL_component/conn_2447.stl,2086,1.29751654922997E-06,0.00057811005081,1.35322940999578E-06,1.34664659167817E-06,0.995135474983781,1.35322940999578,1.34664659167817
STL_component/conn_2448.stl,2084,1.29757118269872E-06,0.000578658754015,1.35324840283743E-06,1.34542630560201E-06,0.994219762447891,1.35324840283743,1.34542630560201
STL_component/conn_2449.stl,2084,1.28214329008714E-06,0.000572057579227,1.34786371011587E-06,1.34477018046193E-06,0.997704864645638,1.34786371011587,1.34477018046193
STL_component/conn_2450.stl,2080,1.30096237807778E-06,0.000579822059878,1.35442627980671E-06,1.34623616599046E-06,0.993953075233145,1.35442627980671,1.34623616599046
STL_component/conn_2451.stl,2080,1.30155691923327E-06,0.00057762788204,1.35463257312248E-06,1.35196754834901E-06,0.998032658577427,1.35463257312248,1.35196754834901
STL_component/conn_2452.stl,2078,1.30118320693602E-06,0.000578145690527,1.35450291012603E-06,1.35036883773998E-06,0.996947904389757,1.35450291012603,1.35036883773998
STL_component/conn_2453.stl,2076,1.29265673474886E-06,0.000575265135787,1.35153780109167E-06,1.34823752144879E-06,0.997558129975932,1.35153780109167,1.34823752144879
STL_component/conn_2454.stl,2072,1.2831989455068E-06,0.000573838143211,1.3482335307929E-06,1.34170127310891E-06,0.995154950878468,1.3482335307929,1.34170127310891
STL_component/conn_2455.stl,2072,8.0033989364508E-05,0.009247844375455,5.34677547879892E-06,5.19260399171044E-06,0.971165520658237,5.34677547879892,5.19260399171044
STL_component/conn_2456.stl,2072,1.28084559468909E-06,0.000571737023819,1.34740881894774E-06,1.34416230678997E-06,0.997590551499949,1.34740881894774,1.34416230678997
STL_component/conn_2457.stl,2068,1.27665864899819E-06,0.000570822671583,1.34593903837443E-06,1.34191444652134E-06,0.997009826048325,1.34593903837443,1.34191444652134
STL_component/conn_2458.stl,2064,1.24864117666239E-06,0.000569165437401,1.33602015567266E-06,1.31628636731443E-06,0.985229423168172,1.33602015567266,1.31628636731443
STL_component/conn_2459.stl,2064,1.25957155971107E-06,0.000568165361306,1.33990726299473E-06,1.33014609354024E-06,0.992715041015096,1.33990726299473,1.33014609354024
STL_component/conn_2460.stl,2064,1.2263314118907E-06,0.00056553172885,1.32801529459768E-06,1.30107438645597E-06,0.979713405221078,1.32801529459768,1.30107438645597
STL_component/conn_2461.stl,2062,1.27582090344282E-06,0.000570290672813,1.3456445714673E-06,1.34228487078298E-06,0.997503277792995,1.3456445714673,1.34228487078298
STL_component/conn_2462.stl,2056,1.27073722806243E-06,0.000573612240074,1.34385489331439E-06,1.32919467816652E-06,0.989090924012109,1.34385489331439,1.32919467816652
STL_component/conn_2463.stl,2056,1.27853069140925E-06,0.000570832832536,1.34659659456412E-06,1.34385825608027E-06,0.99796647452184,1.34659659456412,1.34385825608027
STL_component/conn_2464.stl,2056,1.28051871060375E-06,0.000571376968126,1.34729418530904E-06,1.34466607725255E-06,0.998049343576813,1.34729418530904,1.34466607725255
STL_component/conn_2465.stl,2056,1.25448191470159E-06,0.000568924791406,1.33810007215604E-06,1.32300289984105E-06,0.988717456467459,1.33810007215604,1.32300289984105
STL_component/conn_2466.stl,2054,3.349647856135E-06,0.001159847143456,1.85637984020205E-06,1.73280481399659E-06,0.93343225156334,1.85637984020205,1.73280481399659
STL_component/conn_2467.stl,2052,1.26510068519601E-06,0.000568324682949,1.34186499254754E-06,1.33561049500699E-06,0.995338951701333,1.34186499254754,1.33561049500699
STL_component/conn_2468.stl,2052,1.2867420872034E-06,0.000573498111782,1.34947329502631E-06,1.346203651697E-06,0.997577096678121,1.34947329502631,1.346203651697
STL_component/conn_2469.stl,2048,1.24220040016836E-06,0.000570934656049,1.33371902880182E-06,1.30543877868399E-06,0.978795946142243,1.33371902880182,1.30543877868399
STL_component/conn_2470.stl,2040,1.24988335401816E-06,0.000562900359234,1.3364630435072E-06,1.33226067475237E-06,0.996855604219477,1.3364630435072,1.33226067475237
STL_component/conn_2471.stl,2040,1.25683163554469E-06,0.000566712049006,1.33893499866089E-06,1.33065634064014E-06,0.993816982878909,1.33893499866089,1.33065634064014
STL_component/conn_2472.stl,2038,1.26578103405507E-06,0.000566989593427,1.34210549322404E-06,1.33947541407769E-06,0.998040333521003,1.34210549322404,1.33947541407769
STL_component/conn_2473.stl,2036,1.28535697996255E-06,0.000573301496588,1.34898890986556E-06,1.34521572430563E-06,0.997202952869115,1.34898890986556,1.34521572430563
STL_component/conn_2474.stl,2032,1.2632603986428E-06,0.000566883655581,1.34121402605838E-06,1.33705784551003E-06,0.996901180223584,1.34121402605838,1.33705784551003
STL_component/conn_2475.stl,2032,1.26244276365075E-06,0.000567574984445,1.34092460032601E-06,1.33456491027447E-06,0.995257235157001,1.34092460032601,1.33456491027447
STL_component/conn_2476.stl,2028,1.25758113736409E-06,0.000564853586265,1.33920110028022E-06,1.33583055993039E-06,0.997483170862741,1.33920110028022,1.33583055993039
STL_component/conn_2477.stl,2028,1.23011052264023E-06,0.000556891559156,1.32937805030502E-06,1.32533219699376E-06,0.996956581831381,1.32937805030502,1.32533219699376
STL_component/conn_2478.stl,2028,1.2314693328692E-06,0.000556900797279,1.3298673580397E-06,1.32677418192146E-06,0.997674071703817,1.3298673580397,1.32677418192146
STL_component/conn_2479.stl,2028,1.21827723026214E-06,0.000553139410834,1.3251015693408E-06,1.32148663400315E-06,0.997271956036213,1.3251015693408,1.32148663400315
STL_component/conn_2480.stl,2024,1.07729466572983E-06,0.000572302034641,1.27187753265333E-06,1.12943299222033E-06,0.888004515548098,1.27187753265333,1.12943299222033
STL_component/conn_2481.stl,2016,1.25729159406301E-06,0.000566367142106,1.33909831394475E-06,1.33195395769763E-06,0.994664800804596,1.33909831394475,1.33195395769763
STL_component/conn_2482.stl,2012,1.22385374339607E-06,0.000554687613249,1.327120321709E-06,1.32383025778622E-06,0.997520900050307,1.327120321709,1.32383025778622
STL_component/conn_2483.stl,2008,7.43380797941548E-05,0.008965204069034,5.21680062005942E-06,4.97510681664836E-06,0.95367010913131,5.21680062005942,4.97510681664836
STL_component/conn_2484.stl,2004,1.22748111163655E-06,0.00055759197565,1.32843017482324E-06,1.32083799470652E-06,0.99428484819104,1.32843017482324,1.32083799470652
STL_component/conn_2485.stl,2004,1.23663927636842E-06,0.000563702587503,1.33172577220338E-06,1.31626780197699E-06,0.98839252753905,1.33172577220338,1.31626780197699
STL_component/conn_2486.stl,2004,1.21267445665372E-06,0.000551532668812,1.32306709686844E-06,1.31924129817942E-06,0.997108386492209,1.32306709686844,1.31924129817942
STL_component/conn_2487.stl,2000,9.74465512810097E-07,0.000555758324273,1.23004958022447E-06,1.05203877683902E-06,0.855281603077363,1.23004958022447,1.05203877683902
STL_component/conn_2488.stl,2000,1.2195134002022E-06,0.00055445897211,1.32554960556845E-06,1.31967932151486E-06,0.995571433895092,1.32554960556845,1.31967932151486
STL_component/conn_2489.stl,1998,1.21367287930998E-06,0.000551623668371,1.32343010107859E-06,1.32010964964041E-06,0.997491026208736,1.32343010107859,1.32010964964041
STL_component/conn_2490.stl,1996,1.21342074577356E-06,0.00055189210308,1.32333844974301E-06,1.31919344995248E-06,0.996867770454841,1.32333844974301,1.31919344995248
STL_component/conn_2491.stl,1994,1.20889484233103E-06,0.000550621145441,1.32169110579763E-06,1.31730666612563E-06,0.99668270471613,1.32169110579763,1.31730666612563
STL_component/conn_2492.stl,1992,1.17150671702501E-06,0.000552579300292,1.30792262838516E-06,1.27204191297672E-06,0.972566637636096,1.30792262838515,1.27204191297672
STL_component/conn_2493.stl,1992,1.20028452825551E-06,0.000547619567581,1.31854572571942E-06,1.31509310402254E-06,0.997381492632731,1.31854572571942,1.31509310402254
STL_component/conn_2494.stl,1992,1.23313303210263E-06,0.000557470731958,1.33046596644987E-06,1.32720836601272E-06,0.997551534184795,1.33046596644987,1.32720836601272
STL_component/conn_2495.stl,1988,1.18570726486463E-06,0.000543276021125,1.31318612741708E-06,1.3095081160509E-06,0.99719916979826,1.31318612741708,1.3095081160509
STL_component/conn_2496.stl,1988,1.20074731625535E-06,0.000548865041753,1.31871516574708E-06,1.31261482322066E-06,0.995374025654006,1.31871516574708,1.31261482322066
STL_component/conn_2497.stl,1988,1.20123583471476E-06,0.000548715495979,1.31889397920951E-06,1.31350673729826E-06,0.995915333608174,1.31889397920951,1.31350673729826
STL_component/conn_2498.stl,1984,1.23169557744024E-06,0.000556853769049,1.32994879377891E-06,1.32713000708753E-06,0.997880529908695,1.32994879377891,1.32713000708753
STL_component/conn_2499.stl,1980,1.20874087845329E-06,0.000550586611028,1.32163499357562E-06,1.31722150983367E-06,0.996660588011516,1.32163499357562,1.31722150983367
STL_component/conn_2500.stl,1976,1.20726029149289E-06,0.000549420699793,1.32109514943514E-06,1.31839986219873E-06,0.997959808392632,1.32109514943514,1.31839986219873
STL_component/conn_2501.stl,1974,1.18771693922963E-06,0.000544680190241,1.31392762209929E-06,1.30834602819477E-06,0.995751977650332,1.31392762209929,1.30834602819477
STL_component/conn_2502.stl,1972,1.18967986584566E-06,0.000545153735524,1.31465106157613E-06,1.30936995015145E-06,0.995982879732096,1.31465106157613,1.30936995015145
STL_component/conn_2503.stl,1970,1.20270250516651E-06,0.000549815943475,1.3194305366539E-06,1.31247831508596E-06,0.994730892324522,1.3194305366539,1.31247831508596
STL_component/conn_2504.stl,1966,1.17850759584568E-06,0.000541349124823,1.31052282070339E-06,1.30618952739352E-06,0.996693462150054,1.31052282070339,1.30618952739352
STL_component/conn_2505.stl,1960,1.18946866810725E-06,0.000544044930986,1.31457326256185E-06,1.31180562526603E-06,0.997894649636778,1.31457326256185,1.31180562526603
STL_component/conn_2506.stl,1952,1.16984186141284E-06,0.000539085490224,1.30730276150447E-06,1.30202932480381E-06,0.995966170304273,1.30730276150447,1.30202932480381
STL_component/conn_2507.stl,1952,1.19698095602955E-06,0.000547199922978,1.31733492573809E-06,1.31247930319322E-06,0.996314056167493,1.31733492573809,1.31247930319322
STL_component/conn_2508.stl,1948,1.18340280362344E-06,0.000544858286171,1.31233483546663E-06,1.30316763128287E-06,0.993014584436829,1.31233483546663,1.30316763128287
STL_component/conn_2509.stl,1948,7.30351139466789E-05,0.008636376656863,5.18614151144175E-06,5.07401079284598E-06,0.978378777681175,5.18614151144175,5.07401079284598
STL_component/conn_2510.stl,1946,1.21239378234686E-06,0.00055369753688,1.32296501407345E-06,1.31377913202738E-06,0.993056594884703,1.32296501407345,1.31377913202738
STL_component/conn_2511.stl,1944,1.16161772571096E-06,0.000535605458017,1.30423205335086E-06,1.30127620059559E-06,0.99773364506134,1.30423205335086,1.30127620059559
STL_component/conn_2512.stl,1944,1.18672498870943E-06,0.000543361373654,1.31356173407906E-06,1.31042622414982E-06,0.997612971017733,1.31356173407906,1.31042622414982
STL_component/conn_2513.stl,1944,1.18131450610423E-06,0.000541600148732,1.31156244159979E-06,1.30869370202737E-06,0.997812731226949,1.31156244159979,1.30869370202737
STL_component/conn_2514.stl,1940,1.01878340202524E-06,0.000529988676766,1.24842104047565E-06,1.15336434156414E-06,0.923858461344662,1.24842104047565,1.15336434156414
STL_component/conn_2515.stl,1936,1.17909941793195E-06,0.000541776841842,1.31074215645745E-06,1.30581375230737E-06,0.996239989592309,1.31074215645745,1.30581375230737
STL_component/conn_2516.stl,1934,1.04984812059596E-06,0.000535885923467,1.26098315276831E-06,1.17545329103346E-06,0.932172082119355,1.26098315276831,1.17545329103346
STL_component/conn_2517.stl,1932,6.44175280223383E-05,0.008557093419682,4.97357278088335E-06,4.51678098132069E-06,0.908156204867776,4.97357278088335,4.51678098132069
STL_component/conn_2518.stl,1924,1.15895962063218E-06,0.000535686126014,1.30323647811156E-06,1.29810300960029E-06,0.996060984635185,1.30323647811156,1.29810300960029
STL_component/conn_2519.stl,1916,1.15508575781225E-06,0.000535480338543,1.3017828195279E-06,1.29426125443417E-06,0.994222104500917,1.3017828195279,1.29426125443417
STL_component/conn_2520.stl,1916,1.14350445857597E-06,0.000529975953784,1.2974174854034E-06,1.29459208525798E-06,0.997822289141925,1.2974174854034,1.29459208525798
STL_component/conn_2521.stl,1916,1.15245951527385E-06,0.000534208205664,1.30079547819771E-06,1.29439364995296E-06,0.995078528214427,1.30079547819771,1.29439364995296
STL_component/conn_2522.stl,1916,1.13292420846161E-06,0.000530765631837,1.29340363813851E-06,1.28070561525333E-06,0.990182474742797,1.29340363813851,1.28070561525333
STL_component/conn_2523.stl,1914,1.15740384452022E-06,0.000535205369744,1.30265306632457E-06,1.29752492402061E-06,0.996063309229044,1.30265306632457,1.29752492402061
STL_component/conn_2524.stl,1910,1.13678334114365E-06,0.000528647835921,1.29487056752842E-06,1.29021620508043E-06,0.996405538464839,1.29487056752842,1.29021620508043
STL_component/conn_2525.stl,1908,1.13472428871046E-06,0.000528556205976,1.29408829657082E-06,1.28810250552204E-06,0.995374511102024,1.29408829657082,1.28810250552204
STL_component/conn_2526.stl,1908,1.14423898944012E-06,0.000530144995296,1.29769522494358E-06,1.2950106098432E-06,0.997931243755252,1.29769522494358,1.2950106098432
STL_component/conn_2527.stl,1904,1.12544368789022E-06,0.000525014950553,1.2905506359075E-06,1.28618473059308E-06,0.996617021298546,1.2905506359075,1.28618473059308
STL_component/conn_2528.stl,1904,1.13267115616613E-06,0.000531796462862,1.29330733186344E-06,1.27793759673086E-06,0.988115945256076,1.29330733186344,1.27793759673086
STL_component/conn_2529.stl,1904,1.13257561283919E-06,0.000527535572064,1.29327096639258E-06,1.28815079719723E-06,0.996040915377824,1.29327096639258,1.28815079719723
STL_component/conn_2530.stl,1902,1.15731759014028E-06,0.000534607723351,1.3026207058757E-06,1.29887864270179E-06,0.997127281059611,1.3026207058757,1.29887864270179
STL_component/conn_2531.stl,1900,1.14147683211387E-06,0.000529549011953,1.29665018495889E-06,1.2933384517928E-06,0.997445931674932,1.29665018495889,1.2933384517928
STL_component/conn_2532.stl,1900,7.3158999703067E-05,0.008513013535756,5.18907218454436E-06,5.15627041322957E-06,0.99367868278794,5.18907218454436,5.15627041322957
STL_component/conn_2533.stl,1900,1.12373692137867E-06,0.000527714213643,1.28989792058616E-06,1.2776653260339E-06,0.990516618131533,1.28989792058616,1.2776653260339
STL_component/conn_2534.stl,1896,1.13025455123637E-06,0.000526989647592,1.2923869004768E-06,1.28684260467003E-06,0.995710034042648,1.2923869004768,1.28684260467003
STL_component/conn_2535.stl,1896,1.10312306170606E-06,0.000518298061878,1.28196188753024E-06,1.27701391478325E-06,0.996140312130087,1.28196188753024,1.27701391478325
STL_component/conn_2536.stl,1894,1.13432935803463E-06,0.000530698349569,1.29393814718393E-06,1.28245662601686E-06,0.991126684693501,1.29393814718393,1.28245662601686
STL_component/conn_2537.stl,1886,1.1245644218668E-06,0.000525482150225,1.29021446242762E-06,1.28403724623302E-06,0.99521225627639,1.29021446242762,1.28403724623302
STL_component/conn_2538.stl,1884,1.12385750661065E-06,0.000523978311579,1.28994405744546E-06,1.28691300587179E-06,0.99765024571711,1.28994405744546,1.28691300587179
STL_component/conn_2539.stl,1884,1.11427262475413E-06,0.000520956438387,1.28626646257728E-06,1.28333873158868E-06,0.99772385343645,1.28626646257728,1.28333873158868
STL_component/conn_2540.stl,1880,1.12058197707486E-06,0.00052344078434,1.28868963940068E-06,1.28447993805674E-06,0.996733347413349,1.28868963940068,1.28447993805674
STL_component/conn_2541.stl,1876,1.09002608040812E-06,0.000515171147438,1.27686825239068E-06,1.26951140702806E-06,0.994238367702508,1.27686825239068,1.26951140702806
STL_component/conn_2542.stl,1876,1.11066502080837E-06,0.000521172753321,1.28487680957468E-06,1.27865282334619E-06,0.995155966562628,1.28487680957468,1.27865282334619
STL_component/conn_2543.stl,1876,1.09809476496506E-06,0.000516203765202,1.28001109160519E-06,1.27635035502202E-06,0.997140074326554,1.28001109160519,1.27635035502202
STL_component/conn_2544.stl,1872,1.12872545919704E-06,0.000529180121252,1.29180382522677E-06,1.27978215416588E-06,0.990693888014476,1.29180382522677,1.27978215416588
STL_component/conn_2545.stl,1872,1.10384783963652E-06,0.000518784966217,1.28224258581972E-06,1.27665361741641E-06,0.995641255044002,1.28224258581972,1.27665361741641
STL_component/conn_2546.stl,1868,1.10338617863137E-06,0.000517914754207,1.282063803949E-06,1.27826384902425E-06,0.997036064107698,1.282063803949,1.27826384902425
STL_component/conn_2547.stl,1868,1.10487301070615E-06,0.000518478038925,1.28263941323982E-06,1.27859572952703E-06,0.996847372947489,1.28263941323982,1.27859572952703
STL_component/conn_2548.stl,1864,1.10971418001483E-06,0.000519486197128,1.28451004369878E-06,1.2817058695502E-06,0.997816930928384,1.28451004369878,1.2817058695502
STL_component/conn_2549.stl,1864,1.09414239153074E-06,0.000515593338128,1.27847353040338E-06,1.27326205823831E-06,0.99592367613319,1.27847353040338,1.27326205823831
STL_component/conn_2550.stl,1860,1.07920985922928E-06,0.000511954633358,1.27263079283074E-06,1.26481112455363E-06,0.993855509138108,1.27263079283074,1.26481112455363
STL_component/conn_2551.stl,1858,1.09807620798366E-06,0.000515855167465,1.28000388115409E-06,1.27719128612649E-06,0.997802666797334,1.28000388115409,1.27719128612649
STL_component/conn_2552.stl,1856,1.08794172395318E-06,0.000514630734792,1.27605385389428E-06,1.26841439937657E-06,0.99401321935246,1.27605385389428,1.26841439937657
STL_component/conn_2553.stl,1852,1.09471564412927E-06,0.000515746413962,1.27869676774514E-06,1.27355104891792E-06,0.995975809936326,1.27869676774514,1.27355104891792
STL_component/conn_2554.stl,1852,1.10083353951892E-06,0.000517047709639,1.28107437303954E-06,1.27744521713969E-06,0.997167099759215,1.28107437303954,1.27744521713969
STL_component/conn_2555.stl,1852,1.0877480320626E-06,0.000515617013744,1.2759781219112E-06,1.26576276934507E-06,0.991994100532989,1.2759781219112,1.26576276934507
STL_component/conn_2556.stl,1852,1.10188975736098E-06,0.000517121841441,1.28148395996933E-06,1.27848758539168E-06,0.997661793146658,1.28148395996933,1.27848758539168
STL_component/conn_2557.stl,1850,1.08084927318619E-06,0.000510778911731,1.27327487921113E-06,1.26964827446261E-06,0.997151750334727,1.27327487921113,1.26964827446261
STL_component/conn_2558.stl,1848,1.09731084261355E-06,0.000515973660164,1.27970642203504E-06,1.2760079755993E-06,0.997109925861069,1.27970642203504,1.2760079755993
STL_component/conn_2559.stl,1848,1.05951649021606E-06,0.000510623180356,1.26484225573177E-06,1.24496873347217E-06,0.984287746420917,1.26484225573177,1.24496873347217
STL_component/conn_2560.stl,1848,1.09267665913742E-06,0.000515339525013,1.27790238674628E-06,1.27218263622495E-06,0.995524109994118,1.27790238674628,1.27218263622495
STL_component/conn_2561.stl,1848,1.09366296748734E-06,0.00051444445038,1.27828677211086E-06,1.27554642684581E-06,0.997856235920736,1.27828677211086,1.27554642684581
STL_component/conn_2562.stl,1846,1.09153137907219E-06,0.000515373359465,1.27745575636919E-06,1.27076577672323E-06,0.994763043954666,1.27745575636919,1.27076577672323
STL_component/conn_2563.stl,1846,1.06076874730178E-06,0.000507892649663,1.26534037101581E-06,1.25314128645674E-06,0.990359048965399,1.26534037101581,1.25314128645674
STL_component/conn_2564.stl,1844,1.08649687863225E-06,0.000518122134826,1.27548871418135E-06,1.25819393413609E-06,0.98644066399571,1.27548871418135,1.25819393413609
STL_component/conn_2565.stl,1840,1.08874236385709E-06,0.000513948834032,1.27636680237133E-06,1.27103200758296E-06,0.995820327841132,1.27636680237133,1.27103200758296
STL_component/conn_2566.stl,1832,1.06295306468799E-06,0.000504834973159,1.26620829817309E-06,1.263327369777E-06,0.997724759504226,1.26620829817309,1.263327369777
STL_component/conn_2567.stl,1828,6.43036863900092E-05,0.008136392876477,4.97064121071816E-06,4.74193078182741E-06,0.953987741380815,4.97064121071815,4.74193078182741
STL_component/conn_2568.stl,1828,1.06161761525962E-06,0.000504697777257,1.26567780570264E-06,1.26208316711484E-06,0.997159910230234,1.26567780570264,1.26208316711484
STL_component/conn_2569.stl,1828,1.06174990101206E-06,0.000505317775934,1.26573037459516E-06,1.26069172894256E-06,0.996019179318331,1.26573037459516,1.26069172894256
STL_component/conn_2570.stl,1824,1.06829633250611E-06,0.000508572717302,1.26832641771697E-06,1.26034641202247E-06,0.993708239785096,1.26832641771697,1.26034641202247
STL_component/conn_2571.stl,1820,1.03796311449516E-06,0.000498697891443,1.25620668267018E-06,1.24880790430948E-06,0.994110222097398,1.25620668267018,1.24880790430948
STL_component/conn_2572.stl,1820,1.06915654585161E-06,0.000507573043621,1.26866675356097E-06,1.2638455402094E-06,0.996199779541755,1.26866675356097,1.2638455402094
STL_component/conn_2573.stl,1812,1.04515056768998E-06,0.000501501820084,1.25909958124592E-06,1.25042485490582E-06,0.993110373103675,1.25909958124592,1.25042485490582
STL_component/conn_2574.stl,1812,1.03772197562124E-06,0.000497763031268,1.25610939477952E-06,1.25086265202574E-06,0.995823020848676,1.25610939477952,1.25086265202574
STL_component/conn_2575.stl,1812,1.05882330709014E-06,0.000504621105085,1.26456635674292E-06,1.25895246522932E-06,0.995560619271839,1.26456635674292,1.25895246522932
STL_component/conn_2576.stl,1812,1.04668982336827E-06,0.000500357843269,1.25971739510527E-06,1.25512950874809E-06,0.996358003489509,1.25971739510527,1.25512950874809
STL_component/conn_2577.stl,1812,1.03313208253953E-06,0.000495768944361,1.25425471400476E-06,1.25033900685963E-06,0.996878060651156,1.25425471400476,1.25033900685963
STL_component/conn_2578.stl,1810,1.06244205008544E-06,0.000504732314868,1.2660053558014E-06,1.26297685183587E-06,0.997607826892952,1.2660053558014,1.26297685183587
STL_component/conn_2579.stl,1808,1.05496271525059E-06,0.000503580855263,1.26302756678403E-06,1.25695332245982E-06,0.995190727040357,1.26302756678403,1.25695332245982
STL_component/conn_2580.stl,1808,1.05972231287583E-06,0.000504425169836,1.26492415357353E-06,1.26051082647768E-06,0.996510994684246,1.26492415357353,1.26051082647768
STL_component/conn_2581.stl,1808,1.04169921741316E-06,0.000499182424046,1.25771209825783E-06,1.25208641238109E-06,0.995527047975025,1.25771209825783,1.25208641238109
STL_component/conn_2582.stl,1808,1.04618586638824E-06,0.000499775681312,1.25951518770352E-06,1.2559865221635E-06,0.997198393814955,1.25951518770352,1.2559865221635
STL_component/conn_2583.stl,1806,1.0318374058397E-06,0.000495247174272,1.25373056897407E-06,1.25008778578806E-06,0.997094444950008,1.25373056897407,1.25008778578806
STL_component/conn_2584.stl,1804,1.03412100256143E-06,0.000495643655225,1.25465477967928E-06,1.25185220267862E-06,0.997766256466677,1.25465477967928,1.25185220267862
STL_component/conn_2585.stl,1804,1.05404163241696E-06,0.000502405335009,1.262659878672E-06,1.25879431483207E-06,0.996938554946405,1.262659878672,1.25879431483207
STL_component/conn_2586.stl,1804,1.03625217953779E-06,0.000500963886889,1.25551607690209E-06,1.24111003606148E-06,0.988525801377107,1.25551607690209,1.24111003606148
STL_component/conn_2587.stl,1800,1.02926184880151E-06,0.000494863975938,1.25268655920642E-06,1.24793304687487E-06,0.996205345785336,1.25268655920642,1.24793304687487
STL_component/conn_2588.stl,1800,1.01703599641549E-06,0.000505309523117,1.24770687285779E-06,1.20761942914837E-06,0.967871104518637,1.24770687285779,1.20761942914837
STL_component/conn_2589.stl,1796,1.03927973532633E-06,0.000498020134774,1.25673761003181E-06,1.2520936356884E-06,0.996304738311054,1.25673761003181,1.2520936356884
STL_component/conn_2590.stl,1790,1.03060586872219E-06,0.000498144243752,1.25323157872282E-06,1.24133427012113E-06,0.990506695806518,1.25323157872282,1.24133427012113
STL_component/conn_2591.stl,1790,1.07238287177295E-06,0.000508078380379,1.26994159715661E-06,1.26639854776663E-06,0.997210069031595,1.26994159715661,1.26639854776663
STL_component/conn_2592.stl,1784,1.01542782884546E-06,0.000490789079149,1.24704888885409E-06,1.24138193613486E-06,0.995455709258964,1.24704888885409,1.24138193613486
STL_component/conn_2593.stl,1784,1.02843963245453E-06,0.00049388360221,1.25235290463873E-06,1.24941135261625E-06,0.997651179622306,1.25235290463873,1.24941135261625
STL_component/conn_2594.stl,1780,9.38712403590209E-07,0.000501374092675,1.21481826047092E-06,1.12336766175723E-06,0.924720757261059,1.21481826047092,1.12336766175723
STL_component/conn_2595.stl,1780,1.03185727474201E-06,0.000495481939892,1.25373861613672E-06,1.24951953845148E-06,0.996634802796264,1.25373861613672,1.24951953845148
STL_component/conn_2596.stl,1780,1.01549434336099E-06,0.000491087849042,1.24707611712816E-06,1.24070796539727E-06,0.994893534048625,1.24707611712816,1.24070796539727
STL_component/conn_2597.stl,1776,9.81036145468288E-07,0.000493201205824,1.23280805174933E-06,1.19347171160524E-06,0.968092080443281,1.23280805174933,1.19347171160524
STL_component/conn_2598.stl,1776,1.04312493761282E-06,0.000498864538036,1.25828562532889E-06,1.2545990240784E-06,0.997070139580177,1.25828562532889,1.2545990240784
STL_component/conn_2599.stl,1776,1.03399211548768E-06,0.000495877969421,1.25460265312241E-06,1.25110472243263E-06,0.997211921494768,1.25460265312241,1.25110472243263
STL_component/conn_2600.stl,1772,1.02624303276987E-06,0.000493464319324,1.25146065364735E-06,1.24780211162187E-06,0.997076582460008,1.25146065364735,1.24780211162187
STL_component/conn_2601.stl,1772,9.77476931576287E-07,0.000489106898956,1.23131536307399E-06,1.1990960671324E-06,0.973833433003586,1.23131536307399,1.1990960671324
STL_component/conn_2602.stl,1768,1.01042350893589E-06,0.000489076274688,1.24499690923806E-06,1.23959009409887E-06,0.995657165813766,1.24499690923806,1.23959009409887
STL_component/conn_2603.stl,1768,1.02635205927456E-06,0.000493300655338,1.25150496983918E-06,1.2483487076299E-06,0.99747802662767,1.25150496983918,1.2483487076299
STL_component/conn_2604.stl,1768,9.70134789694655E-07,0.000531668022216,1.22822467722132E-06,1.09482016877938E-06,0.891384279345581,1.22822467722132,1.09482016877938
STL_component/conn_2605.stl,1768,9.99689147681132E-07,0.000484728784819,1.24057241021655E-06,1.23742081632869E-06,0.997459564744547,1.24057241021655,1.23742081632869
STL_component/conn_2606.stl,1768,1.02189930694235E-06,0.000493334234683,1.24969249235844E-06,1.24284823768568E-06,0.99452324894755,1.24969249235844,1.24284823768568
STL_component/conn_2607.stl,1764,1.01840332780285E-06,0.000490652898352,1.24826577303501E-06,1.24536510175271E-06,0.997676239031014,1.24826577303501,1.24536510175271
STL_component/conn_2608.stl,1760,1.02843459936626E-06,0.000494035321691,1.25235086166904E-06,1.24902154264608E-06,0.99734154451052,1.25235086166904,1.24902154264608
STL_component/conn_2609.stl,1760,9.98137271197838E-07,0.000484221190108,1.23993013982609E-06,1.23679503283377E-06,0.997471545459197,1.23993013982609,1.23679503283377
STL_component/conn_2610.stl,1760,1.01190733070906E-06,0.000488524865811,1.24560604324757E-06,1.24281165794343E-06,0.997756605855206,1.24560604324757,1.24281165794343
STL_component/conn_2611.stl,1756,1.02961524800421E-06,0.000495210970396,1.25282991364834E-06,1.24748680003812E-06,0.995735164404995,1.25282991364834,1.24748680003812
STL_component/conn_2612.stl,1756,1.02341764795827E-06,0.000492445547299,1.25031111834251E-06,1.24694109255961E-06,0.997304650231882,1.25031111834251,1.24694109255961
STL_component/conn_2613.stl,1756,9.97183114224571E-07,0.000484463482727,1.23953491523796E-06,1.23499477229425E-06,0.996337220607589,1.23953491523796,1.23499477229425
STL_component/conn_2614.stl,1752,1.01217828828608E-06,0.000488652976721,1.24571721162074E-06,1.24281852746932E-06,0.997673080114506,1.24571721162074,1.24281852746932
STL_component/conn_2615.stl,1752,9.8235395394861E-07,0.000478974206998,1.2333598078427E-06,1.23057225996327E-06,0.997739874559143,1.2333598078427,1.23057225996327
STL_component/conn_2616.stl,1752,1.01102918887562E-06,0.000490063085192,1.24524562311079E-06,1.23783555965483E-06,0.994049315798877,1.24524562311079,1.23783555965483
STL_component/conn_2617.stl,1748,6.46899348852001E-05,0.007867820348137,4.9805736190712E-06,4.93325460085149E-06,0.990499283448291,4.9805736190712,4.93325460085149
STL_component/conn_2618.stl,1748,1.01975460701016E-06,0.000491277819469,1.24881762057187E-06,1.245431281362E-06,0.997288363685708,1.24881762057187,1.245431281362
STL_component/conn_2619.stl,1746,9.90169411970466E-07,0.000483206608347,1.23662197938389E-06,1.22949818342664E-06,0.994239309929785,1.23662197938389,1.22949818342664
STL_component/conn_2620.stl,1744,5.39065860832984E-05,0.007700298073963,4.68685015555565E-06,4.20035060192604E-06,0.896199038270313,4.68685015555565,4.20035060192604
STL_component/conn_2621.stl,1744,9.93267809930613E-07,0.00048343056515,1.23791049876859E-06,1.23277411260258E-06,0.995850761285958,1.23791049876859,1.23277411260258
STL_component/conn_2622.stl,1740,9.70173133140369E-07,0.000476212876418,1.22824085839061E-06,1.22236064732699E-06,0.995212493524017,1.22824085839061,1.22236064732699
STL_component/conn_2623.stl,1738,9.97324929753436E-07,0.000484651117003,1.23959367307442E-06,1.23469220818646E-06,0.996045910047437,1.23959367307442,1.23469220818646
STL_component/conn_2624.stl,1736,9.92813182688944E-07,0.000482687094172,1.2377216025092E-06,1.23410780359604E-06,0.997080281296028,1.2377216025092,1.23410780359604
STL_component/conn_2625.stl,1736,9.9019035578717E-07,0.000482450544785,1.23663069822908E-06,1.23145101584862E-06,0.995811455766154,1.23663069822908,1.23145101584862
STL_component/conn_2626.stl,1736,9.88018000722095E-07,0.000481025455913,1.23572569786329E-06,1.23238966492432E-06,0.997300345097022,1.23572569786329,1.23238966492432
STL_component/conn_2627.stl,1732,9.77331665048079E-07,0.000478452805536,1.23125436324757E-06,1.22561513328825E-06,0.995419930984491,1.23125436324757,1.22561513328825
STL_component/conn_2628.stl,1730,9.79127541874108E-07,0.000478467033806,1.23200805764046E-06,1.22783072524671E-06,0.996609330297929,1.23200805764046,1.22783072524671
STL_component/conn_2629.stl,1728,9.76604782105082E-07,0.000477654076314,1.23094904220645E-06,1.22675153069893E-06,0.99659002008727,1.23094904220645,1.22675153069893
STL_component/conn_2630.stl,1728,9.681319432323E-07,0.000474610832613,1.22737887026908E-06,1.22390625334323E-06,0.997170704979557,1.22737887026908,1.22390625334323
STL_component/conn_2631.stl,1728,9.90630389211871E-07,0.000483198079225,1.23681385434353E-06,1.23009229358068E-06,0.994565422485167,1.23681385434353,1.23009229358068
STL_component/conn_2632.stl,1728,9.70926751129888E-07,0.000475450842037,1.2285588033041E-06,1.22527083595465E-06,0.997323720003785,1.2285588033041,1.22527083595465
STL_component/conn_2633.stl,1720,9.79707081071339E-07,0.000478208374818,1.23225108220618E-06,1.22922198689393E-06,0.997541819718408,1.23225108220618,1.22922198689393
STL_component/conn_2634.stl,1720,9.17115195328266E-07,0.000485568961702,1.2054293335702E-06,1.13324606924761E-06,0.940118211567986,1.2054293335702,1.13324606924761
STL_component/conn_2635.stl,1712,6.20219912299442E-05,0.007629862330782,4.91114052474141E-06,4.87730880645529E-06,0.993111229842502,4.91114052474141,4.87730880645529
STL_component/conn_2636.stl,1712,9.72858244501924E-07,0.00047639071784,1.22937293316886E-06,1.22528614610131E-06,0.996675714132557,1.22937293316886,1.22528614610131
STL_component/conn_2637.stl,1712,9.53413575321639E-07,0.00046966294159,1.22112719434126E-06,1.21799719444914E-06,0.997436794539816,1.22112719434126,1.21799719444914
STL_component/conn_2638.stl,1712,9.73853528324079E-07,0.00047633459953,1.2297920274462E-06,1.22668417866451E-06,0.99747286637713,1.2297920274462,1.22668417866451
STL_component/conn_2639.stl,1708,9.64328447265623E-07,0.000473824964196,1.22576942798957E-06,1.22111984821473E-06,0.996206807195,1.22576942798957,1.22111984821473
STL_component/conn_2640.stl,1708,9.50247280183594E-07,0.000474017272482,1.21977390363794E-06,1.20280082859553E-06,0.986085064624039,1.21977390363794,1.20280082859553
STL_component/conn_2641.stl,1708,9.69482936420208E-07,0.000474870205968,1.22794952588111E-06,1.2249447418295E-06,0.997553006871798,1.22794952588111,1.2249447418295
STL_component/conn_2642.stl,1704,9.48133315008881E-07,0.000468576470736,1.21886870976455E-06,1.2140600831105E-06,0.996054844450822,1.21886870976455,1.2140600831105
STL_component/conn_2643.stl,1704,9.686264004472E-07,0.000474662703831,1.22758778912301E-06,1.22439752602726E-06,0.99740119352439,1.22758778912301,1.22439752602726
STL_component/conn_2644.stl,1702,9.57269145621369E-07,0.000472252964289,1.22277104529453E-06,1.21621573776078E-06,0.994638973862705,1.22277104529453,1.21621573776078
STL_component/conn_2645.stl,1700,9.58886289670393E-07,0.000472030794564,1.2234592127689E-06,1.21884372889922E-06,0.996227513086245,1.2234592127689,1.21884372889922
STL_component/conn_2646.stl,1700,9.62512865553885E-07,0.000473255791263,1.22499967549276E-06,1.22028663989711E-06,0.996152622984371,1.22499967549276,1.22028663989711
STL_component/conn_2647.stl,1700,7.21599431369744E-07,0.000480076540835,1.11283946809938E-06,9.01855479271731E-07,0.810409322390415,1.11283946809938,0.901855479271731
STL_component/conn_2649.stl,1696,9.63575753173311E-07,0.000473363075853,1.22545042548838E-06,1.22135730773202E-06,0.996659907515452,1.22545042548838,1.22135730773202
STL_component/conn_2650.stl,1696,9.6285200975872E-07,0.000473258759756,1.22514353599586E-06,1.22070895455334E-06,0.996380357637925,1.22514353599586,1.22070895455334
STL_component/conn_2651.stl,1692,9.60409678965457E-07,0.000471997602199,1.22410677600445E-06,1.22086596350312E-06,0.997352508322916,1.22410677600445,1.22086596350312
STL_component/conn_2652.stl,1692,9.58448112203715E-07,0.000472984028351,1.22327282503158E-06,1.21583147178751E-06,0.993916849052968,1.22327282503158,1.21583147178751
STL_component/conn_2653.stl,1692,9.56760584757086E-07,0.00047084484647,1.22255446961242E-06,1.21920491465062E-06,0.997260199815176,1.22255446961242,1.21920491465062
STL_component/conn_2654.stl,1688,9.48264110237767E-07,0.000468334600542,1.21892475493567E-06,1.21485464768998E-06,0.99666090361262,1.21892475493567,1.21485464768998
STL_component/conn_2655.stl,1688,9.47622434220398E-07,0.000467647674179,1.21864975023173E-06,1.21581586293729E-06,0.997674567861769,1.21864975023173,1.21581586293729
STL_component/conn_2656.stl,1684,9.4869754387455E-07,0.000468037365768,1.21911044248437E-06,1.21618180076508E-06,0.997597722390662,1.21911044248437,1.21618180076508
STL_component/conn_2657.stl,1680,9.51268093919291E-07,0.000470381989433,1.22021053256278E-06,1.21339861893895E-06,0.994417427614298,1.22021053256278,1.21339861893895
STL_component/conn_2658.stl,1680,9.27670067469496E-07,0.000461140927719,1.21003604417683E-06,1.20701071413194E-06,0.997499801712979,1.21003604417683,1.20701071413194
STL_component/conn_2659.stl,1678,9.64155479117283E-07,0.00047355171086,1.22569613631304E-06,1.22160531617418E-06,0.996662451632454,1.22569613631304,1.22160531617418
STL_component/conn_2660.stl,1678,9.58284907885311E-07,0.000471225590013,1.22320338822087E-06,1.22016069779972E-06,0.997512522896478,1.22320338822087,1.22016069779972
STL_component/conn_2661.stl,1676,9.54157185437034E-07,0.000469790310949,1.22144458250844E-06,1.2186166847636E-06,0.997684792429111,1.22144458250844,1.2186166847636
STL_component/conn_2662.stl,1676,9.48113913552817E-07,0.00046783570518,1.21886039588834E-06,1.21595752917749E-06,0.997618376377929,1.21886039588834,1.21595752917749
STL_component/conn_2663.stl,1676,8.92843501423968E-07,0.000462593760623,1.19470011788769E-06,1.15804869510682E-06,0.969321654671236,1.19470011788769,1.15804869510682
STL_component/conn_2664.stl,1676,9.38001852358858E-07,0.00046451222529,1.21451166727852E-06,1.21159590808173E-06,0.997599233275938,1.21451166727852,1.21159590808173
STL_component/conn_2665.stl,1676,9.36023300582087E-07,0.000464707125445,1.2136571324515E-06,1.20853318057292E-06,0.995778089427755,1.2136571324515,1.20853318057292
STL_component/conn_2666.stl,1676,9.49061176327439E-07,0.000468196674171,1.2192661828451E-06,1.21623398287556E-06,0.997513094341335,1.2192661828451,1.21623398287556
STL_component/conn_2667.stl,1676,9.58902832293856E-07,0.000471484396224,1.22346624839934E-06,1.22027728591553E-06,0.997393501873895,1.22346624839934,1.22027728591553
STL_component/conn_2668.stl,1672,9.31355271445531E-07,0.000462283831221,1.21163623156236E-06,1.20880966438067E-06,0.997667148680385,1.21163623156236,1.20880966438067
STL_component/conn_2669.stl,1672,9.47549800130899E-07,0.000467662576709,1.21861861343664E-06,1.21568393194731E-06,0.997591796599057,1.21861861343664,1.21568393194731
STL_component/conn_2670.stl,1668,8.71957793508223E-07,0.00046544904733,1.18531090634475E-06,1.12402137055714E-06,0.948292439173939,1.18531090634475,1.12402137055714
STL_component/conn_2671.stl,1668,9.26961596357569E-07,0.000461079208544,1.20972792676127E-06,1.20625035245256E-06,0.99712532526382,1.20972792676127,1.20625035245256
STL_component/conn_2672.stl,1668,9.55532639095122E-07,0.000471018140215,1.22203122022743E-06,1.21719215144262E-06,0.996040143079236,1.22203122022743,1.21719215144262
STL_component/conn_2673.stl,1668,9.33809265528125E-07,0.000463737237547,1.21269946367654E-06,1.20819618083907E-06,0.996286563182095,1.21269946367654,1.20819618083907
STL_component/conn_2674.stl,1664,8.60702629675459E-07,0.000459198544715,1.18018883709167E-06,1.12461501402577E-06,0.952911075482755,1.18018883709167,1.12461501402577
STL_component/conn_2675.stl,1664,9.29922745500442E-07,0.000462336312318,1.21101470325448E-06,1.20681337899553E-06,0.996530740504091,1.21101470325448,1.20681337899553
STL_component/conn_2676.stl,1660,9.36828385465685E-07,0.00046436626741,1.21400499309655E-06,1.21046051517689E-06,0.997080343211263,1.21400499309655,1.21046051517689
STL_component/conn_2677.stl,1660,9.21042701032461E-07,0.000459323214937,1.20714761587277E-06,1.2031301764157E-06,0.996671956764653,1.20714761587277,1.2031301764157
STL_component/conn_2678.stl,1656,9.29992602658045E-07,0.000461962988731,1.21104502689412E-06,1.20787936524383E-06,0.997386008298625,1.21104502689412,1.20787936524383
STL_component/conn_2679.stl,1656,9.25105579052734E-07,0.000460489111734,1.20891999103318E-06,1.20537778915359E-06,0.997069945152812,1.20891999103318,1.20537778915359
STL_component/conn_2680.stl,1656,9.36661323785946E-07,0.0004649132904,1.21393282556711E-06,1.20882066801727E-06,0.995788764055005,1.21393282556711,1.20882066801727
STL_component/conn_2681.stl,1652,5.71495905338044E-05,0.00748622889864,4.77901250513473E-06,4.5803774883923E-06,0.958435970500389,4.77901250513473,4.5803774883923
STL_component/conn_2682.stl,1652,9.06933238812932E-07,0.000454597984948,1.20095176717041E-06,1.19701354010526E-06,0.9967207450184,1.20095176717041,1.19701354010526
STL_component/conn_2683.stl,1652,9.09630495761973E-07,0.000455376185503,1.20214114892783E-06,1.19852182620057E-06,0.9969892697455,1.20214114892783,1.19852182620057
STL_component/conn_2684.stl,1650,8.97144649463696E-07,0.000454204908372,1.19661547879517E-06,1.18511883019292E-06,0.99039236178541,1.19661547879517,1.18511883019292
STL_component/conn_2685.stl,1648,9.14354981899352E-07,0.000456776448183,1.20421880378079E-06,1.20105358172967E-06,0.997371555699696,1.20421880378079,1.20105358172967
STL_component/conn_2686.stl,1648,9.14190760604658E-07,0.000457300689413,1.20414670552008E-06,1.19946124959215E-06,0.996108899433557,1.20414670552008,1.19946124959215
STL_component/conn_2687.stl,1648,9.28777968173111E-07,0.000462805526991,1.2105175610797E-06,1.20410571698837E-06,0.994703220921797,1.2105175610797,1.20410571698837
STL_component/conn_2688.stl,1648,9.32839298815345E-07,0.000463524148375,1.21227943299658E-06,1.20749605225798E-06,0.996054225941307,1.21227943299658,1.20749605225798
STL_component/conn_2689.stl,1644,9.27804292355223E-07,0.000461193630241,1.21009440153278E-06,1.20704740679638E-06,0.997482018979229,1.21009440153278,1.20704740679638
STL_component/conn_2690.stl,1640,8.96983753770298E-07,0.000450971178838,1.19654394005722E-06,1.19340276611158E-06,0.997374794321806,1.19654394005722,1.19340276611158
STL_component/conn_2691.stl,1636,8.9939528934172E-07,0.000451855677493,1.1976152809917E-06,1.19426887938879E-06,0.997205779137905,1.1976152809917,1.19426887938879
STL_component/conn_2692.stl,1632,9.17831780737766E-07,0.000458575240284,1.20574320479035E-06,1.20089141337311E-06,0.995976098892399,1.20574320479035,1.20089141337311
STL_component/conn_2693.stl,1632,9.02676947226825E-07,0.000453039465906,1.19907010784286E-06,1.1954944526817E-06,0.997017976565531,1.19907010784286,1.1954944526817
STL_component/conn_2694.stl,1632,9.30500590979952E-07,0.000462154178787,1.21126548913241E-06,1.20803917873001E-06,0.99733641350196,1.21126548913241,1.20803917873001
STL_component/conn_2695.stl,1630,7.85006084076783E-07,0.000442227067825,1.14452372623974E-06,1.06507196125038E-06,0.930580936709461,1.14452372623974,1.06507196125038
STL_component/conn_2696.stl,1628,9.02704735798544E-07,0.000453002233574,1.19908241202465E-06,1.19562951645099E-06,0.997120385105281,1.19908241202465,1.19562951645099
STL_component/conn_2697.stl,1628,8.94013718861604E-07,0.000449945284743,1.19522183998788E-06,1.19216324630057E-06,0.997440982431066,1.19522183998788,1.19216324630057
STL_component/conn_2698.stl,1620,8.88845722061569E-07,0.000448438156577,1.19291432758846E-06,1.18925525273826E-06,0.996932659147796,1.19291432758846,1.18925525273826
STL_component/conn_2699.stl,1620,9.02793575347904E-07,0.000453009739749,1.19912174657209E-06,1.19572737113511E-06,0.99716928206274,1.19912174657209,1.19572737113511
STL_component/conn_2700.stl,1616,4.94100078385334E-05,0.00722378005662,4.55273214854681E-06,4.10394619863192E-06,0.901424916891247,4.55273214854681,4.10394619863192
STL_component/conn_2701.stl,1616,8.87415508852565E-07,0.00044768461622,1.19227415734903E-06,1.18934018731156E-06,0.997539181723104,1.19227415734903,1.18934018731156
STL_component/conn_2702.stl,1616,9.06671148582988E-07,0.000454158414178,1.20083607028619E-06,1.19782585143554E-06,0.997493230820474,1.20083607028619,1.19782585143554
STL_component/conn_2703.stl,1612,8.85526140737046E-07,0.000447048588215,1.19142741181773E-06,1.18849650451544E-06,0.997540003467083,1.19142741181773,1.18849650451544
STL_component/conn_2704.stl,1612,8.7907232916855E-07,0.00044491614913,1.1885259337434E-06,1.18548944229678E-06,0.997445161808918,1.1885259337434,1.18548944229678
STL_component/conn_2705.stl,1612,8.70331195401147E-07,0.000442049242735,1.18457339947001E-06,1.18131345279579E-06,0.997247999426902,1.18457339947001,1.18131345279579
STL_component/conn_2706.stl,1608,8.82920906880493E-07,0.000446290129326,1.19025786382098E-06,1.1870138040663E-06,0.997274489962817,1.19025786382098,1.1870138040663
STL_component/conn_2707.stl,1608,8.78147225140518E-07,0.000446264154871,1.18810886679194E-06,1.18066470123939E-06,0.993734441547726,1.18810886679194,1.18066470123939
STL_component/conn_2708.stl,1604,8.98734252014486E-07,0.000451555469924,1.19732180141846E-06,1.19418451801712E-06,0.997379749205578,1.19732180141846,1.19418451801712
STL_component/conn_2709.stl,1604,8.78166367762901E-07,0.000444612116933,1.18811749987512E-06,1.18507751046634E-06,0.997441339422152,1.18811749987512,1.18507751046634
STL_component/conn_2710.stl,1600,8.58938120967909E-07,0.000438308932219,1.17938179174069E-06,1.1757982434244E-06,0.996961502762389,1.17938179174069,1.1757982434244
STL_component/conn_2711.stl,1600,8.74811782900549E-07,0.000443450892268,1.18660270459355E-06,1.18364192944854E-06,0.997504830274239,1.18660270459354,1.18364192944854
STL_component/conn_2712.stl,1600,8.95470947268196E-07,0.000450503701669,1.19587088511846E-06,1.1926263122156E-06,0.997286853502962,1.19587088511846,1.1926263122156
STL_component/conn_2713.stl,1600,8.7459631635071E-07,0.000443601418774,1.18650527632784E-06,1.18294885363595E-06,0.997002606930752,1.18650527632784,1.18294885363595
STL_component/conn_2714.stl,1600,8.71800542868268E-07,0.000442755163745,1.18523964826866E-06,1.18142117484584E-06,0.996778311096492,1.18523964826866,1.18142117484584
STL_component/conn_2715.stl,1600,8.72385288870177E-07,0.000443234863511,1.18550458243477E-06,1.18093411961182E-06,0.996144710960489,1.18550458243477,1.18093411961182
STL_component/conn_2716.stl,1596,8.53712143016093E-07,0.000436513555356,1.17698504727603E-06,1.17345104069338E-06,0.996997407409016,1.17698504727603,1.17345104069338
STL_component/conn_2717.stl,1592,8.60696267524347E-07,0.000438696966334,1.18018592917359E-06,1.17716282569699E-06,0.99743845151694,1.18018592917359,1.17716282569699
STL_component/conn_2718.stl,1592,8.82845173921888E-07,0.000446630438276,1.19022383120407E-06,1.18600762276279E-06,0.996457633992248,1.19022383120407,1.18600762276279
STL_component/conn_2719.stl,1588,8.5283052866968E-07,0.000436368107174,1.17657975676382E-06,1.17262996261485E-06,0.996642986481562,1.17657975676382,1.17262996261485
STL_component/conn_2720.stl,1588,4.68615304100467E-05,0.007129207199724,4.47307261493068E-06,3.94390532612311E-06,0.881699374376068,4.47307261493068,3.94390532612311
STL_component/conn_2721.stl,1584,8.46808272866699E-07,0.000439245969222,1.17380374276395E-06,1.15672083370482E-06,0.985446537238918,1.17380374276395,1.15672083370482
STL_component/conn_2722.stl,1584,8.55256509118579E-07,0.000437016568933,1.17769434211039E-06,1.17422070912343E-06,0.997050480024615,1.17769434211039,1.17422070912343
STL_component/conn_2723.stl,1580,8.66063516244467E-07,0.000440451309189,1.18263403628889E-06,1.17978559469772E-06,0.997591442911531,1.18263403628889,1.17978559469772
STL_component/conn_2724.stl,1580,8.59795687521486E-07,0.000438376693635,1.17977416070028E-06,1.17679023543661E-06,0.99747076570833,1.17977416070028,1.17679023543661
STL_component/conn_2725.stl,1580,8.53892308510379E-07,0.000436487474984,1.17706783754646E-06,1.17376881232324E-06,0.997197251408979,1.17706783754646,1.17376881232324
STL_component/conn_2726.stl,1576,8.60671596815583E-07,0.000438809768127,1.18017465291481E-06,1.17682648746194E-06,0.997162991558413,1.18017465291481,1.17682648746194
STL_component/conn_2727.stl,1568,8.53263222122362E-07,0.0004361374278,1.17677870691295E-06,1.1738454455883E-06,0.997507380693225,1.17677870691295,1.1738454455883
STL_component/conn_2728.stl,1568,8.41679459223528E-07,0.000432449905021,1.17142917305692E-06,1.16778306497749E-06,0.996887470311231,1.17142917305692,1.16778306497749
STL_component/conn_2729.stl,1564,8.29104016342999E-07,0.000428014627714,1.16556580802594E-06,1.1622556277158E-06,0.997160022808371,1.16556580802594,1.1622556277158
STL_component/conn_2730.stl,1560,8.32468688396343E-07,0.00042922050663,1.16714038068546E-06,1.16369373159501E-06,0.997046928417967,1.16714038068546,1.16369373159501
STL_component/conn_2731.stl,1560,8.12154663180619E-07,0.000422078714263,1.15756851730155E-06,1.15450692357012E-06,0.997355151176217,1.15756851730155,1.15450692357012
STL_component/conn_2732.stl,1558,8.51258074799514E-07,0.000435609099729,1.1758561836811E-06,1.1725072896718E-06,0.997151952716857,1.1758561836811,1.1725072896718
STL_component/conn_2733.stl,1556,8.39650418407087E-07,0.000431659759663,1.17048709226624E-06,1.16710033716671E-06,0.997106542120873,1.17048709226624,1.16710033716671
STL_component/conn_2734.stl,1554,8.43575221898263E-07,0.000434164795905,1.17230800582897E-06,1.16579035866742E-06,0.994440328711277,1.17230800582897,1.16579035866742
STL_component/conn_2735.stl,1552,8.44086377258344E-07,0.000433449321911,1.1725447405083E-06,1.16842223704969E-06,0.996484139737967,1.1725447405083,1.16842223704969
STL_component/conn_2736.stl,1552,8.29358339657468E-07,0.000428025826341,1.1656849729113E-06,1.16258172561361E-06,0.997337833660205,1.1656849729113,1.16258172561361
STL_component/conn_2737.stl,1552,8.25029273810243E-07,0.000427100984299,1.16365322838943E-06,1.15901761523433E-06,0.996016327680782,1.16365322838943,1.15901761523433
STL_component/conn_2738.stl,1548,8.33579580470853E-07,0.000429742183372,1.16765931539423E-06,1.16383210128049E-06,0.996722319547079,1.16765931539423,1.16383210128049
STL_component/conn_2739.stl,1548,8.12321539429839E-07,0.000422163845997,1.15764779508453E-06,1.15451128342495E-06,0.997290616651369,1.15764779508453,1.15451128342495
STL_component/conn_2740.stl,1544,8.16188283527495E-07,0.000423534546675,1.1594817338528E-06,1.15625271648034E-06,0.997215120102212,1.1594817338528,1.15625271648034
STL_component/conn_2741.stl,1540,8.28165547151318E-07,0.00042768688973,1.16512587103719E-06,1.1618296941581E-06,0.99717096928235,1.16512587103719,1.1618296941581
STL_component/conn_2742.stl,1536,8.28683689486706E-07,0.000428512757492,1.16536880764315E-06,1.16031601159831E-06,0.995664208607867,1.16536880764315,1.16031601159831
STL_component/conn_2743.stl,1536,8.46871781231282E-07,0.000434109127579,1.17383308608164E-06,1.17049616434599E-06,0.997157243414568,1.17383308608164,1.17049616434599
STL_component/conn_2744.stl,1536,8.46065011081175E-07,0.000433738363148,1.17346021799677E-06,1.17038069440018E-06,0.99737568981943,1.17346021799677,1.17038069440018
STL_component/conn_2745.stl,1528,8.1356892816381E-07,0.000422724634097,1.15824004754873E-06,1.15475020267353E-06,0.996986941625276,1.15824004754873,1.15475020267353
STL_component/conn_2746.stl,1528,8.18259973656187E-07,0.000424154169196,1.16046192327154E-06,1.15749418454181E-06,0.997442622915741,1.16046192327154,1.15749418454181
STL_component/conn_2747.stl,1528,8.4362589951647E-07,0.000433482779871,1.17233148075109E-06,1.16769468872646E-06,0.996044811471187,1.17233148075109,1.16769468872646
STL_component/conn_2748.stl,1524,5.30441021769432E-05,0.006898115521729,4.66171973771666E-06,4.61379070934869E-06,0.989718595054057,4.66171973771666,4.61379070934869
STL_component/conn_2749.stl,1520,7.65041892842142E-07,0.000431758051442,1.13473782478241E-06,1.06315362081308E-06,0.936915644824785,1.13473782478241,1.06315362081308
STL_component/conn_2750.stl,1520,8.28560636667253E-07,0.000429344939141,1.16531112217647E-06,1.15789505518523E-06,0.99363597682189,1.16531112217647,1.15789505518523
STL_component/conn_2751.stl,1520,8.05700147701886E-07,0.00041978831328,1.15449380537893E-06,1.15158062606449E-06,0.997476660939305,1.15449380537893,1.15158062606449
STL_component/conn_2752.stl,1516,8.08568619713382E-07,0.000420814586614,1.15586226769578E-06,1.15286206148827E-06,0.997404356650998,1.15586226769578,1.15286206148827
STL_component/conn_2753.stl,1516,8.22213100478023E-07,0.000439179638582,1.16232770575576E-06,1.12329401672465E-06,0.966417655848845,1.16232770575576,1.12329401672465
STL_component/conn_2754.stl,1512,7.92869326699495E-07,0.000415398778392,1.14833252244931E-06,1.14521664666647E-06,0.997286608432727,1.14833252244931,1.14521664666647
STL_component/conn_2755.stl,1512,7.99953362906093E-07,0.000418184231522,1.15174238292506E-06,1.14775254915089E-06,0.996535827947876,1.15174238292506,1.14775254915089
STL_component/conn_2756.stl,1512,7.92153496031389E-07,0.000415476009312,1.14798683322761E-06,1.14397001744119E-06,0.996500991413699,1.14798683322761,1.14397001744119
STL_component/conn_2757.stl,1512,8.36785058816863E-07,0.00043093163251,1.16915412135205E-06,1.16508280528326E-06,0.996517725084796,1.16915412135205,1.16508280528326
STL_component/conn_2758.stl,1508,7.97085932356508E-07,0.000416926136979,1.15036459629088E-06,1.14708941703429E-06,0.997152920676494,1.15036459629088,1.14708941703429
STL_component/conn_2759.stl,1504,8.06841357628574E-07,0.000420190825917,1.1550386309901E-06,1.15210705402853E-06,0.997461923018922,1.1550386309901,1.15210705402853
STL_component/conn_2760.stl,1504,8.10180507535817E-07,0.00042148006122,1.15662983134235E-06,1.15333641907967E-06,0.997152578834268,1.15662983134235,1.15333641907967
STL_component/conn_2761.stl,1504,7.98437943755268E-07,0.000417320552547,1.15101464226679E-06,1.14794913245849E-06,0.997336689129983,1.15101464226679,1.14794913245849
STL_component/conn_2762.stl,1504,7.99006669545056E-07,0.000417540494401,1.15128786589961E-06,1.14816169486809E-06,0.997284631303673,1.15128786589961,1.14816169486809
STL_component/conn_2763.stl,1500,8.15850580281811E-07,0.000423340909915,1.15932179740645E-06,1.1563029622322E-06,0.997396033455937,1.15932179740645,1.1563029622322
STL_component/conn_2764.stl,1500,7.92397417518998E-07,0.000415578358649,1.14810465126882E-06,1.14404044536016E-06,0.996460073649058,1.14810465126882,1.14404044536016
STL_component/conn_2765.stl,1492,7.67918288200296E-07,0.000407508068609,1.13615817076733E-06,1.1306548468917E-06,0.995156199183159,1.13615817076733,1.1306548468917
STL_component/conn_2766.stl,1492,4.94714336643557E-05,0.006610391304275,4.55461799810319E-06,4.49033329984855E-06,0.985885820000401,4.55461799810319,4.49033329984855
STL_component/conn_2767.stl,1492,7.65128549404132E-07,0.000410685144493,1.13478066721456E-06,1.11783232434427E-06,0.985064653144029,1.13478066721456,1.11783232434427
STL_component/conn_2768.stl,1488,7.76684170789108E-07,0.000409796073527,1.14046495346921E-06,1.13717659240412E-06,0.99711664873603,1.14046495346921,1.13717659240412
STL_component/conn_2769.stl,1488,7.85843314286675E-07,0.000413184755646,1.14493047017092E-06,1.14115049533921E-06,0.996698511455337,1.14493047017092,1.14115049533921
STL_component/conn_2770.stl,1488,7.83077345707029E-07,0.00041205407996,1.14358560306082E-06,1.14025422941929E-06,0.99708690487829,1.14358560306082,1.14025422941929
STL_component/conn_2771.stl,1486,8.16562509836978E-07,0.000423605527544,1.15965891611961E-06,1.15658902928638E-06,0.997352767446914,1.15965891611961,1.15658902928638
STL_component/conn_2772.stl,1484,5.85616835718638E-07,0.000404789190067,1.03801822118383E-06,8.68032324117231E-07,0.836239968049177,1.03801822118383,0.868032324117231
STL_component/conn_2773.stl,1484,7.76520059841982E-07,0.000409740857933,1.1403846222464E-06,1.13708952105944E-06,0.997110535232862,1.1403846222464,1.13708952105944
STL_component/conn_2774.stl,1484,7.71808453288361E-07,0.000408059751628,1.13807347886722E-06,1.13484623299806E-06,0.997164290417898,1.13807347886722,1.13484623299806
STL_component/conn_2775.stl,1480,7.91266547540102E-07,0.000415420632782,1.1475582187194E-06,1.14284147454349E-06,0.995889756093443,1.1475582187194,1.14284147454349
STL_component/conn_2776.stl,1480,7.77910865876269E-07,0.000410570722329,1.14106505448208E-06,1.13682368016346E-06,0.996282968878981,1.14106505448208,1.13682368016346
STL_component/conn_2777.stl,1480,7.76318104113366E-07,0.000410262534394,1.14028575071772E-06,1.13534827925846E-06,0.995669970043782,1.14028575071772,1.13534827925846
STL_component/conn_2778.stl,1476,8.09139535324031E-07,0.000421028435796,1.15613424814072E-06,1.15309010014158E-06,0.997366959759188,1.15613424814072,1.15309010014158
STL_component/conn_2779.stl,1476,7.64828943267213E-07,0.000405591590769,1.13463253017326E-06,1.1314272199055E-06,0.997175023470136,1.13463253017326,1.1314272199055
STL_component/conn_2780.stl,1476,7.67740831722832E-07,0.000407539573836,1.13607064662904E-06,1.13030618032512E-06,0.994925961408274,1.13607064662904,1.13030618032512
STL_component/conn_2781.stl,1468,7.68373740920539E-07,0.000409802171585,1.13638274503431E-06,1.12499219506167E-06,0.989976484575812,1.13638274503431,1.12499219506167
STL_component/conn_2782.stl,1468,7.59684230818332E-07,0.0004037418109,1.13208272438681E-06,1.12896540855019E-06,0.997246388652109,1.13208272438681,1.12896540855019
STL_component/conn_2783.stl,1468,7.62779956830421E-07,0.000404818333414,1.13361839235899E-06,1.13055150007173E-06,0.997294599039738,1.13361839235899,1.13055150007173
STL_component/conn_2784.stl,1466,7.65026665992775E-07,0.000405957743521,1.13473029639443E-06,1.13069896293887E-06,0.99644732015319,1.13473029639443,1.13069896293887
STL_component/conn_2785.stl,1464,7.83792167941473E-07,0.000412267753153,1.14393346644472E-06,1.14070357715033E-06,0.997176505986466,1.14393346644472,1.14070357715033
STL_component/conn_2786.stl,1464,7.61069846480616E-07,0.000404265039294,1.13277058861637E-06,1.12956071760825E-06,0.997166353858072,1.13277058861637,1.12956071760825
STL_component/conn_2787.stl,1460,7.5451600928357E-07,0.000402147502322,1.12950964973719E-06,1.12573024314769E-06,0.99665394041531,1.12950964973719,1.12573024314769
STL_component/conn_2788.stl,1456,7.74094225469991E-07,0.000409118077667,1.13919586998345E-06,1.13526280219849E-06,0.99654750522839,1.13919586998345,1.13526280219849
STL_component/conn_2789.stl,1454,2.55668218428062E-06,0.000934899457053,1.69652152522436E-06,1.64082811151104E-06,0.967171997003714,1.69652152522436,1.64082811151104
STL_component/conn_2790.stl,1448,7.24241683586173E-07,0.000391195234401,1.11419609375979E-06,1.11081366013351E-06,0.996964238480803,1.11419609375979,1.11081366013351
STL_component/conn_2791.stl,1448,4.35992113123941E-05,0.006445769131756,4.36676683884006E-06,4.05840269062016E-06,0.929383876080317,4.36676683884006,4.05840269062016
STL_component/conn_2792.stl,1448,7.48683466848434E-07,0.000400008985121,1.12659168139489E-06,1.12299997454531E-06,0.99681188232712,1.12659168139489,1.12299997454531
STL_component/conn_2793.stl,1444,7.34083527397881E-07,0.00039516518657,1.11922040356534E-06,1.11459746811517E-06,0.995869503955215,1.11922040356534,1.11459746811517
STL_component/conn_2794.stl,1444,7.36195394173376E-07,0.000395519801915,1.12029266181918E-06,1.11680182475054E-06,0.996883995416907,1.12029266181918,1.11680182475054
STL_component/conn_2795.stl,1444,6.24311756707105E-07,0.000404246438823,1.06039490012864E-06,9.26630436412152E-07,0.873854105012894,1.06039490012864,0.926630436412152
STL_component/conn_2796.stl,1432,7.39964522947657E-07,0.000396923179359,1.12220127724337E-06,1.11855073439102E-06,0.996746980308808,1.12220127724337,1.11855073439102
STL_component/conn_2797.stl,1430,7.23613131928403E-07,0.00039196819118,1.1138736726145E-06,1.10766100139293E-06,0.994422463359796,1.1138736726145,1.10766100139293
STL_component/conn_2798.stl,1428,7.38652388136696E-07,0.000396356333695,1.12153757399514E-06,1.11816412456419E-06,0.996992120897988,1.12153757399514,1.11816412456419
STL_component/conn_2799.stl,1424,7.4511586459662E-07,0.000398666243117,1.12479936539152E-06,1.12141302775575E-06,0.99698938518285,1.12479936539152,1.12141302775575
STL_component/conn_2800.stl,1424,7.41016025087573E-07,0.000397649560644,1.12273258134276E-06,1.11809406838677E-06,0.995868550505189,1.12273258134276,1.11809406838677
STL_component/conn_2801.stl,1424,7.44892139293291E-07,0.000399087073002,1.12468677830655E-06,1.11989416298025E-06,0.995738711062719,1.12468677830655,1.11989416298025
STL_component/conn_2802.stl,1424,7.30304559276816E-07,0.000393331324914,1.11729656405031E-06,1.11402959238367E-06,0.997076003120605,1.11729656405031,1.11402959238367
STL_component/conn_2803.stl,1420,7.48871857628117E-07,0.000399847511273,1.12668616800382E-06,1.12373617919013E-06,0.997381712053049,1.12668616800382,1.12373617919013
STL_component/conn_2804.stl,1420,7.33075009902924E-07,0.00039424632932,1.11870762328833E-06,1.11566037076327E-06,0.997276095682531,1.11870762328833,1.11566037076327
STL_component/conn_2805.stl,1416,7.50924205279464E-07,0.000400612265599,1.12771448924821E-06,1.12466482396258E-06,0.99729571153452,1.12771448924821,1.12466482396258
STL_component/conn_2806.stl,1416,7.24433935737582E-07,0.000391359314649,1.11429467394825E-06,1.11064268863018E-06,0.996722603631291,1.11429467394825,1.11064268863018
STL_component/conn_2807.stl,1414,7.19740665103911E-07,0.000389477331924,1.11188312629934E-06,1.10877928871659E-06,0.997208485757784,1.11188312629934,1.10877928871659
STL_component/conn_2808.stl,1412,7.34589282283191E-07,0.000394967394982,1.11947737761063E-06,1.11592393440523E-06,0.996825801685261,1.11947737761063,1.11592393440523
STL_component/conn_2809.stl,1412,7.32503430275437E-07,0.000394323507243,1.11841679504736E-06,1.11457229937509E-06,0.996562555489789,1.11841679504736,1.11457229937509
STL_component/conn_2810.stl,1412,7.40283226247013E-07,0.000397266420372,1.12236236510826E-06,1.1180656430318E-06,0.996171715829007,1.12236236510826,1.1180656430318
STL_component/conn_2811.stl,1408,7.2914983319593E-07,0.00039322028447,1.11670737969246E-06,1.11258222730716E-06,0.996305968367075,1.11670737969246,1.11258222730716
STL_component/conn_2812.stl,1404,7.32107726158105E-07,0.000394503661405,1.11821536625391E-06,1.11346149267845E-06,0.995748695896229,1.11821536625391,1.11346149267845
STL_component/conn_2813.stl,1404,7.08737181683335E-07,0.000385451528519,1.10618780153203E-06,1.10323160643331E-06,0.997327582988508,1.10618780153203,1.10323160643331
STL_component/conn_2814.stl,1400,7.10494645784233E-07,0.000386637075303,1.10710138919489E-06,1.10257607120822E-06,0.995912462913658,1.10710138919489,1.10257607120822
STL_component/conn_2815.stl,1400,7.22451892056853E-07,0.000390473271614,1.11327751287345E-06,1.11011730314458E-06,0.997161345942654,1.11327751287345,1.11011730314458
STL_component/conn_2816.stl,1396,7.13382248160953E-07,0.000387197677084,1.10859919425906E-06,1.10545433051235E-06,0.997163209424117,1.10859919425906,1.10545433051235
STL_component/conn_2817.stl,1392,7.12060923694482E-07,0.000388263137623,1.10791432320881E-06,1.10037887405911E-06,0.993198527185859,1.10791432320881,1.10037887405911
STL_component/conn_2818.stl,1390,7.05574402817272E-07,0.000384553806459,1.10453987302632E-06,1.10087232158498E-06,0.996679566278315,1.10453987302632,1.10087232158498
STL_component/conn_2819.stl,1388,7.10632730239417E-07,0.000386395186481,1.10717310617427E-06,1.10348071886466E-06,0.996665031611567,1.10717310617427,1.10348071886466
STL_component/conn_2820.stl,1388,3.25270652355179E-05,0.006183963309862,3.96048846553488E-06,3.15594355325291E-06,0.796857150504714,3.96048846553488,3.15594355325291
STL_component/conn_2821.stl,1388,7.03311516011817E-07,0.000383774044709,1.10335779805965E-06,1.09957125924709E-06,0.99656816780629,1.10335779805965,1.09957125924709
STL_component/conn_2822.stl,1388,6.9759210382187E-07,0.000381427227628,1.1003587752618E-06,1.09733975966046E-06,0.997256335234275,1.1003587752618,1.09733975966046
STL_component/conn_2823.stl,1386,7.204262205983E-07,0.000389893852,1.11223603845859E-06,1.10864977773345E-06,0.99677562981136,1.11223603845859,1.10864977773345
STL_component/conn_2824.stl,1384,4.4151668481091E-05,0.006202362327559,4.3851336326212E-06,4.27111472848758E-06,0.973998761797034,4.3851336326212,4.27111472848758
STL_component/conn_2825.stl,1380,3.67951415580003E-05,0.006299996832745,4.12664666777743E-06,3.50430095774832E-06,0.849188515486765,4.12664666777743,3.50430095774832
STL_component/conn_2826.stl,1380,7.06329857786904E-07,0.000384614160286,1.10493394084927E-06,1.10187808570877E-06,0.997234354898951,1.10493394084927,1.10187808570877
STL_component/conn_2827.stl,1380,4.2518756373586E-05,0.006118323109995,4.33039298315339E-06,4.16964801719536E-06,0.962879820241863,4.33039298315339,4.16964801719536
STL_component/conn_2828.stl,1376,7.02535602560634E-07,0.000383362513691,1.10295189675844E-06,1.09953724342494E-06,0.996904077735815,1.10295189675844,1.09953724342494
STL_component/conn_2829.stl,1376,6.84760590049565E-07,0.000377270704821,1.09357031233734E-06,1.08902267994682E-06,0.995841481485718,1.09357031233734,1.08902267994682
STL_component/conn_2830.stl,1376,6.81795455789045E-07,0.00037568846216,1.09198957767032E-06,1.08887366708437E-06,0.997146574793694,1.09198957767032,1.08887366708437
STL_component/conn_2831.stl,1372,7.12708953752699E-07,0.000387016529965,1.10825031697444E-06,1.10492792721409E-06,0.997002130557096,1.10825031697444,1.10492792721409
STL_component/conn_2832.stl,1372,6.87479403122101E-07,0.000378468427351,1.09501572598752E-06,1.08988653230669E-06,0.995315872129409,1.09501572598752,1.08988653230669
STL_component/conn_2833.stl,1372,6.87357995174098E-07,0.000378039398001,1.09495126275252E-06,1.09093073178427E-06,0.996328118789376,1.09495126275252,1.09093073178427
STL_component/conn_2834.stl,1368,6.89809956272812E-07,0.000378595959934,1.09625169708652E-06,1.09321286427953E-06,0.997227978925763,1.09625169708652,1.09321286427953
STL_component/conn_2835.stl,1364,7.17423124504089E-07,0.000388822775096,1.11068843440365E-06,1.10706960156004E-06,0.996741810996215,1.11068843440365,1.10706960156004
STL_component/conn_2836.stl,1364,6.8624938331763E-07,0.000377976234955,1.09436227848239E-06,1.08935322359378E-06,0.995422854947488,1.09436227848239,1.08935322359378
STL_component/conn_2837.stl,1360,6.93768784533463E-07,0.000380054345456,1.09834483222467E-06,1.09526775761667E-06,0.997198443951557,1.09834483222467,1.09526775761667
STL_component/conn_2838.stl,1356,6.93036018576393E-07,0.000379938991944,1.09795800150956E-06,1.09444310787414E-06,0.996798699375949,1.09795800150956,1.09444310787414
STL_component/conn_2839.stl,1356,6.82322248846789E-07,0.000376068078728,1.09227074921034E-06,1.08861499410737E-06,0.996653068750942,1.09227074921034,1.08861499410737
STL_component/conn_2840.stl,1356,6.96056699040834E-07,0.000381631655368,1.09955088329375E-06,1.09433799201501E-06,0.995259072264918,1.09955088329375,1.09433799201501
STL_component/conn_2841.stl,1356,6.9063807131528E-07,0.000379384193245,1.09669020408641E-06,1.092251206475E-06,0.995952368686374,1.09669020408641,1.092251206475
STL_component/conn_2842.stl,1352,3.98550792099523E-05,0.005844600628788,4.23800714692906E-06,4.09147673977676E-06,0.965424690881306,4.23800714692906,4.09147673977676
STL_component/conn_2843.stl,1348,6.75245049747749E-07,0.000373286200939,1.08848119123559E-06,1.08535228151802E-06,0.997125435200204,1.08848119123559,1.08535228151802
STL_component/conn_2844.stl,1348,6.76934399093419E-07,0.000373891970486,1.08938816747083E-06,1.08630479260538E-06,0.997169626991079,1.08938816747083,1.08630479260538
STL_component/conn_2845.stl,1344,6.90638359636947E-07,0.000379102304091,1.09669035669867E-06,1.09306382818223E-06,0.996693206524257,1.09669035669867,1.09306382818223
STL_component/conn_2846.stl,1340,6.73305179392832E-07,0.000372598512027,1.08743784771623E-06,1.08423167188148E-06,0.997051623831664,1.08743784771623,1.08423167188148
STL_component/conn_2847.stl,1340,6.83564351143962E-07,0.000376344484307,1.09293313885875E-06,1.08979572649212E-06,0.997129364775316,1.09293313885875,1.08979572649212
STL_component/conn_2848.stl,1340,6.85091035272254E-07,0.000376994077558,1.09374619228632E-06,1.09034768881648E-06,0.996892786010309,1.09374619228632,1.09034768881648
STL_component/conn_2849.stl,1336,6.7761713042026E-07,0.000374172304192,1.08975428346235E-06,1.08658570850195E-06,0.997092395039431,1.08975428346235,1.08658570850195
STL_component/conn_2850.stl,1336,6.74909985761861E-07,0.00037322985722,1.08830112268725E-06,1.0849774840448E-06,0.996946030309844,1.08830112268725,1.0849774840448
STL_component/conn_2851.stl,1336,6.3572316772397E-07,0.00036795334691,1.06681669986319E-06,1.03663658405998E-06,0.971710120579214,1.06681669986319,1.03663658405998
STL_component/conn_2852.stl,1332,6.68001685005977E-07,0.000370603449979,1.08457513912695E-06,1.08148213684066E-06,0.997148189945806,1.08457513912695,1.08148213684066
STL_component/conn_2853.stl,1332,4.19428982286868E-05,0.005897574333717,4.31075431353359E-06,4.26713382709495E-06,0.989881008457918,4.31075431353359,4.26713382709495
STL_component/conn_2854.stl,1332,6.41719821661054E-07,0.000361124413269,1.07016056645583E-06,1.06620288977628E-06,0.996301791709016,1.07016056645583,1.06620288977628
STL_component/conn_2855.stl,1330,6.34590666935437E-07,0.000358251127995,1.0661828343943E-06,1.06281423953178E-06,0.996840509194253,1.0661828343943,1.06281423953178
STL_component/conn_2856.stl,1330,6.46680305174949E-07,0.000370535797673,1.07291093292759E-06,1.0471543789869E-06,0.975993763181802,1.07291093292759,1.0471543789869
STL_component/conn_2857.stl,1324,6.57260628559722E-07,0.000366855095351,1.0787306002537E-06,1.07496497154764E-06,0.996509203776012,1.0787306002537,1.07496497154764
STL_component/conn_2858.stl,1324,6.60714541995868E-07,0.000367924489137,1.08061688122537E-06,1.07747306010459E-06,0.997090716260868,1.08061688122537,1.07747306010459
STL_component/conn_2859.stl,1320,6.43747851079643E-07,0.00036159685149,1.07128672502582E-06,1.06817498287579E-06,0.997095322776482,1.07128672502582,1.06817498287579
STL_component/conn_2860.stl,1318,6.67735515169805E-07,0.000370663476068,1.08443106786466E-06,1.08087614499378E-06,0.996721854457858,1.08443106786466,1.08087614499378
STL_component/conn_2861.stl,1316,4.06913258952307E-05,0.005879494897252,4.26744310476996E-06,4.15253282191821E-06,0.973072802605545,4.26744310476996,4.15253282191821
STL_component/conn_2862.stl,1316,6.53307819863403E-07,0.000365141660318,1.07656373158144E-06,1.07351402076972E-06,0.997167180425781,1.07656373158144,1.07351402076972
STL_component/conn_2863.stl,1312,6.60380376842276E-07,0.00037224089657,1.08043467172437E-06,1.06444033892004E-06,0.985196390653768,1.08043467172437,1.06444033892004
STL_component/conn_2864.stl,1312,6.69968437975591E-07,0.000371566531662,1.08563851037349E-06,1.08185487263245E-06,0.996514827260747,1.08563851037349,1.08185487263245
STL_component/conn_2865.stl,1308,6.42013061973584E-07,0.000360973240806,1.07032354850309E-06,1.06713682245235E-06,0.997022651650336,1.07032354850309,1.06713682245235
STL_component/conn_2866.stl,1304,6.48457395672275E-07,0.000363382568111,1.07389282766829E-06,1.07070198613533E-06,0.997028715109422,1.07389282766829,1.07070198613533
STL_component/conn_2867.stl,1300,6.3219211786449E-07,0.000357712760884,1.06483786212739E-06,1.06039066031906E-06,0.995823587828255,1.06483786212739,1.06039066031906
STL_component/conn_2868.stl,1300,6.28107940895899E-07,0.000355728162516,1.06253983424469E-06,1.0594178483717E-06,0.997061770512156,1.06253983424469,1.0594178483717
STL_component/conn_2869.stl,1298,6.45916080332179E-07,0.000362516499606,1.07248812308418E-06,1.06905381857205E-06,0.996797815809607,1.07248812308418,1.06905381857205
STL_component/conn_2870.stl,1296,6.34454782882006E-07,0.00035869777543,1.06610672885897E-06,1.06126353661629E-06,0.995457122526688,1.06610672885897,1.06126353661629
STL_component/conn_2871.stl,1296,6.4347142402493E-07,0.000361583340895,1.07113336527455E-06,1.06775620098822E-06,0.996847111297427,1.07113336527455,1.06775620098822
STL_component/conn_2872.stl,1296,6.31269559342798E-07,0.000357062556434,1.06431963701601E-06,1.06077136563414E-06,0.996666159996989,1.06431963701601,1.06077136563414
STL_component/conn_2873.stl,1296,6.48866386403386E-07,0.000363661824304,1.07411855306366E-06,1.07055458072007E-06,0.996681956257602,1.07411855306366,1.07055458072007
STL_component/conn_2874.stl,1292,6.47459512596842E-07,0.000363129642974,1.07334168910222E-06,1.06979894116277E-06,0.996699328857332,1.07334168910222,1.06979894116277
STL_component/conn_2875.stl,1292,6.23632211201013E-07,0.000354095034492,1.06001002393738E-06,1.05672006176903E-06,0.996896291455694,1.06001002393738,1.05672006176903
STL_component/conn_2876.stl,1292,6.43467953693704E-07,0.000361480113242,1.07113143968049E-06,1.0680553592675E-06,0.997128195197123,1.07113143968049,1.0680553592675
STL_component/conn_2877.stl,1288,3.59800478516518E-05,0.005572490961471,4.09594740584074E-06,3.87403566201428E-06,0.945821632497033,4.09594740584074,3.87403566201428
STL_component/conn_2878.stl,1284,6.25093468304613E-07,0.000355455191197,1.06083729516248E-06,1.05514306801727E-06,0.99463232752923,1.06083729516248,1.05514306801727
STL_component/conn_2879.stl,1284,6.35348214926065E-07,0.000358624467217,1.06660692062049E-06,1.06297523956979E-06,0.996595108300456,1.06660692062049,1.06297523956979
STL_component/conn_2880.stl,1284,6.29995330352391E-07,0.000356585195597,1.06360303851646E-06,1.06004736842269E-06,0.996656957563114,1.06360303851646,1.06004736842269
STL_component/conn_2881.stl,1284,6.16538212826172E-07,0.000351441434786,1.05597537884632E-06,1.05258768910081E-06,0.996791885669524,1.05597537884632,1.05258768910081
STL_component/conn_2882.stl,1280,6.10752423491704E-07,0.000349229261749,1.0526617897045E-06,1.04931486055902E-06,0.996820508563894,1.0526617897045,1.04931486055902
STL_component/conn_2883.stl,1276,6.35207088850396E-07,0.000358390969392,1.06652794178023E-06,1.06343151993188E-06,0.997096726933204,1.06652794178023,1.06343151993188
STL_component/conn_2884.stl,1274,6.24304482765096E-07,0.0003542639557,1.06039078184378E-06,1.05735478767221E-06,0.997136910067916,1.06039078184378,1.05735478767221
STL_component/conn_2885.stl,1272,5.93866398560221E-07,0.000342833958634,1.04286968604125E-06,1.03933647808914E-06,0.996612033124166,1.04286968604125,1.03933647808914
STL_component/conn_2886.stl,1272,6.00645415044593E-07,0.000345657075245,1.04682281985726E-06,1.04261499282525E-06,0.995980382780934,1.04682281985726,1.04261499282525
STL_component/conn_2887.stl,1272,6.13565171574979E-07,0.000350290787235,1.05427528512177E-06,1.05095285505669E-06,0.996848612395682,1.05427528512177,1.05095285505669
STL_component/conn_2888.stl,1272,3.80150516168086E-05,0.005653100408551,4.17175684685499E-06,4.03478256561362E-06,0.967166283589938,4.17175684685499,4.03478256561362
STL_component/conn_2889.stl,1268,6.30032928579513E-07,0.000356650810378,1.06362419676487E-06,1.05991559852789E-06,0.996513243824024,1.06362419676487,1.05991559852789
STL_component/conn_2890.stl,1268,6.28402701032409E-07,0.000355893991009,1.06270601874194E-06,1.05942114827582E-06,0.996908956561658,1.06270601874194,1.05942114827582
STL_component/conn_2891.stl,1264,6.17695800441201E-07,0.000355348891641,1.05663585144354E-06,1.04296788025075E-06,0.987064634259654,1.05663585144354,1.04296788025075
STL_component/conn_2892.stl,1264,6.16166526952108E-07,0.000351419120871,1.05576313461865E-06,1.05201992212375E-06,0.996454495926061,1.05576313461865,1.05201992212375
STL_component/conn_2893.stl,1264,5.83635854881299E-07,0.00034985611144,1.03684645546449E-06,1.00093010091459E-06,0.965360006430448,1.03684645546449,1.00093010091459
STL_component/conn_2894.stl,1262,5.74007421909877E-07,0.000358330252284,1.03111307792423E-06,9.61136970576153E-07,0.932135370168179,1.03111307792423,0.961136970576153
STL_component/conn_2895.stl,1260,6.15162369033328E-07,0.000351081520618,1.05518930200847E-06,1.05131543457514E-06,0.996328746485616,1.05518930200847,1.05131543457514
STL_component/conn_2896.stl,1260,6.00712789676075E-07,0.000345307523552,1.04686195923579E-06,1.04378749150407E-06,0.99706315841874,1.04686195923579,1.04378749150407
STL_component/conn_2897.stl,1256,6.1625778509609E-07,0.000351251192756,1.05581525376923E-06,1.05267876290177E-06,0.997029318475682,1.05581525376923,1.05267876290177
STL_component/conn_2898.stl,1256,6.11855783437864E-07,0.000349840514997,1.05329530670967E-06,1.04937379841635E-06,0.996276914680675,1.05329530670967,1.04937379841635
STL_component/conn_2899.stl,1256,5.95596251896533E-07,0.000343440283325,1.04388128439873E-06,1.04052369069178E-06,0.99678354832381,1.04388128439873,1.04052369069178
STL_component/conn_2900.stl,1256,6.08975648770862E-07,0.000348493139166,1.05164001206893E-06,1.04847226013296E-06,0.996987798201269,1.05164001206893,1.04847226013296
STL_component/conn_2901.stl,1254,6.06041647510889E-07,0.000347520358786,1.04994838357028E-06,1.04634154320195E-06,0.996564745062925,1.04994838357028,1.04634154320195
STL_component/conn_2902.stl,1252,6.06180629150888E-07,0.000347552594542,1.05002863789799E-06,1.04648442624955E-06,0.996624652394688,1.05002863789799,1.04648442624955
STL_component/conn_2903.stl,1252,5.95927062574646E-07,0.000343498011644,1.04407451550086E-06,1.04092665874139E-06,0.996985026726797,1.04407451550086,1.04092665874139
STL_component/conn_2904.stl,1252,6.02985434962951E-07,0.000346315925241,1.04818047724154E-06,1.0446856023916E-06,0.996665769945325,1.04818047724154,1.0446856023916
STL_component/conn_2905.stl,1252,6.02123430520011E-07,0.000346246668278,1.04768075974058E-06,1.04340082204522E-06,0.995914845571453,1.04768075974058,1.04340082204522
STL_component/conn_2906.stl,1252,3.89445389009538E-05,0.0056113997907,4.20548396399628E-06,4.1641522992707E-06,0.990171959974304,4.20548396399628,4.1641522992707
STL_component/conn_2907.stl,1248,5.91216445651206E-07,0.000341750649446,1.04131620740173E-06,1.03797861969174E-06,0.996794837450663,1.04131620740173,1.03797861969174
STL_component/conn_2908.stl,1244,6.10957333481721E-07,0.000349329036842,1.05277950068425E-06,1.04936710501565E-06,0.996758679603485,1.05277950068425,1.04936710501565
STL_component/conn_2909.stl,1244,3.92361805049379E-05,0.005711015949959,4.21595565191258E-06,4.1221576877459E-06,0.977751672002497,4.21595565191258,4.1221576877459
STL_component/conn_2910.stl,1240,6.03045488549621E-07,0.000346270712515,1.04821527349802E-06,1.04492606522257E-06,0.996862087055385,1.04821527349802,1.04492606522257
STL_component/conn_2911.stl,1240,5.71288391078588E-07,0.000349392981631,1.02948239819833E-06,9.81053005265145E-07,0.952957531845186,1.02948239819833,0.981053005265144
STL_component/conn_2912.stl,1236,6.10631670824435E-07,0.000349308730881,1.05259241074831E-06,1.04886872300876E-06,0.996462365012774,1.05259241074831,1.04886872300876
STL_component/conn_2913.stl,1236,6.06235821666593E-07,0.000347728467639,1.05006050516686E-06,1.04605037220458E-06,0.996181045813505,1.05006050516686,1.04605037220458
STL_component/conn_2914.stl,1232,5.91993785845734E-07,0.000342107853053,1.04177238688617E-06,1.03825816431195E-06,0.996626688690868,1.04177238688617,1.03825816431195
STL_component/conn_2915.stl,1232,5.85214559081001E-07,0.000339472121899,1.03778048545831E-06,1.03433746925767E-06,0.996682327092402,1.03778048545831,1.03433746925767
STL_component/conn_2916.stl,1232,5.8617716276483E-07,0.000339969060592,1.03834917949583E-06,1.03452442715501E-06,0.996316506608421,1.03834917949583,1.03452442715501
STL_component/conn_2917.stl,1232,5.93480270317054E-07,0.000342710057524,1.04264361457361E-06,1.03903621843615E-06,0.996540144602589,1.04264361457361,1.03903621843615
STL_component/conn_2918.stl,1224,5.8893835245535E-07,0.000341006591771,1.03997700874839E-06,1.03623513445244E-06,0.99640196440453,1.03997700874839,1.03623513445244
STL_component/conn_2919.stl,1224,5.76144478489175E-07,0.000335987423851,1.03239112062838E-06,1.02886793538811E-06,0.996587354182087,1.03239112062838,1.02886793538811
STL_component/conn_2920.stl,1224,5.7333263353207E-07,0.000334893253811,1.03070886947612E-06,1.02719172812429E-06,0.996587648116764,1.03070886947612,1.02719172812429
STL_component/conn_2921.stl,1222,5.72701458873741E-07,0.000334530243801,1.03033049913361E-06,1.02717431888943E-06,0.99693673025613,1.03033049913361,1.02717431888943
STL_component/conn_2922.stl,1220,5.83502502489525E-07,0.000338862639826,1.03676748128592E-06,1.03316642304934E-06,0.996526648162109,1.03676748128592,1.03316642304933
STL_component/conn_2923.stl,1220,5.84469872832137E-07,0.000339081922066,1.03734010629482E-06,1.03421002677584E-06,0.996982590859078,1.03734010629482,1.03421002677584
STL_component/conn_2924.stl,1220,5.91752517726391E-07,0.00034215538505,1.0416308422597E-06,1.03769084500676E-06,0.99621747255064,1.0416308422597,1.03769084500676
STL_component/conn_2925.stl,1216,5.75735664717277E-07,0.000335825899249,1.03214687889794E-06,1.02863239435357E-06,0.996594976338915,1.03214687889794,1.02863239435357
STL_component/conn_2926.stl,1216,5.86296313082263E-07,0.000339811826536,1.03841952867833E-06,1.0352134928174E-06,0.996912581309974,1.03841952867833,1.0352134928174
STL_component/conn_2927.stl,1212,5.75647945255917E-07,0.00033566991785,1.03209445671161E-06,1.02895359037768E-06,0.996956803407376,1.03209445671161,1.02895359037768
STL_component/conn_2928.stl,1212,5.8034735141415E-07,0.000337619736369,1.03489541172977E-06,1.03136272361769E-06,0.996586429824654,1.03489541172977,1.03136272361769
STL_component/conn_2929.stl,1200,5.71263514385796E-07,0.000334060461092,1.02946745508058E-06,1.02603614780185E-06,0.996666910389641,1.02946745508058,1.02603614780185
STL_component/conn_2930.stl,1200,5.7900941263084E-07,0.000337077179658,1.03409951359865E-06,1.03064125530709E-06,0.99665577805029,1.03409951359865,1.03064125530709
STL_component/conn_2931.stl,1196,5.58899627849107E-07,0.000329354274984,1.02198628126292E-06,1.01817344476803E-06,0.996269190140034,1.02198628126292,1.01817344476803
STL_component/conn_2932.stl,1196,5.68231878932847E-07,0.000332810138932,1.02764313222586E-06,1.02442530282711E-06,0.996868728746544,1.02764313222586,1.02442530282711
STL_component/conn_2933.stl,1192,5.55291328816568E-07,0.000327787316205,1.01978219046764E-06,1.016435904681E-06,0.996718626959845,1.01978219046764,1.016435904681
STL_component/conn_2934.stl,1192,5.71625989343397E-07,0.0003341613134,1.02968514637145E-06,1.02637732093067E-06,0.996787536993775,1.02968514637145,1.02637732093067
STL_component/conn_2935.stl,1192,3.49470053413385E-05,0.005225508936093,4.05636582096952E-06,4.01266239542218E-06,0.989225965438963,4.05636582096952,4.01266239542218
STL_component/conn_2936.stl,1188,5.6837320290765E-07,0.000332889107829,1.02772831961688E-06,1.02443700837469E-06,0.996797489006229,1.02772831961688,1.02443700837469
STL_component/conn_2937.stl,1188,5.74391500906639E-07,0.00033535321116,1.0313430056012E-06,1.02767735353361E-06,0.996445748846225,1.0313430056012,1.02767735353361
STL_component/conn_2938.stl,1188,3.58062197101469E-05,0.005301525557675,4.08934059035763E-06,4.05236786890274E-06,0.990958757130169,4.08934059035763,4.05236786890274
STL_component/conn_2939.stl,1184,5.61165356316075E-07,0.000330046481486,1.02336543255834E-06,1.02015695569267E-06,0.99686477893078,1.02336543255834,1.02015695569267
STL_component/conn_2940.stl,1184,5.66399623236723E-07,0.000332141967737,1.0265374026309E-06,1.0231762527861E-06,0.996725740497931,1.0265374026309,1.0231762527861
STL_component/conn_2941.stl,1184,5.65623039928863E-07,0.000332114532608,1.02606803059704E-06,1.021857794937E-06,0.995896728545778,1.02606803059704,1.021857794937
STL_component/conn_2942.stl,1180,5.59499309265322E-07,0.000329430234946,1.02235167013614E-06,1.01903089015015E-06,0.996751822212455,1.02235167013614,1.01903089015015
STL_component/conn_2943.stl,1180,5.43299644107688E-07,0.00032305028265,1.0123878694387E-06,1.00906825956271E-06,0.996721009826176,1.0123878694387,1.00906825956271
STL_component/conn_2944.stl,1180,5.61934452745196E-07,0.000330381992039,1.02383273831603E-06,1.02051770305766E-06,0.996762132002321,1.02383273831603,1.02051770305766
STL_component/conn_2945.stl,1180,5.61957561879088E-07,0.000330415719314,1.02384677290873E-06,1.02045549717763E-06,0.996687711656827,1.02384677290873,1.02045549717763
STL_component/conn_2946.stl,1176,5.53459783945434E-07,0.000327026332275,1.01865975614549E-06,1.01544076911855E-06,0.996839978209094,1.01865975614549,1.01544076911855
STL_component/conn_2947.stl,1172,5.46781453959986E-07,0.000324417684609,1.01454594112032E-06,1.01125458919249E-06,0.996755837469324,1.01454594112032,1.01125458919249
STL_component/conn_2948.stl,1172,5.51138532845679E-07,0.000326211157345,1.01723364920149E-06,1.01370879646886E-06,0.996534864202155,1.01723364920148,1.01370879646886
STL_component/conn_2949.stl,1172,5.54640491758565E-07,0.000327506504303,1.01938361799493E-06,1.0161150715578E-06,0.996793605096812,1.01938361799493,1.0161150715578
STL_component/conn_2950.stl,1172,5.43200437353024E-07,0.000323002001264,1.01232624486381E-06,1.00903480825522E-06,0.996748640445412,1.01232624486381,1.00903480825522
STL_component/conn_2951.stl,1168,5.51018547838289E-07,0.000329780464559,1.01715982526683E-06,1.00251883975196E-06,0.985606012790546,1.01715982526683,1.00251883975196
STL_component/conn_2952.stl,1168,3.46013212692238E-05,0.005190856337675,4.04294674017213E-06,3.99949284106649E-06,0.989251923931161,4.04294674017213,3.99949284106649
STL_component/conn_2953.stl,1164,3.39068229224647E-05,0.005126646555985,4.01571446785874E-06,3.96830433526347E-06,0.988193848697476,4.01571446785874,3.96830433526347
STL_component/conn_2954.stl,1164,3.54254772832072E-05,0.005271580692077,4.07479435603227E-06,4.0320517908165E-06,0.989510497590511,4.07479435603227,4.0320517908165
STL_component/conn_2955.stl,1164,5.47784796124329E-07,0.000324854464152,1.01516612474832E-06,1.01174807165478E-06,0.99663301108044,1.01516612474832,1.01174807165478
STL_component/conn_2956.stl,1152,5.33559579772103E-07,0.00031915308792,1.00630145316702E-06,1.00307896110093E-06,0.996797687158307,1.00630145316702,1.00307896110093
STL_component/conn_2957.stl,1148,5.30748528997932E-07,0.000318037500653,1.00453111239285E-06,1.00129423965833E-06,0.996777727743231,1.00453111239285,1.00129423965833
STL_component/conn_2958.stl,1148,5.31048514413781E-07,0.000318175416943,1.00472033441314E-06,1.00142591690404E-06,0.996721060183353,1.00472033441314,1.00142591690404
STL_component/conn_2959.stl,1148,5.35723234025044E-07,0.000320047351053,1.0076598468998E-06,1.00433245067373E-06,0.996697897374487,1.0076598468998,1.00433245067373
STL_component/conn_2960.stl,1144,5.06331698206028E-07,0.000312132418366,9.8888433696596E-07,9.73301717630884E-07,0.984242222520295,0.98888433696596,0.973301717630884
STL_component/conn_2961.stl,1144,5.32622332384981E-07,0.000318944167788,1.00571188689754E-06,1.00197285828333E-06,0.996282206998924,1.00571188689754,1.00197285828333
STL_component/conn_2962.stl,1144,5.30630409389509E-07,0.000318098430992,1.00445658643654E-06,1.00087964797893E-06,0.996438931750852,1.00445658643654,1.00087964797893
STL_component/conn_2963.stl,1140,5.24494282372132E-07,0.000315575434888,1.00056977261602E-06,9.9721503840953E-07,0.996647176140731,1.00056977261602,0.99721503840953
STL_component/conn_2964.stl,1140,5.26183608342692E-07,0.000316405626991,1.00164285518219E-06,9.97801992360563E-07,0.996165436810383,1.00164285518219,0.997801992360563
STL_component/conn_2965.stl,1138,5.19216503493414E-07,0.000313615026873,9.97202339323886E-07,9.93351323763453E-07,0.996138180378675,0.997202339323885,0.993351323763453
STL_component/conn_2966.stl,1136,3.34377009559117E-05,0.005040525443857,3.99710842505943E-06,3.98026372389345E-06,0.99578577827402,3.99710842505943,3.98026372389345
STL_component/conn_2967.stl,1132,4.94334762908555E-07,0.000319509646024,9.81011676597944E-07,9.28300166947915E-07,0.946268213816957,0.981011676597944,0.928300166947915
STL_component/conn_2968.stl,1132,5.18226138252643E-07,0.00031318508626,9.96567907049818E-07,9.92817655096145E-07,0.9962368325057,0.996567907049817,0.992817655096145
STL_component/conn_2969.stl,1128,5.18945270790016E-07,0.000313368636357,9.97028666751423E-07,9.93613037007579E-07,0.996574191036078,0.997028666751423,0.993613037007579
STL_component/conn_2970.stl,1128,3.23971727873724E-05,0.004941163819162,3.9552095402137E-06,3.93395248241751E-06,0.994625554580593,3.9552095402137,3.93395248241751
STL_component/conn_2971.stl,1128,5.18459624107425E-07,0.000313166649935,9.96717551870872E-07,9.93323441462578E-07,0.996594711910186,0.996717551870872,0.993323441462578
STL_component/conn_2972.stl,1124,5.00442514093468E-07,0.000305886809355,9.85035445215675E-07,9.81622937874658E-07,0.996535650206709,0.985035445215675,0.981622937874658
STL_component/conn_2973.stl,1120,4.94408630751026E-07,0.00030338282939,9.81060537958209E-07,9.77791587767603E-07,0.996667942431556,0.981060537958208,0.977791587767603
STL_component/conn_2974.stl,1120,5.03077884918427E-07,0.000306905613489,9.86761511038507E-07,9.83516487429912E-07,0.99671144083723,0.986761511038507,0.983516487429912
STL_component/conn_2975.stl,1120,4.90765106695935E-07,0.000301888696098,9.78644631811256E-07,9.75389498923414E-07,0.99667383564776,0.978644631811256,0.975389498923414
STL_component/conn_2976.stl,1120,4.98704422570295E-07,0.000305174301173,9.83893743871547E-07,9.80497546459571E-07,0.996548207127924,0.983893743871547,0.980497546459571
STL_component/conn_2977.stl,1116,5.01412078126225E-07,0.00030626789536,9.85671175125408E-07,9.82300957539941E-07,0.996580789140924,0.985671175125408,0.982300957539941
STL_component/conn_2978.stl,1116,5.12221410891179E-07,0.000310634061924,9.92703840189832E-07,9.89372654856424E-07,0.996644331170542,0.992703840189832,0.989372654856424
STL_component/conn_2979.stl,1116,5.13100557287486E-07,0.000310991999593,9.93271454870335E-07,9.89930077864778E-07,0.99663598808848,0.993271454870335,0.989930077864778
STL_component/conn_2980.stl,1112,5.09009500260126E-07,0.000309331913609,9.90624554575653E-07,9.87307441359557E-07,0.996651493039644,0.990624554575653,0.987307441359557
STL_component/conn_2981.stl,1112,4.87187506367788E-07,0.000300439190037,9.76260774671627E-07,9.72950645302288E-07,0.996609379936982,0.976260774671627,0.972950645302288
STL_component/conn_2982.stl,1110,4.92645672346548E-07,0.000302672156871,9.79893063217522E-07,9.76592648837153E-07,0.99663186269578,0.979893063217522,0.976592648837153
STL_component/conn_2983.stl,1108,3.12907740980611E-05,0.004828259065487,3.90966213616201E-06,3.88845424493481E-06,0.994575518167916,3.90966213616201,3.88845424493481
STL_component/conn_2984.stl,1104,1.21788137372354E-05,0.002850168874078,2.85453554572565E-06,2.5638088706957E-06,0.898152722089839,2.85453554572565,2.5638088706957
STL_component/conn_2985.stl,1104,5.01775511089384E-07,0.00030637616246,9.85909261985045E-07,9.82665571095236E-07,0.996709949875836,0.985909261985045,0.982665571095236
STL_component/conn_2986.stl,1104,4.97756994254951E-07,0.000305651181993,9.83270288588341E-07,9.77107939205575E-07,0.993732802206793,0.983270288588341,0.977107939205575
STL_component/conn_2987.stl,1100,5.04199194442465E-07,0.000307411595873,9.87494097425729E-07,9.84086224225121E-07,0.996548968536124,0.987494097425729,0.984086224225121
STL_component/conn_2988.stl,1100,4.84639798493657E-07,0.000299397163607,9.74556040556458E-07,9.71231242117773E-07,0.996588396869628,0.974556040556458,0.971231242117773
STL_component/conn_2989.stl,1100,4.97610912298524E-07,0.000304826091831,9.8317408896814E-07,9.79465194679655E-07,0.996227632186302,0.98317408896814,0.979465194679655
STL_component/conn_2990.stl,1100,4.94211933651662E-07,0.000303365639114,9.80930417954496E-07,9.77457964773817E-07,0.996460041286191,0.980930417954495,0.977457964773817
STL_component/conn_2991.stl,1100,4.99842312196569E-07,0.000305638312675,9.84641489438446E-07,9.81242779065941E-07,0.996548276292477,0.984641489438446,0.981242779065941
STL_component/conn_2992.stl,1096,4.93226667952484E-07,0.000303155342171,9.80278120158151E-07,9.76185999732742E-07,0.995825551604938,0.980278120158151,0.976185999732742
STL_component/conn_2993.stl,1096,4.87448298091544E-07,0.000300564209359,9.76434941230457E-07,9.73066551996804E-07,0.996550318826764,0.976434941230456,0.973066551996804
STL_component/conn_2994.stl,1096,4.86841441792499E-07,0.000300295360955,9.76029563695357E-07,9.72725200103671E-07,0.996614484115444,0.976029563695357,0.972725200103671
STL_component/conn_2995.stl,1092,4.91317206874949E-07,0.00030213904925,9.79011478994192E-07,9.7567767177784E-07,0.996594721014122,0.979011478994192,0.97567767177784
STL_component/conn_2996.stl,1092,4.83213317493351E-07,0.000299224812475,9.73598936700005E-07,9.68930310616649E-07,0.99520477487457,0.973598936700005,0.968930310616649
STL_component/conn_2997.stl,1092,4.81446177864279E-07,0.000298144812018,9.72410650713666E-07,9.68883894922752E-07,0.996373182679225,0.972410650713666,0.968883894922752
STL_component/conn_2998.stl,1088,4.96405137900951E-07,0.000304275025439,9.8237932815241E-07,9.78861417595684E-07,0.996418989634745,0.98237932815241,0.978861417595684
STL_component/conn_2999.stl,1088,4.94752513009993E-07,0.000303601731515,9.81287941705478E-07,9.77766188370055E-07,0.996411090786154,0.981287941705478,0.977766188370055
STL_component/conn_3000.stl,1088,4.8734190199634E-07,0.000306419914118,9.76363893405178E-07,9.54262852135745E-07,0.977363930171206,0.976363893405178,0.954262852135745
STL_component/conn_3001.stl,1088,4.9696538822437E-07,0.000304541127246,9.82748765243838E-07,9.79109900954465E-07,0.996297258853874,0.982748765243838,0.979109900954465
STL_component/conn_3002.stl,1088,3.15042299256638E-05,0.004860066415495,3.9185321592838E-06,3.8893579509803E-06,0.992554812078195,3.9185321592838,3.8893579509803
STL_component/conn_3003.stl,1084,4.90399735452475E-07,0.00030178852578,9.78401706785509E-07,9.74986840573892E-07,0.996509750353118,0.978401706785509,0.974986840573892
STL_component/conn_3004.stl,1084,3.07002121842102E-05,0.004785243265776,3.88490960749641E-06,3.8493606881526E-06,0.990849486105105,3.88490960749641,3.8493606881526
STL_component/conn_3005.stl,1084,4.68643033105492E-07,0.000292930954574,9.63713288863652E-07,9.59904767567282E-07,0.99604807639328,0.963713288863652,0.959904767567282
STL_component/conn_3006.stl,1084,4.97560545482193E-07,0.000304743503529,9.83140916450973E-07,9.79631473132721E-07,0.99643037609408,0.983140916450973,0.979631473132721
STL_component/conn_3007.stl,1084,4.88569413787483E-07,0.000300996196582,9.7718295789729E-07,9.73904825380454E-07,0.996645323692617,0.97718295789729,0.973904825380454
STL_component/conn_3008.stl,1084,4.85644107111191E-07,0.000299874162306,9.75228759914764E-07,9.71695800751382E-07,0.996377302117617,0.975228759914764,0.971695800751382
STL_component/conn_3009.stl,1084,4.80959033703331E-07,0.000297967430244,9.72082566944131E-07,9.68479742854784E-07,0.996293705687293,0.972082566944131,0.968479742854784
STL_component/conn_3010.stl,1080,4.92083591368143E-07,0.000302500303288,9.79520253789515E-07,9.76032591080529E-07,0.996439417464322,0.979520253789515,0.976032591080529
STL_component/conn_3011.stl,1072,4.8185138668289E-07,0.000298308332351,9.72683383780489E-07,9.69167806112411E-07,0.996385691658046,0.972683383780489,0.969167806112411
STL_component/conn_3012.stl,1068,4.75924206753443E-07,0.000295804896137,9.68678641720927E-07,9.65347523930227E-07,0.996561173492189,0.968678641720927,0.965347523930227
STL_component/conn_3013.stl,1068,4.83667964971725E-07,0.000299413532704,9.73904188737034E-07,9.69230670244228E-07,0.995201254346317,0.973904188737034,0.969230670244228
STL_component/conn_3014.stl,1068,4.88054799884632E-07,0.000300984527204,9.76839745936972E-07,9.72916723166825E-07,0.995983964835108,0.976839745936972,0.972916723166825
STL_component/conn_3015.stl,1068,4.94046615874399E-07,0.000303238611863,9.80821029444215E-07,9.77540319497473E-07,0.996655139063851,0.980821029444215,0.977540319497473
STL_component/conn_3016.stl,1064,2.89320235544793E-05,0.004580775031216,3.80884584528214E-06,3.78958015060576E-06,0.994941854971569,3.80884584528214,3.78958015060576
STL_component/conn_3017.stl,1064,4.67122979550081E-07,0.000292286947269,9.6267021885479E-07,9.58899432043011E-07,0.996082992142143,0.96267021885479,0.958899432043011
STL_component/conn_3018.stl,1060,4.61676752106244E-07,0.000294851450199,9.58914298678826E-07,9.39476645195961E-07,0.979729519614374,0.958914298678826,0.939476645195961
STL_component/conn_3019.stl,1056,3.94273557795472E-07,0.000291777419251,9.0977292882995E-07,8.10769165360729E-07,0.891177501185325,0.90977292882995,0.810769165360729
STL_component/conn_3020.stl,1056,4.57722414112981E-07,0.000288265888694,9.56168691469826E-07,9.52708798505017E-07,0.996381503603207,0.956168691469826,0.952708798505017
STL_component/conn_3021.stl,1052,4.76909283587349E-07,0.000296206721096,9.69346510873055E-07,9.66033346892116E-07,0.996582064366276,0.969346510873054,0.966033346892116
STL_component/conn_3022.stl,1052,2.96569352178962E-05,0.004657924562807,3.84039488042151E-06,3.82019092211613E-06,0.994739093521767,3.84039488042151,3.82019092211613
STL_component/conn_3023.stl,1048,4.75014458235605E-07,0.000295512071302,9.68061025119552E-07,9.64456963416706E-07,0.99627703046675,0.968061025119552,0.964456963416706
STL_component/conn_3024.stl,1048,4.74817931578172E-07,0.000295392157501,9.67927502137674E-07,9.64449298033529E-07,0.99640654481202,0.967927502137674,0.964449298033529
STL_component/conn_3025.stl,1046,4.74687150548864E-07,0.000295270308213,9.67838627244467E-07,9.64581545814206E-07,0.996634685433528,0.967838627244467,0.964581545814206
STL_component/conn_3026.stl,1040,4.73574493016493E-07,0.000294878174781,9.67081837272612E-07,9.63600293648671E-07,0.996399949322014,0.967081837272612,0.963600293648671
STL_component/conn_3027.stl,1040,4.17524479701664E-07,0.000271193021269,9.27316043823559E-07,9.23750495674607E-07,0.996154980631791,0.927316043823559,0.923750495674607
STL_component/conn_3028.stl,1040,4.5774338664955E-07,0.000288242405246,9.56183294917943E-07,9.52830072853582E-07,0.99649311791768,0.956183294917943,0.952830072853582
STL_component/conn_3029.stl,1036,4.56033923422761E-07,0.00028758503852,9.54991506942325E-07,9.51441547383292E-07,0.99628273180104,0.954991506942325,0.951441547383292
STL_component/conn_3030.stl,1036,4.22317025055399E-07,0.000273245673528,9.30850613085828E-07,9.27334774461357E-07,0.99622298296306,0.930850613085828,0.927334774461357
STL_component/conn_3031.stl,1034,4.6179212286115E-07,0.000289985600054,9.58994168018828E-07,9.55479422649464E-07,0.996334966899096,0.958994168018828,0.955479422649464
STL_component/conn_3032.stl,1032,4.6107097770078E-07,0.000289617737405,9.58494712185721E-07,9.55199046506004E-07,0.996561623514644,0.958494712185721,0.955199046506004
STL_component/conn_3033.stl,1028,4.67310984565156E-07,0.000292243272213,9.62799351553962E-07,9.59428727361923E-07,0.996499141605571,0.962799351553962,0.959428727361923
STL_component/conn_3034.stl,1024,2.81302800498232E-05,0.004498795582672,3.77333309318238E-06,3.75170814493192E-06,0.994269006282661,3.77333309318238,3.75170814493192
STL_component/conn_3035.stl,1024,4.48119406631254E-07,0.000284202635344,9.49434575420462E-07,9.46056125246235E-07,0.996441618767958,0.949434575420462,0.946056125246235
STL_component/conn_3036.stl,1022,4.53901789336144E-07,0.000286744808988,9.53500863812118E-07,9.4976810413154E-07,0.996085205769343,0.953500863812118,0.94976810413154
STL_component/conn_3037.stl,1020,4.46535452829945E-07,0.00028357579818,9.4831460913968E-07,9.44795971367821E-07,0.996289588140953,0.94831460913968,0.944795971367821
STL_component/conn_3038.stl,1018,4.34480805785343E-07,0.000278441753921,9.3970309584607E-07,9.3624063130115E-07,0.996315363267157,0.93970309584607,0.936240631301149
STL_component/conn_3039.stl,1016,4.34470350929901E-07,0.000278422700799,9.39695558467589E-07,9.36282170274173E-07,0.996367559511526,0.939695558467589,0.936282170274172
STL_component/conn_3040.stl,1016,4.43986579815094E-07,0.000282469807808,9.46506804011809E-07,9.4308113832003E-07,0.996380727875109,0.946506804011809,0.94308113832003
STL_component/conn_3041.stl,1016,4.43386453486978E-07,0.000282211500207,9.46080154649614E-07,9.42668430935522E-07,0.996393832280146,0.946080154649614,0.942668430935522
STL_component/conn_3042.stl,1012,4.38422037415751E-07,0.000280086050392,9.42535936819839E-07,9.39187160806496E-07,0.996447057472799,0.942535936819839,0.939187160806496
STL_component/conn_3043.stl,1008,4.37104371701075E-07,0.000279565588921,9.41590733737366E-07,9.38107669234341E-07,0.996300872153658,0.941590733737366,0.938107669234341
STL_component/conn_3044.stl,1008,4.42119786907916E-07,0.000281669366325,9.45178374660366E-07,9.41784602300573E-07,0.996409384248753,0.945178374660366,0.941784602300573
STL_component/conn_3045.stl,1008,2.82889327561731E-05,0.004520571998022,3.78041357221204E-06,3.75469291521769E-06,0.993196337780764,3.78041357221204,3.75469291521769
STL_component/conn_3046.stl,1004,4.23158604753979E-07,0.000273756102455,9.31468525806362E-07,9.27450239741999E-07,0.995686074244018,0.931468525806362,0.927450239741999
STL_component/conn_3047.stl,1004,4.40489136254095E-07,0.000281011299341,9.44014923396172E-07,9.40508379459146E-07,0.996285499466035,0.944014923396172,0.940508379459146
STL_component/conn_3048.stl,996,4.38073813409769E-07,0.000280106420813,9.42286329100616E-07,9.38372948691337E-07,0.995846930716893,0.942286329100616,0.938372948691337
STL_component/conn_3049.stl,992,4.2240675967809E-07,0.000273274166956,9.3091653797805E-07,9.27435105300229E-07,0.996260209658126,0.93091653797805,0.927435105300229
STL_component/conn_3050.stl,992,4.12175940225767E-07,0.000268854378584,9.2333933729098E-07,9.19849494129837E-07,0.996220411044782,0.92333933729098,0.919849494129837
STL_component/conn_3051.stl,992,4.33636015861998E-07,0.000278061504419,9.39093658278965E-07,9.35698057379008E-07,0.996384172260112,0.939093658278965,0.935698057379008
STL_component/conn_3052.stl,980,4.14257323570812E-07,0.000269755519687,9.24890937849984E-07,9.21406147428473E-07,0.996232214762952,0.924890937849983,0.921406147428473
STL_component/conn_3053.stl,980,4.22395722770302E-07,0.000273265041727,9.30908430051082E-07,9.27441842031997E-07,0.996276123507771,0.930908430051082,0.927441842031997
STL_component/conn_3054.stl,976,4.15392947590981E-07,0.000270242783551,9.25735316445995E-07,9.22266138913814E-07,0.996252516814958,0.925735316445995,0.922266138913814
STL_component/conn_3055.stl,972,4.1852647199032E-07,0.000271608804959,9.28057254840773E-07,9.24549862189668E-07,0.996220715227632,0.928057254840773,0.924549862189668
STL_component/conn_3056.stl,968,4.10660502345982E-07,0.000268210565066,9.2220634070524E-07,9.1866739607058E-07,0.996162524070313,0.92220634070524,0.91866739607058
STL_component/conn_3057.stl,968,4.03253435633105E-07,0.000265023745811,9.16628067316222E-07,9.1294484062014E-07,0.995981765312003,0.916628067316222,0.91294484062014
STL_component/conn_3058.stl,968,4.07647177343195E-07,0.000266869361015,9.19945160459729E-07,9.16509506657515E-07,0.996265371078752,0.919945160459729,0.916509506657514
STL_component/conn_3059.stl,964,4.08332178560329E-07,0.000267160911687,9.2046015720842E-07,9.1704772823517E-07,0.996292692359874,0.92046015720842,0.91704772823517
STL_component/conn_3060.stl,960,4.1206035934294E-07,0.000268795338744,9.23253022732664E-07,9.19793537943749E-07,0.996252939656049,0.923253022732664,0.919793537943749
STL_component/conn_3061.stl,960,4.03999244423843E-07,0.00026538137092,9.17192814106452E-07,9.13400762885312E-07,0.995865589914336,0.917192814106452,0.913400762885312
STL_component/conn_3062.stl,960,4.02391249337801E-07,0.000264700101387,9.15974327838799E-07,9.12106751517078E-07,0.995777636769748,0.915974327838799,0.912106751517078
STL_component/conn_3063.stl,956,3.94984691391781E-07,0.000261340125781,9.10319572567411E-07,9.0682903793108E-07,0.996165594213814,0.910319572567411,0.90682903793108
STL_component/conn_3064.stl,956,4.00506321236033E-07,0.00026381348227,9.14541850792773E-07,9.10885185524275E-07,0.996001642499654,0.914541850792773,0.910885185524275
STL_component/conn_3065.stl,956,4.05410882518888E-07,0.000265895360783,9.18259845163728E-07,9.14820509825198E-07,0.99625450752677,0.918259845163728,0.914820509825198
STL_component/conn_3066.stl,956,4.06417070020334E-07,0.00026635052796,9.1901889258596E-07,9.1552377943522E-07,0.996196908269312,0.91901889258596,0.91552377943522
STL_component/conn_3067.stl,944,3.8503201697677E-07,0.000257430859304,9.02608475746524E-07,8.97402940777709E-07,0.994232787405958,0.902608475746524,0.897402940777709
STL_component/conn_3068.stl,944,3.93366925756713E-07,0.000260629738506,9.09075052689971E-07,9.05576458031908E-07,0.996151478750066,0.909075052689971,0.905576458031908
STL_component/conn_3069.stl,940,3.9580016770203E-07,0.000261682201692,9.1094561687751E-07,9.07513384883062E-07,0.996232231726178,0.91094561687751,0.907513384883062
STL_component/conn_3070.stl,940,3.94704181886906E-07,0.000261234180995,9.10104025171285E-07,9.06552535467151E-07,0.996097710145315,0.910104025171285,0.906552535467151
STL_component/conn_3071.stl,936,3.81460451851958E-07,0.000255349466516,8.99808929840158E-07,8.96325628690465E-07,0.996128843542027,0.899808929840158,0.896325628690465
STL_component/conn_3072.stl,936,3.86771848535179E-07,0.000257712276774,9.03965962232736E-07,9.00473629063648E-07,0.996136654127483,0.903965962232736,0.900473629063648
STL_component/conn_3073.stl,932,3.85747707027143E-07,0.000257386271968,9.0316737997603E-07,8.99226763130348E-07,0.995636891972575,0.90316737997603,0.899226763130348
STL_component/conn_3074.stl,932,3.89475789792853E-07,0.000258929336609,9.06067629217925E-07,9.02506749278952E-07,0.996069962302872,0.906067629217925,0.902506749278952
STL_component/conn_3075.stl,924,3.85208779974094E-07,0.000257018299344,9.02746579733867E-07,8.99256078551318E-07,0.99613346507103,0.902746579733867,0.899256078551318
STL_component/conn_3076.stl,924,3.87233225657811E-07,0.000257967391392,9.04325264050651E-07,9.00656219149702E-07,0.995942781821095,0.904325264050651,0.900656219149702
STL_component/conn_3077.stl,924,3.85490438491783E-07,0.000257221011895,9.0296655076435E-07,8.99204389996981E-07,0.995833554671339,0.90296655076435,0.899204389996981
STL_component/conn_3078.stl,924,3.78129701645499E-07,0.000253915752721,8.97182354108639E-07,8.93516131064593E-07,0.995913625555322,0.897182354108639,0.893516131064593
STL_component/conn_3079.stl,914,2.2468763447602E-05,0.003874701180177,3.50101133262075E-06,3.47930264597769E-06,0.993799309804917,3.50101133262075,3.47930264597769
STL_component/conn_3080.stl,912,3.61908537901533E-07,0.00024667565185,8.84165168905724E-07,8.80285999498882E-07,0.995612619063424,0.884165168905724,0.880285999498882
STL_component/conn_3081.stl,908,3.65385072653018E-07,0.000248157262894,8.86987282123144E-07,8.83435935079918E-07,0.99599616915056,0.886987282123144,0.883435935079918
STL_component/conn_3082.stl,908,3.74067889722668E-07,0.00025207711646,8.93958316757469E-07,8.90365365113124E-07,0.995980851034109,0.893958316757469,0.890365365113123
STL_component/conn_3083.stl,900,3.66772780986535E-07,0.000248846549983,8.88108769879698E-07,8.84334818411356E-07,0.995750575158882,0.888108769879698,0.884334818411356
STL_component/conn_3084.stl,898,3.80665401824697E-07,0.000254998334615,8.99183359788E-07,8.9568914808514E-07,0.996114016496386,0.899183359788,0.895689148085139
STL_component/conn_3085.stl,892,3.63792905007463E-07,0.000247467137516,8.8569705544706E-07,8.8203930912124E-07,0.995870206067272,0.88569705544706,0.88203930912124
STL_component/conn_3086.stl,892,3.6012031251808E-07,0.00024578671613,8.82706515032892E-07,8.79104415866486E-07,0.995919256168318,0.882706515032892,0.879104415866486
STL_component/conn_3087.stl,892,3.63935737219685E-07,0.000247716904865,8.85812954277965E-07,8.81495925563951E-07,0.995126478233169,0.885812954277965,0.881495925563951
STL_component/conn_3088.stl,892,2.19430605283137E-05,0.003912743001762,3.47349111990443E-06,3.3648609967631E-06,0.968725953402088,3.47349111990443,3.3648609967631
STL_component/conn_3089.stl,888,3.59273799976015E-07,0.000245407360705,8.82014331190731E-07,8.78393701663796E-07,0.99589504456005,0.882014331190731,0.878393701663796
STL_component/conn_3090.stl,884,3.5068111935003E-07,0.000242519279721,8.74925861744684E-07,8.67595647868848E-07,0.991621902841895,0.874925861744683,0.867595647868848
STL_component/conn_3091.stl,884,3.57226300578122E-07,0.00024446530474,8.80335606528785E-07,8.76753372324914E-07,0.995930831176991,0.880335606528785,0.876753372324914
STL_component/conn_3092.stl,880,3.59008010151259E-07,0.00024533996408,8.81796773561379E-07,8.77984990740624E-07,0.995677254742768,0.881796773561378,0.877984990740624
STL_component/conn_3093.stl,880,3.60861163753149E-07,0.000246193159242,8.83311411281616E-07,8.7945862881963E-07,0.995638251229659,0.883311411281616,0.879458628819629
STL_component/conn_3094.stl,876,3.52537193316138E-07,0.000242341771576,8.76466739763859E-07,8.72826482262676E-07,0.995846667835719,0.876466739763859,0.872826482262676
STL_component/conn_3095.stl,876,3.51000380280223E-07,0.000241637009155,8.75191292744007E-07,8.71556178024727E-07,0.995846491219213,0.875191292744007,0.871556178024727
STL_component/conn_3096.stl,872,3.46218409357539E-07,0.000239490555484,8.71198618659306E-07,8.67387213640311E-07,0.995625102086524,0.871198618659306,0.86738721364031
STL_component/conn_3097.stl,870,3.54892195308165E-07,0.000243407793913,8.78414053705944E-07,8.74808952342206E-07,0.995895897443206,0.878414053705944,0.874808952342206
STL_component/conn_3098.stl,864,3.59873365831601E-07,0.000245668712912,8.82504701651656E-07,8.78923559045458E-07,0.995942069657538,0.882504701651656,0.878923559045458
STL_component/conn_3099.stl,864,3.42723783895195E-07,0.00023795210281,8.68257494316622E-07,8.64183455024705E-07,0.995307798298795,0.868257494316622,0.864183455024705
STL_component/conn_3100.stl,864,3.42270419069262E-07,0.000237719485304,8.67874473425786E-07,8.63884805987544E-07,0.99540294413489,0.867874473425786,0.863884805987544
STL_component/conn_3101.stl,864,2.17632646885237E-05,0.003794266924789,3.46397812335481E-06,3.44149715134806E-06,0.993510071020604,3.46397812335481,3.44149715134806
STL_component/conn_3102.stl,860,3.40054521403022E-07,0.000236598976819,8.65997510968813E-07,8.6235669986832E-07,0.995795818054465,0.865997510968813,0.86235669986832
STL_component/conn_3103.stl,858,3.31973558069347E-07,0.000232898203027,8.59082667484745E-07,8.55241183715005E-07,0.995528388692806,0.859082667484745,0.855241183715005
STL_component/conn_3104.stl,852,3.31834745228062E-07,0.000232889249399,8.58962910626195E-07,8.5491643624715E-07,0.995289116294794,0.858962910626195,0.85491643624715
STL_component/conn_3105.stl,848,3.34009412454161E-07,0.00023382437815,8.60835220840458E-07,8.57077645446384E-07,0.995634965550776,0.860835220840458,0.857077645446384
STL_component/conn_3106.stl,848,3.41914017182599E-07,0.000237460978772,8.67573133212939E-07,8.63924723003101E-07,0.99579469433738,0.867573133212939,0.863924723003101
STL_component/conn_3107.stl,848,3.265833073009E-07,0.000230326892054,8.54407634219234E-07,8.50747312366956E-07,0.9957159537138,0.854407634219234,0.850747312366956
STL_component/conn_3108.stl,848,3.36927407228772E-07,0.000235141852903,8.63334784194524E-07,8.59721235676516E-07,0.995814429600009,0.863334784194524,0.859721235676516
STL_component/conn_3109.stl,848,3.38565603910324E-07,0.000235901746596,8.64731747965273E-07,8.61118517678496E-07,0.995821559350309,0.864731747965273,0.861118517678496
STL_component/conn_3110.stl,840,3.44365138179453E-07,0.000238564653436,8.69641358160468E-07,8.66092608153567E-07,0.995919294806301,0.869641358160468,0.866092608153567
STL_component/conn_3111.stl,824,3.2082239203249E-07,0.000227626922608,8.49353896346405E-07,8.45653198725091E-07,0.995642926185147,0.849353896346405,0.845653198725091
STL_component/conn_3112.stl,824,3.1096319899868E-07,0.00022293575612,8.4056271954801E-07,8.36913389968183E-07,0.99565846843435,0.84056271954801,0.836913389968183
STL_component/conn_3113.stl,816,3.1654324056038E-07,0.000225584821929,8.45560734340078E-07,8.41926964378222E-07,0.995702532279136,0.845560734340078,0.841926964378221
STL_component/conn_3114.stl,816,3.21423799737955E-07,0.000227916631075,8.49884292747322E-07,8.46161506218843E-07,0.995619654863317,0.849884292747322,0.846161506218843
STL_component/conn_3115.stl,812,3.09324894790456E-07,0.000224289041254,8.39083956194589E-07,8.27481074582783E-07,0.986171965837093,0.839083956194589,0.827481074582782
STL_component/conn_3116.stl,812,3.17061274492103E-07,0.000225845425594,8.46021746046853E-07,8.42331715131121E-07,0.995638373442558,0.846021746046853,0.842331715131121
STL_component/conn_3117.stl,810,3.15491351518653E-07,0.000225109053761,8.44623081393195E-07,8.4090269915099E-07,0.995595215991412,0.844623081393195,0.84090269915099
STL_component/conn_3118.stl,808,3.09651451988983E-07,0.000222319829356,8.39379128619654E-07,8.35691857680099E-07,0.995607144836185,0.839379128619654,0.835691857680099
STL_component/conn_3119.stl,808,3.0956724963715E-07,0.000222340553497,8.39303038655066E-07,8.35386738321698E-07,0.995333866132973,0.839303038655065,0.835386738321698
STL_component/conn_3120.stl,808,3.17665229928547E-07,0.000226125364333,8.4655858795774E-07,8.42891457662357E-07,0.995668190781421,0.846558587957739,0.842891457662356
STL_component/conn_3121.stl,800,3.1343953539641E-07,0.000224118931522,8.42788079373655E-07,8.39124655647325E-07,0.995653208895583,0.842788079373655,0.839124655647325
STL_component/conn_3122.stl,800,3.20161433198674E-07,0.000227353686178,8.4877021521859E-07,8.44925205076725E-07,0.995469904488961,0.84877021521859,0.844925205076725
STL_component/conn_3123.stl,796,3.07160863605594E-07,0.000221143003984,8.37122636713766E-07,8.33381634702003E-07,0.995531118324014,0.837122636713766,0.833381634702003
STL_component/conn_3124.stl,796,3.05531622229813E-07,0.000220382725617,8.35639924613899E-07,8.31820973375905E-07,0.995429908115318,0.835639924613899,0.831820973375905
STL_component/conn_3125.stl,792,3.04971684471472E-07,0.000220105853859,8.35129129175887E-07,8.3134095470157E-07,0.995463965580921,0.835129129175887,0.83134095470157
STL_component/conn_3126.stl,782,2.95568987907265E-07,0.000215600831482,8.26456654179647E-07,8.22545031599202E-07,0.995266996084231,0.826456654179647,0.822545031599202
STL_component/conn_3127.stl,772,2.93612803632008E-07,0.00021460579562,8.24629352273435E-07,8.20889676674544E-07,0.995465022450897,0.824629352273435,0.820889676674544
STL_component/conn_3128.stl,772,2.78097145616461E-07,0.000207022431875,8.09840147602543E-07,8.0599134044906E-07,0.995247448320663,0.809840147602543,0.80599134044906
STL_component/conn_3129.stl,772,1.44726658384822E-05,0.003464684332939,3.02354639793853E-06,2.50631765224128E-06,0.828933087962565,3.02354639793853,2.50631765224128
STL_component/conn_3130.stl,764,2.71816287730446E-07,0.000203889739915,8.03696884605844E-07,7.99892003914804E-07,0.995265776483747,0.803696884605844,0.799892003914804
STL_component/conn_3131.stl,764,2.85866468167801E-07,0.000210832601108,8.17312606963126E-07,8.13535857353583E-07,0.995379063558586,0.817312606963126,0.813535857353583
STL_component/conn_3132.stl,760,2.8964673311118E-07,0.000212682131088,8.20899524429004E-07,8.17125721739304E-07,0.995402844590116,0.820899524429004,0.817125721739304
STL_component/conn_3133.stl,760,2.89503700148536E-07,0.00021262327752,8.20764377011772E-07,8.16948276382283E-07,0.995350552806176,0.820764377011772,0.816948276382283
STL_component/conn_3134.stl,760,2.96208633767271E-07,0.000215860565096,8.2705240758049E-07,8.23333248392202E-07,0.99550311545653,0.82705240758049,0.823333248392202
STL_component/conn_3135.stl,756,2.80794961108587E-07,0.000208327315044,8.12450473121521E-07,8.08712849919765E-07,0.995399567942406,0.812450473121521,0.808712849919765
STL_component/conn_3136.stl,756,2.78268049966161E-07,0.000207129495515,8.10006009140953E-07,8.06069794957253E-07,0.995140512367464,0.810006009140953,0.806069794957253
STL_component/conn_3137.stl,756,2.81982758037218E-07,0.000209318040649,8.13594449774455E-07,8.08289884131093E-07,0.993480086245877,0.813594449774455,0.808289884131093
STL_component/conn_3138.stl,752,2.87469559101961E-07,0.00021160978221,8.18837543721901E-07,8.15093393413847E-07,0.995427480900502,0.818837543721901,0.815093393413847
STL_component/conn_3139.stl,752,2.7794804245363E-07,0.000206929169712,8.09695388458819E-07,8.05922266561633E-07,0.99534007238899,0.809695388458819,0.805922266561633
STL_component/conn_3140.stl,750,2.85846118496923E-07,0.000210810927085,8.17293212783116E-07,8.13561580842346E-07,0.995434157677557,0.817293212783116,0.813561580842346
STL_component/conn_3141.stl,748,1.70807688578621E-05,0.003284145594679,3.19523592999703E-06,3.12058677645782E-06,0.976637357874454,3.19523592999703,3.12058677645782
STL_component/conn_3142.stl,748,2.85950965801228E-07,0.000210882048031,8.17393127282248E-07,8.13585514189104E-07,0.995341760327979,0.817393127282248,0.813585514189104
STL_component/conn_3143.stl,744,1.77536470149713E-05,0.003325338780612,3.23665432735351E-06,3.20333924203161E-06,0.989706937487778,3.23665432735351,3.20333924203161
STL_component/conn_3144.stl,728,2.66506319463637E-07,0.000201231320978,7.98428988430272E-07,7.94626755421471E-07,0.995237857011835,0.798428988430272,0.794626755421471
STL_component/conn_3145.stl,728,2.66244979645362E-07,0.000201102332115,7.98167919537378E-07,7.94356714349613E-07,0.995225058418817,0.798167919537378,0.794356714349613
STL_component/conn_3146.stl,712,2.66032016498462E-07,0.000201001616696,7.97955050806004E-07,7.94119035076324E-07,0.995192691962027,0.797955050806004,0.794119035076323
STL_component/conn_3147.stl,712,2.55626223991502E-07,0.000195743937699,7.87412420238585E-07,7.83552922238744E-07,0.995098505051938,0.787412420238584,0.783552922238744
STL_component/conn_3148.stl,712,2.63574904443986E-07,0.000199764319949,7.95490770379908E-07,7.91657602853167E-07,0.995181380263017,0.795490770379908,0.791657602853167
STL_component/conn_3149.stl,712,2.51457070683109E-07,0.000193630044588,7.83108148963617E-07,7.79188181932739E-07,0.994994347797217,0.783108148963617,0.779188181932739
STL_component/conn_3150.stl,712,2.49278115306193E-07,0.000192521380121,7.80839623521323E-07,7.76884463895505E-07,0.99493473498696,0.780839623521323,0.776884463895505
STL_component/conn_3151.stl,710,2.64639507986245E-07,0.00020030370541,7.96560352014726E-07,7.92714765145171E-07,0.995172259252135,0.796560352014726,0.792714765145171
STL_component/conn_3152.stl,708,2.73925606142078E-07,0.000204938785749,8.05770449750896E-07,8.01972955411022E-07,0.995287126326054,0.805770449750896,0.801972955411022
STL_component/conn_3153.stl,708,2.60882297683599E-07,0.000198412123844,7.92772657109433E-07,7.88910352743706E-07,0.995128105982099,0.792772657109433,0.788910352743706
STL_component/conn_3154.stl,704,1.57911901783659E-05,0.003062640212427,3.11271061846775E-06,3.09364255996377E-06,0.993874130672204,3.11271061846775,3.09364255996377
STL_component/conn_3155.stl,704,2.50447309325247E-07,0.000193114716101,7.82058515623834E-07,7.78130163402217E-07,0.994976907554694,0.782058515623834,0.778130163402216
STL_component/conn_3156.stl,704,2.45442186891043E-07,0.00019054730457,7.7681367662559E-07,7.72854344315249E-07,0.994903111995221,0.77681367662559,0.772854344315249
STL_component/conn_3157.stl,700,2.66607812237097E-07,0.000201303178407,7.98530329977E-07,7.94645611697596E-07,0.99513516502308,0.798530329977,0.794645611697596
STL_component/conn_3158.stl,696,2.46848142506501E-07,0.000191290712555,7.78294115902279E-07,7.74260723510657E-07,0.994817650154085,0.778294115902279,0.774260723510656
STL_component/conn_3159.stl,664,2.39581481692626E-07,0.000187478309537,7.7058084301759E-07,7.667494408855E-07,0.995027903734168,0.77058084301759,0.7667494408855
STL_component/conn_3160.stl,660,2.25660869997435E-07,0.000180236874697,7.55357499258493E-07,7.51214324070603E-07,0.994514947965755,0.755357499258493,0.751214324070603
STL_component/conn_3161.stl,648,2.2450380213664E-07,0.000179600204592,7.54064263740286E-07,7.50011847636698E-07,0.994625900870189,0.754064263740286,0.750011847636698
STL_component/conn_3162.stl,644,2.38228766446386E-07,0.000186785566232,7.69127830828316E-07,7.65247886928314E-07,0.994955397861726,0.769127830828316,0.765247886928314
STL_component/conn_3163.stl,644,2.2540101149582E-07,0.000180077092159,7.55067445337877E-07,7.51015052921859E-07,0.994633072262564,0.755067445337877,0.751015052921859
STL_component/conn_3164.stl,644,2.22075957799683E-07,0.000178306486469,7.51336188192662E-07,7.47283945294305E-07,0.994606618232904,0.751336188192662,0.747283945294305
STL_component/conn_3165.stl,640,2.20947039971757E-07,0.000177693919359,7.50060891575462E-07,7.46048173516309E-07,0.994650143602709,0.750060891575462,0.746048173516309
STL_component/conn_3166.stl,640,1.27060188378612E-05,0.002769617730266,2.89514480741324E-06,2.75258611302454E-06,0.950759390679294,2.89514480741324,2.75258611302454
STL_component/conn_3167.stl,640,1.37210227633175E-05,0.002795965204488,2.97027017327439E-06,2.94446212877599E-06,0.991311213124444,2.97027017327439,2.94446212877599
STL_component/conn_3168.stl,636,2.20980223178951E-07,0.00017772295126,7.50098439306454E-07,7.46038330823515E-07,0.994587232461524,0.750098439306454,0.746038330823515
STL_component/conn_3169.stl,632,2.23545699132155E-07,0.000179068193352,7.52990040758748E-07,7.49029835886689E-07,0.994740694222106,0.752990040758748,0.749029835886689
STL_component/conn_3170.stl,628,2.14119352634699E-07,0.000174027973949,7.42253805910435E-07,7.38223911165018E-07,0.994570732122453,0.742253805910435,0.738223911165018
STL_component/conn_3171.stl,628,2.03010665917131E-07,0.000169509927983,7.2918894834183E-07,7.18579737477993E-07,0.985450669695471,0.72918894834183,0.718579737477993
STL_component/conn_3172.stl,620,2.09702725787718E-07,0.000171664182483,7.3711483381782E-07,7.32952172389553E-07,0.994352763996477,0.73711483381782,0.732952172389553
STL_component/conn_3173.stl,620,2.11763030744235E-07,0.0001727603013,7.39520993439084E-07,7.35457263561851E-07,0.994504916137222,0.739520993439083,0.735457263561851
STL_component/conn_3174.stl,620,2.05030584362745E-07,0.000169074798985,7.31599402969912E-07,7.27597201688425E-07,0.994529518114367,0.731599402969912,0.727597201688425
STL_component/conn_3175.stl,600,1.99675149820335E-07,0.000166163303468,7.25173288916287E-07,7.21008113054664E-07,0.994256302699942,0.725173288916287,0.721008113054664
STL_component/conn_3176.stl,596,2.02758489918515E-07,0.000167886461863,7.28886895012044E-07,7.24627183165729E-07,0.994155867151041,0.728886895012044,0.724627183165728
STL_component/conn_3177.stl,596,1.9731845780862E-07,0.000164867334183,7.22309006371611E-07,7.18099041703578E-07,0.994171518517841,0.722309006371611,0.718099041703578
STL_component/conn_3178.stl,592,1.95019514545215E-07,0.000163579905472,7.19492850725719E-07,7.15318353985587E-07,0.994198001083789,0.719492850725719,0.715318353985587
STL_component/conn_3179.stl,588,1.87373743816873E-07,0.000159310492473,7.09964615315876E-07,7.05692666848347E-07,0.99398287129334,0.709964615315876,0.705692666848346
STL_component/conn_3180.stl,588,1.95948650869157E-07,0.00016408325242,7.20633673450948E-07,7.16521575405204E-07,0.994293774774565,0.720633673450948,0.716521575405204
STL_component/conn_3181.stl,584,1.90079184621561E-07,0.00016081191963,7.1336529846989E-07,7.09198118120271E-07,0.994158420155064,0.71336529846989,0.709198118120271
STL_component/conn_3182.stl,580,1.76289638282422E-07,0.000153001199879,6.95679791835753E-07,6.91326493211239E-07,0.993742381659489,0.695679791835752,0.691326493211238
STL_component/conn_3183.stl,580,1.8802778144576E-07,0.000159678516974,7.1078971196985E-07,7.0652377668334E-07,0.99399831593695,0.71078971196985,0.70652377668334
STL_component/conn_3184.stl,576,1.23681450849617E-05,0.002605935903135,2.8692517130306E-06,2.84768594732075E-06,0.992483836251834,2.8692517130306,2.84768594732075
STL_component/conn_3185.stl,572,1.67916217945977E-07,0.000148155386128,6.84486163991012E-07,6.80027459010819E-07,0.993486055358379,0.684486163991012,0.680027459010819
STL_component/conn_3186.stl,568,1.83868969539942E-07,0.00015732500836,7.05510161466911E-07,7.01232327104712E-07,0.993936537564103,0.70551016146691,0.701232327104712
STL_component/conn_3187.stl,564,1.80123145868373E-07,0.00015519302698,7.00686312168758E-07,6.96383656043801E-07,0.993859368949795,0.700686312168758,0.696383656043801
STL_component/conn_3188.stl,560,1.10953329556084E-05,0.002427243593719,2.76724262711561E-06,2.742699492788E-06,0.991130833961894,2.76724262711561,2.742699492788
STL_component/conn_3189.stl,556,1.70982275571503E-07,0.000149935257386,6.88627174558634E-07,6.84224425472506E-07,0.993606483669556,0.688627174558633,0.684224425472505
STL_component/conn_3190.stl,556,1.77155587781848E-07,0.000153528753965,6.96817011000223E-07,6.923351484572E-07,0.993568092523186,0.696817011000223,0.6923351484572
STL_component/conn_3191.stl,548,1.79553513540882E-07,0.000154855163406,6.99946901247507E-07,6.95695937771471E-07,0.993926734344478,0.699946901247507,0.695695937771471
STL_component/conn_3192.stl,548,1.07360432405981E-05,0.002371442690935,2.73704461442224E-06,2.71633211672488E-06,0.992432531940392,2.73704461442224,2.71633211672488
STL_component/conn_3193.stl,548,1.7643244142731E-07,0.000153320333135,6.95867585912057E-07,6.90446353016379E-07,0.992209390111809,0.695867585912057,0.690446353016379
STL_component/conn_3194.stl,544,1.77304669742491E-07,0.000153555908057,6.9701242062274E-07,6.92795237851418E-07,0.993949630384557,0.69701242062274,0.692795237851418
STL_component/conn_3195.stl,540,1.7226068521578E-07,0.000150674424621,6.90339169968333E-07,6.85958558589553E-07,0.993654407037369,0.690339169968333,0.685958558589553
STL_component/conn_3196.stl,536,1.66144375613617E-07,0.000147106405699,6.82070092919671E-07,6.77649792981497E-07,0.993519287850238,0.682070092919671,0.677649792981497
STL_component/conn_3197.stl,528,1.65216440166241E-07,0.000146561693064,6.8079790823288E-07,6.76369534408188E-07,0.993495318109618,0.68079790823288,0.676369534408188
STL_component/conn_3198.stl,528,1.72402687279606E-07,0.000150734411357,6.90528810187905E-07,6.86250813179513E-07,0.9938047523213,0.690528810187905,0.686250813179513
STL_component/conn_3199.stl,524,1.66498949667257E-07,0.000147298439092,6.8255495739954E-07,6.78210647825944E-07,0.993635223762571,0.68255495739954,0.678210647825944
STL_component/conn_3200.stl,524,1.63431366236351E-07,0.000145496417779,6.78337140501594E-07,6.73960371247409E-07,0.993547796526446,0.678337140501594,0.673960371247409
STL_component/conn_3201.stl,524,1.67522915408791E-07,0.000147895311343,6.83951332576413E-07,6.79627692945306E-07,0.993678439641575,0.683951332576413,0.679627692945306
STL_component/conn_3202.stl,520,1.56354174400382E-07,0.000141282532171,6.6840078733148E-07,6.64006393421795E-07,0.993425510572438,0.66840078733148,0.664006393421795
STL_component/conn_3203.stl,520,1.67308170024068E-07,0.00014777980293,6.83658958255323E-07,6.79287020443992E-07,0.99360508955739,0.683658958255323,0.679287020443992
STL_component/conn_3204.stl,512,9.68152200961176E-06,0.002252420397827,2.64432605944348E-06,2.57896492651712E-06,0.975282498656723,2.64432605944348,2.57896492651712
STL_component/conn_3205.stl,504,9.70187079000085E-06,0.002220256115561,2.64617739216511E-06,2.62182476751303E-06,0.990797055131607,2.64617739216511,2.62182476751303
STL_component/conn_3206.stl,504,1.51868382172586E-07,0.000138613240059,6.61946537385033E-07,6.57376086619198E-07,0.993095438214859,0.661946537385033,0.657376086619198
STL_component/conn_3207.stl,500,1.52252992081285E-07,0.000138825412215,6.62504864221147E-07,6.58033668268526E-07,0.993251074529275,0.662504864221147,0.658033668268526
STL_component/conn_3208.stl,500,1.47747123270045E-07,0.000136087993206,6.55903785053939E-07,6.51404079622035E-07,0.993139686743027,0.655903785053939,0.651404079622035
STL_component/conn_3209.stl,496,1.50929091073295E-07,0.000138015842969,6.60579022639244E-07,6.5613811208808E-07,0.993277245569469,0.660579022639244,0.65613811208808
STL_component/conn_3210.stl,492,1.45592203682655E-07,0.000134766470019,6.52699328287792E-07,6.48197746793253E-07,0.993103131412212,0.652699328287792,0.648197746793253
STL_component/conn_3211.stl,488,1.45603256606133E-07,0.000134792296934,6.52715844861697E-07,6.48122748487089E-07,0.992963099623266,0.652715844861697,0.648122748487089
STL_component/conn_3212.stl,476,1.38066625407814E-07,0.000130118393037,6.41253914490188E-07,6.36650770973559E-07,0.992821652371061,0.641253914490188,0.636650770973559
STL_component/conn_3213.stl,476,1.37805840539866E-07,0.000129951339891,6.40849919397268E-07,6.36265115798823E-07,0.992845745221039,0.640849919397268,0.636265115798823
STL_component/conn_3214.stl,472,1.39160695446806E-07,0.000130786943532,6.42943271976397E-07,6.38415540675338E-07,0.99295780592409,0.642943271976397,0.638415540675338
STL_component/conn_3215.stl,472,8.70119981609704E-06,0.002062692022556,2.55187955948303E-06,2.53102248545545E-06,0.991826779618158,2.55187955948303,2.53102248545545
STL_component/conn_3216.stl,464,1.42145164964679E-07,0.000132635127877,6.47507032865001E-07,6.4302044521783E-07,0.99307098236861,0.647507032865001,0.64302044521783
STL_component/conn_3217.stl,464,1.28863139659708E-07,0.000124318649561,6.26676431917882E-07,6.21933105522468E-07,0.992430980081862,0.626676431917882,0.621933105522468
STL_component/conn_3218.stl,452,1.24964519741781E-07,0.000121819947038,6.20291791490321E-07,6.15487969483916E-07,0.992255544773753,0.620291791490321,0.615487969483916
STL_component/conn_3219.stl,444,1.24782661915096E-07,0.000121698491516,6.1999074688881E-07,6.15205630050601E-07,0.992281954428802,0.61999074688881,0.615205630050601
STL_component/conn_3220.stl,444,7.55663754170534E-06,0.001953034407543,2.43468804406015E-06,2.32150673204357E-06,0.953513012768637,2.43468804406015,2.32150673204357
STL_component/conn_3221.stl,440,1.21242196174202E-07,0.000119408267486,6.14070721153732E-07,6.09215083983593E-07,0.992092706910019,0.614070721153732,0.609215083983593
STL_component/conn_3222.stl,438,1.19309973745125E-07,0.000118139071629,6.10791112749812E-07,6.05946730914399E-07,0.992068676615801,0.610791112749812,0.605946730914399
STL_component/conn_3223.stl,428,7.79836249940854E-06,0.001927179987932,2.46037666240071E-06,2.42790892856194E-06,0.986803754752297,2.46037666240071,2.42790892856194
STL_component/conn_3224.stl,424,1.21518440319238E-07,0.000119546396993,6.14536743643779E-07,6.09897629919502E-07,0.992451039303572,0.614536743643779,0.609897629919502
STL_component/conn_3225.stl,412,1.17974736748491E-07,0.000117240540026,6.08504038476262E-07,6.03757386595929E-07,0.992199473495329,0.608504038476262,0.603757386595929
STL_component/conn_3226.stl,412,1.19330127739918E-07,0.000118128120392,6.10825502687917E-07,6.06105272870327E-07,0.99227237599475,0.610825502687917,0.606105272870327
STL_component/conn_3227.stl,402,7.50960488650722E-06,0.001869714799784,2.42962634662181E-06,2.40986643119362E-06,0.99186709698976,2.42962634662181,2.40986643119362
STL_component/conn_3228.stl,392,6.46647412803628E-06,0.001695222513226,2.31147734200456E-06,2.28871693630222E-06,0.990153307891567,2.31147734200456,2.28871693630222
STL_component/conn_3229.stl,380,1.02458328299013E-07,0.000106801446521,5.80563258724595E-07,5.75600789896646E-07,0.991452320219418,0.580563258724595,0.575600789896646
STL_component/conn_3230.stl,380,6.53274212022543E-06,0.00170522838969,2.31934647692839E-06,2.29860427836726E-06,0.991056877975127,2.31934647692839,2.29860427836726
STL_component/conn_3231.stl,376,9.44602601210658E-08,0.000101204408614,5.65045609796687E-07,5.60016671693024E-07,0.991099943055088,0.565045609796687,0.560016671693024
STL_component/conn_3232.stl,376,5.96694620105989E-06,0.001613806566538,2.25035568347342E-06,2.21846149028625E-06,0.985827043510765,2.25035568347342,2.21846149028625
STL_component/conn_3233.stl,368,9.51727246126938E-08,0.000101730634325,5.66462667844608E-07,5.61321917888969E-07,0.990924821268099,0.566462667844608,0.561321917888969
STL_component/conn_3234.stl,368,9.05778916126812E-08,9.84394581598505E-05,5.57195835309904E-07,5.52082833281732E-07,0.990823689438869,0.557195835309904,0.552082833281732
STL_component/conn_3235.stl,360,1.01075957767817E-07,0.000105858308458,5.77940435664967E-07,5.72893857307216E-07,0.991267995720104,0.577940435664967,0.572893857307216
STL_component/conn_3236.stl,356,5.76275862417268E-06,0.001572401942155,2.22438830135586E-06,2.1989639428735E-06,0.988570179735767,2.22438830135586,2.1989639428735
STL_component/conn_3237.stl,348,8.89720174061745E-08,9.73048464276796E-05,5.53883301155205E-07,5.48618207659173E-07,0.990494218755015,0.553883301155205,0.548618207659173
STL_component/conn_3238.stl,340,8.19199079738076E-08,9.21316326642606E-05,5.38844694533872E-07,5.33496947388314E-07,0.990075531596013,0.538844694533872,0.533496947388314
STL_component/conn_3239.stl,338,8.12359601251473E-08,9.16761676814379E-05,5.37340900108572E-07,5.31671178102238E-07,0.989448556763149,0.537340900108572,0.531671178102238
STL_component/conn_3240.stl,324,4.98523515630895E-06,0.001426740159297,2.11947846812888E-06,2.09648622721897E-06,0.989151934659563,2.11947846812888,2.09648622721897
STL_component/conn_3241.stl,288,6.20562044496235E-08,7.67149113038051E-05,4.91204340364886E-07,4.85351831045228E-07,0.988085387610153,0.491204340364886,0.485351831045228
STL_component/conn_3242.stl,284,4.05199710667814E-06,0.001246855880714,1.97798731190614E-06,1.9498630929301E-06,0.985781395660755,1.97798731190614,1.9498630929301
STL_component/conn_3243.stl,272,3.94648672224212E-06,0.001222823954475,1.9606677611826E-06,1.93641286194908E-06,0.98762926605225,1.9606677611826,1.93641286194908
STL_component/conn_3244.stl,268,5.82869897640305E-08,7.36085501242011E-05,4.81050866730523E-07,4.75110483760502E-07,0.98765123736208,0.481050866730523,0.475110483760502
STL_component/conn_3245.stl,244,5.08820124856095E-08,6.73148660633233E-05,4.59750156730128E-07,4.53528459265548E-07,0.986467220568601,0.459750156730128,0.453528459265548
STL_component/conn_3246.stl,240,4.78591722936211E-08,6.46449244692327E-05,4.50459261355703E-07,4.44203525828847E-07,0.986112538772033,0.450459261355703,0.444203525828847
STL_component/conn_3247.stl,232,5.01684255797541E-08,6.66742503170618E-05,4.57590798891781E-07,4.51464473986738E-07,0.986611783016881,0.45759079889178,0.451464473986738
STL_component/conn_3248.stl,224,4.41960426775766E-08,6.13183083156595E-05,4.38660221908934E-07,4.32458532124472E-07,0.985862201597688,0.438660221908934,0.432458532124472
STL_component/conn_3249.stl,212,2.61734819434587E-06,0.000932407924442,1.70983535629382E-06,1.68425093292362E-06,0.985036908216912,1.70983535629382,1.68425093292362
STL_component/conn_3250.stl,212,2.68344270840677E-06,0.000949257543843,1.72410840248403E-06,1.69613150349662E-06,0.983773120676693,1.72410840248403,1.69613150349662
STL_component/conn_3251.stl,212,2.68990275243782E-06,0.000950230295695,1.72549081700607E-06,1.69847421069796E-06,0.984342654251277,1.72549081700607,1.69847421069796
STL_component/conn_3252.stl,188,3.38538815672102E-08,5.15564991307981E-05,4.01362336354946E-07,3.93981928229728E-07,0.981611607625556,0.401362336354946,0.393981928229728
STL_component/conn_3253.stl,172,3.16843404697271E-08,4.92877984094093E-05,3.9259854256077E-07,3.85706095531486E-07,0.98244403307173,0.39259854256077,0.385706095531486
STL_component/conn_3254.stl,168,2.18209887234545E-07,0.000232944805374,7.46950692414489E-07,5.62047014228587E-07,0.752455309214309,0.746950692414489,0.562047014228587
STL_component/conn_3255.stl,168,2.01717440478748E-06,0.000787337071427,1.5676469994444E-06,1.53721282382807E-06,0.980586078608821,1.5676469994444,1.53721282382807
STL_component/conn_3256.stl,156,1.72009231732564E-06,0.000709797980133,1.486566624074E-06,1.45401285898486E-06,0.978101374965672,1.486566624074,1.45401285898486
STL_component/conn_3257.stl,120,1.42789898105267E-06,0.000627807073597,1.39711756827556E-06,1.364653927396E-06,0.976763844635046,1.39711756827556,1.364653927396
STL_component/conn_3258.stl,112,1.55901786473278E-08,3.10926372993106E-05,3.09944658677728E-07,3.00846373961468E-07,0.970645454078559,0.309944658677728,0.300846373961468
STL_component/conn_3259.stl,112,8.70574755219042E-07,0.000455800437051,1.18468388904525E-06,1.14599462982228E-06,0.967342124274053,1.18468388904525,1.14599462982228
STL_component/conn_3260.stl,112,1.07330322027049E-06,0.000521413452858,1.27030479288602E-06,1.23506965275246E-06,0.972262452026561,1.27030479288602,1.23506965275246

